Training on Plausible Counterfactuals Removes Spurious Correlations

Plausible counterfactual explanations (p-CFEs) are perturbations that minimally modify inputs to change classifier decisions while remaining plausible under the data distribution. In this study, we demonstrate that classifiers can be trained on p-CFEs labeled with induced \emph{incorrect} target classes to classify unperturbed inputs with the original labels. While previous studies have shown that such learning is possible with adversarial perturbations, we extend this paradigm to p-CFEs. Interestingly, our experiments reveal that learning from p-CFEs is even more effective: the resulting classifiers achieve not only high in-distribution accuracy but also exhibit significantly reduced bias with respect to spurious correlations.

==> CIFAR10.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,1.4491426944732666,0.46256008744239807,10000.0,1.3126330375671387,0.5594000220298767,0.10000000149011612,0,389
49920.0,0.9526049494743347,0.6614783406257629,10000.0,2.0074925422668457,0.4948999881744385,0.10000000149011612,1,779
49920.0,0.7733463644981384,0.726402223110199,10000.0,1.1940054893493652,0.6496000289916992,0.10000000149011612,2,1169
49920.0,0.6518139839172363,0.7736378312110901,10000.0,0.9895386695861816,0.6926000118255615,0.10000000149011612,3,1559
49920.0,0.5778644680976868,0.8009014129638672,10000.0,0.7782586812973022,0.756600022315979,0.10000000149011612,4,1949
49920.0,0.531802773475647,0.8169070482254028,10000.0,0.90657639503479,0.7184000015258789,0.10000000149011612,5,2339
49920.0,0.4967919886112213,0.8280248641967773,10000.0,0.8740867376327515,0.7383000254631042,0.10000000149011612,6,2729
49920.0,0.4725838303565979,0.838201105594635,10000.0,0.6370973587036133,0.8080999851226807,0.10000000149011612,7,3119
49920.0,0.4505067467689514,0.8464743494987488,10000.0,0.5410399436950684,0.8238000273704529,0.10000000149011612,8,3509
49920.0,0.4343794584274292,0.8535256385803223,10000.0,0.702124834060669,0.7908999919891357,0.10000000149011612,9,3899
49920.0,0.42198652029037476,0.856951117515564,10000.0,0.6727045178413391,0.7962999939918518,0.10000000149011612,10,4289
49920.0,0.41501206159591675,0.8587740659713745,10000.0,0.7783346772193909,0.7864000201225281,0.10000000149011612,11,4679
49920.0,0.40369707345962524,0.8628605604171753,10000.0,0.7928177714347839,0.782800018787384,0.10000000149011612,12,5069
49920.0,0.3943069875240326,0.8658453822135925,10000.0,0.534947395324707,0.828499972820282,0.10000000149011612,13,5459
49920.0,0.3873259723186493,0.8688101172447205,10000.0,0.5317209362983704,0.8364999890327454,0.10000000149011612,14,5849
49920.0,0.3783918023109436,0.8691506385803223,10000.0,0.5035325288772583,0.8381999731063843,0.10000000149011612,15,6239
49920.0,0.3780640959739685,0.8703325390815735,10000.0,0.6762877106666565,0.7875999808311462,0.10000000149011612,16,6629
49920.0,0.36454981565475464,0.875160276889801,10000.0,0.5858714580535889,0.8165000081062317,0.10000000149011612,17,7019
49920.0,0.36704492568969727,0.8744791746139526,10000.0,0.67916339635849,0.8068000078201294,0.10000000149011612,18,7409
49920.0,0.36345672607421875,0.8760416507720947,10000.0,0.6810343265533447,0.8008000254631042,0.10000000149011612,19,7799
49920.0,0.3484734296798706,0.8808093070983887,10000.0,0.6469236016273499,0.8021000027656555,0.10000000149011612,20,8189
49920.0,0.34809571504592896,0.8804486989974976,10000.0,0.8282349705696106,0.779699981212616,0.10000000149011612,21,8579
49920.0,0.3446515202522278,0.8833533525466919,10000.0,0.5126849412918091,0.8454999923706055,0.10000000149011612,22,8969
49920.0,0.3411741256713867,0.8844351172447205,10000.0,0.5085519552230835,0.8400999903678894,0.10000000149011612,23,9359
49920.0,0.34403443336486816,0.8824719786643982,10000.0,0.45908141136169434,0.8511000275611877,0.10000000149011612,24,9749
49920.0,0.3394622802734375,0.8834134340286255,10000.0,0.49488574266433716,0.8446000218391418,0.10000000149011612,25,10139
49920.0,0.3357395529747009,0.8854967951774597,10000.0,0.5302403569221497,0.8395000100135803,0.10000000149011612,26,10529
49920.0,0.3300338387489319,0.8873998522758484,10000.0,0.6300743818283081,0.8126999735832214,0.10000000149011612,27,10919
49920.0,0.33028215169906616,0.8875200152397156,10000.0,0.7083331346511841,0.7912999987602234,0.10000000149011612,28,11309
49920.0,0.33097079396247864,0.887580156326294,10000.0,0.5358291268348694,0.8373000025749207,0.10000000149011612,29,11699
49920.0,0.32672223448753357,0.8879407048225403,10000.0,0.683020830154419,0.8011999726295471,0.10000000149011612,30,12089
49920.0,0.3218822777271271,0.8902443647384644,10000.0,0.5183807611465454,0.84170001745224,0.10000000149011612,31,12479
49920.0,0.3192732632160187,0.8902644515037537,10000.0,0.4281015694141388,0.866599977016449,0.10000000149011612,32,12869
49920.0,0.32309654355049133,0.8872796297073364,10000.0,0.6322568655014038,0.8023999929428101,0.10000000149011612,33,13259
49920.0,0.3166830241680145,0.8901842832565308,10000.0,0.4321652948856354,0.8597000241279602,0.10000000149011612,34,13649
49920.0,0.3170657157897949,0.8910056352615356,10000.0,0.7349411249160767,0.7908999919891357,0.10000000149011612,35,14039
49920.0,0.31823432445526123,0.8912660479545593,10000.0,0.5702720284461975,0.8295000195503235,0.10000000149011612,36,14429
49920.0,0.3144983649253845,0.8914262652397156,10000.0,0.47440609335899353,0.852400004863739,0.10000000149011612,37,14819
49920.0,0.313961386680603,0.8930288553237915,10000.0,0.5332072377204895,0.8266000151634216,0.10000000149011612,38,15209
49920.0,0.31664568185806274,0.8910056352615356,10000.0,0.5150481462478638,0.8449000120162964,0.10000000149011612,39,15599
49920.0,0.3058161437511444,0.8951321840286255,10000.0,0.4339311122894287,0.864799976348877,0.10000000149011612,40,15989
49920.0,0.3080635964870453,0.8934695720672607,10000.0,0.7607894539833069,0.7912999987602234,0.10000000149011612,41,16379
49920.0,0.3093338906764984,0.8936498165130615,10000.0,0.6182076930999756,0.8138999938964844,0.10000000149011612,42,16769
49920.0,0.3067179024219513,0.8963140845298767,10000.0,0.5080488920211792,0.8463000059127808,0.10000000149011612,43,17159
49920.0,0.3071185350418091,0.8941907286643982,10000.0,0.4334723651409149,0.8637999892234802,0.10000000149011612,44,17549
49920.0,0.30708959698677063,0.8959134817123413,10000.0,0.7574747800827026,0.779699981212616,0.10000000149011612,45,17939
49920.0,0.3052055239677429,0.8955729007720947,10000.0,0.4494427740573883,0.864799976348877,0.10000000149011612,46,18329
49920.0,0.30668535828590393,0.895112156867981,10000.0,0.45713505148887634,0.8600999712944031,0.10000000149011612,47,18719
49920.0,0.3093995451927185,0.8936899304389954,10000.0,0.43300682306289673,0.8593999743461609,0.10000000149011612,48,19109
49920.0,0.30137112736701965,0.8959335088729858,10000.0,0.5371996760368347,0.8325999975204468,0.10000000149011612,49,19499
49920.0,0.30238473415374756,0.8960736989974976,10000.0,0.4411228597164154,0.857699990272522,0.10000000149011612,50,19889
49920.0,0.30514365434646606,0.8950120210647583,10000.0,0.5236100554466248,0.8463000059127808,0.10000000149011612,51,20279
49920.0,0.2950860261917114,0.8992387652397156,10000.0,0.7093377709388733,0.8012999892234802,0.10000000149011612,52,20669
49920.0,0.30051156878471375,0.8973758220672607,10000.0,0.6229249238967896,0.8159000277519226,0.10000000149011612,53,21059
49920.0,0.3005734384059906,0.8966546654701233,10000.0,0.3880668878555298,0.8752999901771545,0.10000000149011612,54,21449
49920.0,0.2963045537471771,0.8963742256164551,10000.0,0.545509934425354,0.8363999724388123,0.10000000149011612,55,21839
49920.0,0.30153998732566833,0.8969751596450806,10000.0,0.7691034078598022,0.7724999785423279,0.10000000149011612,56,22229
49920.0,0.29656293988227844,0.8994390964508057,10000.0,0.5532463788986206,0.8410999774932861,0.10000000149011612,57,22619
49920.0,0.29646265506744385,0.8984975814819336,10000.0,0.4236212968826294,0.8669999837875366,0.10000000149011612,58,23009
49920.0,0.2978144586086273,0.8973357081413269,10000.0,0.4730972647666931,0.8532999753952026,0.10000000149011612,59,23399
49920.0,0.298885703086853,0.8975160121917725,10000.0,0.6130649447441101,0.8184999823570251,0.10000000149011612,60,23789
49920.0,0.29609188437461853,0.8981971144676208,10000.0,0.43273109197616577,0.8614000082015991,0.10000000149011612,61,24179
49920.0,0.2975749969482422,0.8988181352615356,10000.0,0.46299463510513306,0.8600999712944031,0.10000000149011612,62,24569
49920.0,0.29844388365745544,0.898277223110199,10000.0,0.5088609457015991,0.8528000116348267,0.10000000149011612,63,24959
49920.0,0.14920321106910706,0.9514022469520569,10000.0,0.20049768686294556,0.9375,0.009999999776482582,64,25349
49920.0,0.10640048235654831,0.9656850695610046,10000.0,0.19466747343540192,0.9383999705314636,0.009999999776482582,65,25739
49920.0,0.08820127695798874,0.9724559187889099,10000.0,0.1881665587425232,0.9398999810218811,0.009999999776482582,66,26129
49920.0,0.07672253251075745,0.9756410121917725,10000.0,0.1852632462978363,0.9420999884605408,0.009999999776482582,67,26519
49920.0,0.0687447264790535,0.9780048131942749,10000.0,0.2018880397081375,0.9395999908447266,0.009999999776482582,68,26909
49920.0,0.0628214105963707,0.9807692170143127,10000.0,0.19079016149044037,0.9405999779701233,0.009999999776482582,69,27299
49920.0,0.05487155541777611,0.9825721383094788,10000.0,0.18174706399440765,0.9448000192642212,0.009999999776482582,70,27689
49920.0,0.04830532893538475,0.9848557710647583,10000.0,0.21285229921340942,0.9381999969482422,0.009999999776482582,71,28079
49920.0,0.04324112832546234,0.9866786599159241,10000.0,0.19810575246810913,0.9452000260353088,0.009999999776482582,72,28469
49920.0,0.03966716304421425,0.9880809187889099,10000.0,0.19779960811138153,0.9440000057220459,0.009999999776482582,73,28859
49920.0,0.037815917283296585,0.9888020753860474,10000.0,0.20898109674453735,0.9430999755859375,0.009999999776482582,74,29249
49920.0,0.034859783947467804,0.9898236989974976,10000.0,0.20977026224136353,0.942799985408783,0.009999999776482582,75,29639
49920.0,0.032569896429777145,0.9908453822135925,10000.0,0.21849343180656433,0.9401000142097473,0.009999999776482582,76,30029
49920.0,0.032725878059864044,0.9899839758872986,10000.0,0.20505066215991974,0.9431999921798706,0.009999999776482582,77,30419
49920.0,0.027683736756443977,0.9921274185180664,10000.0,0.2211000919342041,0.9427000284194946,0.009999999776482582,78,30809
49920.0,0.02773442678153515,0.9925280213356018,10000.0,0.2123265117406845,0.9434000253677368,0.009999999776482582,79,31199
49920.0,0.028616350144147873,0.9920873641967773,10000.0,0.2266562432050705,0.9384999871253967,0.009999999776482582,80,31589
49920.0,0.025605417788028717,0.9928085207939148,10000.0,0.21435117721557617,0.9424999952316284,0.009999999776482582,81,31979
49920.0,0.026080019772052765,0.9923678040504456,10000.0,0.24291785061359406,0.9381999969482422,0.009999999776482582,82,32369
49920.0,0.027536213397979736,0.991606593132019,10000.0,0.27250775694847107,0.9319000244140625,0.009999999776482582,83,32759
49920.0,0.028596321120858192,0.991446316242218,10000.0,0.21816973388195038,0.9413999915122986,0.009999999776482582,84,33149
49920.0,0.02586553804576397,0.9919270873069763,10000.0,0.22873762249946594,0.9408000111579895,0.009999999776482582,85,33539
49920.0,0.02706766128540039,0.9922676086425781,10000.0,0.28014159202575684,0.9293000102043152,0.009999999776482582,86,33929
49920.0,0.028148798272013664,0.9916867017745972,10000.0,0.22360463440418243,0.942300021648407,0.009999999776482582,87,34319
49920.0,0.030793799087405205,0.9907251596450806,10000.0,0.23394393920898438,0.9394999742507935,0.009999999776482582,88,34709
49920.0,0.027593500912189484,0.9919270873069763,10000.0,0.2515222132205963,0.9387999773025513,0.009999999776482582,89,35099
49920.0,0.028278766199946404,0.9917668104171753,10000.0,0.2421645075082779,0.939300000667572,0.009999999776482582,90,35489
49920.0,0.024463225156068802,0.9931490421295166,10000.0,0.2822178602218628,0.9326000213623047,0.009999999776482582,91,35879
49920.0,0.02948540635406971,0.9910256266593933,10000.0,0.2403276413679123,0.9363999962806702,0.009999999776482582,92,36269
49920.0,0.03183945268392563,0.9911859035491943,10000.0,0.2577090263366699,0.9373000264167786,0.009999999776482582,93,36659
49920.0,0.031120706349611282,0.990504801273346,10000.0,0.2505786120891571,0.935699999332428,0.009999999776482582,94,37049
49920.0,0.033247750252485275,0.9898236989974976,10000.0,0.265720009803772,0.9326000213623047,0.009999999776482582,95,37439
49920.0,0.03408211097121239,0.9891025424003601,10000.0,0.2375931590795517,0.9409999847412109,0.009999999776482582,96,37829
49920.0,0.03274717181921005,0.9897836446762085,10000.0,0.26140984892845154,0.935699999332428,0.009999999776482582,97,38219
49920.0,0.031382881104946136,0.9900640845298767,10000.0,0.26336953043937683,0.9373999834060669,0.009999999776482582,98,38609
49920.0,0.03474229946732521,0.9893028736114502,10000.0,0.296481192111969,0.9284999966621399,0.009999999776482582,99,38999
49920.0,0.03611733391880989,0.9884615540504456,10000.0,0.2710559070110321,0.9330000281333923,0.009999999776482582,100,39389
49920.0,0.03698446974158287,0.9884214997291565,10000.0,0.29204344749450684,0.9269999861717224,0.009999999776482582,101,39779
49920.0,0.03530145063996315,0.9894631505012512,10000.0,0.3068442642688751,0.9258999824523926,0.009999999776482582,102,40169
49920.0,0.018547629937529564,0.9953725934028625,10000.0,0.21542851626873016,0.9470999836921692,0.0010000000474974513,103,40559
49920.0,0.011221206746995449,0.9976762533187866,10000.0,0.21728378534317017,0.9470999836921692,0.0010000000474974513,104,40949
49920.0,0.008843042887747288,0.9983373284339905,10000.0,0.21814267337322235,0.9474999904632568,0.0010000000474974513,105,41339
49920.0,0.007263740990310907,0.9990785121917725,10000.0,0.21177256107330322,0.9491999745368958,0.0010000000474974513,106,41729
49920.0,0.006051903590559959,0.9993188977241516,10000.0,0.21484045684337616,0.9485999941825867,0.0010000000474974513,107,42119
49920.0,0.0059289936907589436,0.9991586804389954,10000.0,0.21037812530994415,0.9502000212669373,0.0010000000474974513,108,42509
49920.0,0.005631137639284134,0.999218761920929,10000.0,0.20758840441703796,0.9503999948501587,0.0010000000474974513,109,42899
49920.0,0.005156202707439661,0.9993389248847961,10000.0,0.21242432296276093,0.9503999948501587,0.0010000000474974513,110,43289
49920.0,0.005187843460589647,0.999419093132019,10000.0,0.2069501429796219,0.9516000151634216,0.0010000000474974513,111,43679
49920.0,0.004918186459690332,0.9995592832565308,10000.0,0.20131663978099823,0.9521999955177307,0.0010000000474974513,112,44069
49920.0,0.004663972184062004,0.9994391202926636,10000.0,0.20329833030700684,0.9516000151634216,0.0010000000474974513,113,44459
49920.0,0.004284820519387722,0.9995793104171753,10000.0,0.2030400037765503,0.9520000219345093,0.0010000000474974513,114,44849
49920.0,0.00424887565895915,0.9995993375778198,10000.0,0.20510917901992798,0.9513000249862671,0.0010000000474974513,115,45239
49920.0,0.00434511061757803,0.9995993375778198,10000.0,0.2048666924238205,0.9523000121116638,0.0010000000474974513,116,45629
49920.0,0.0039008583407849073,0.9995592832565308,10000.0,0.20629045367240906,0.9509000182151794,0.0010000000474974513,117,46019
49920.0,0.00404859334230423,0.9995192289352417,10000.0,0.207284078001976,0.9526000022888184,0.0010000000474974513,118,46409
49920.0,0.003915403503924608,0.9994391202926636,10000.0,0.20670729875564575,0.9506999850273132,0.0010000000474974513,119,46799
49920.0,0.003734028432518244,0.9995993375778198,10000.0,0.2068338394165039,0.9535999894142151,0.0010000000474974513,120,47189
49920.0,0.003327809739857912,0.9997596144676208,10000.0,0.20504167675971985,0.9531000256538391,0.0010000000474974513,121,47579
49920.0,0.0033051397185772657,0.9997996687889099,10000.0,0.20569364726543427,0.9538000226020813,0.0010000000474974513,122,47969
49920.0,0.003615763271227479,0.9995793104171753,10000.0,0.20520137250423431,0.9521999955177307,0.0010000000474974513,123,48359
49920.0,0.003304623067378998,0.9997796416282654,10000.0,0.20091821253299713,0.9538999795913696,0.0010000000474974513,124,48749
49920.0,0.003300829092040658,0.9997796416282654,10000.0,0.2108464390039444,0.9520000219345093,0.0010000000474974513,125,49139
49920.0,0.00315711903385818,0.9997996687889099,10000.0,0.20508725941181183,0.9549000263214111,0.0010000000474974513,126,49529
49920.0,0.003090935992076993,0.9998196959495544,10000.0,0.21465669572353363,0.9514999985694885,0.0010000000474974513,127,49919
49920.0,0.003026121063157916,0.9998798370361328,10000.0,0.2116812914609909,0.9523000121116638,0.0010000000474974513,128,50309
49920.0,0.003024493111297488,0.9997796416282654,10000.0,0.20912685990333557,0.9539999961853027,0.0010000000474974513,129,50699
49920.0,0.003085129428654909,0.9997596144676208,10000.0,0.20279628038406372,0.9521999955177307,0.0010000000474974513,130,51089
49920.0,0.002989593893289566,0.9997596144676208,10000.0,0.2060168981552124,0.9526000022888184,0.0010000000474974513,131,51479
49920.0,0.002878933446481824,0.999839723110199,10000.0,0.21153151988983154,0.9534000158309937,0.0010000000474974513,132,51869
49920.0,0.0028837600257247686,0.9997596144676208,10000.0,0.21040239930152893,0.9524999856948853,0.0010000000474974513,133,52259
49920.0,0.002998326439410448,0.9997796416282654,10000.0,0.20734377205371857,0.9528999924659729,0.0010000000474974513,134,52649
49920.0,0.0029480664525181055,0.9997796416282654,10000.0,0.21479009091854095,0.9513999819755554,0.0010000000474974513,135,53039
49920.0,0.003010463435202837,0.9996995329856873,10000.0,0.22289155423641205,0.9498000144958496,0.0010000000474974513,136,53429
49920.0,0.002864498645067215,0.9998196959495544,10000.0,0.2045573592185974,0.9538999795913696,0.0010000000474974513,137,53819
49920.0,0.002704359358176589,0.9997596144676208,10000.0,0.20694531500339508,0.9539999961853027,0.0010000000474974513,138,54209
49920.0,0.002847499679774046,0.9996995329856873,10000.0,0.20846527814865112,0.9523000121116638,0.0010000000474974513,139,54599
49920.0,0.0027016066014766693,0.9998998641967773,10000.0,0.21078254282474518,0.9513999819755554,0.0010000000474974513,140,54989
49920.0,0.002523623174056411,0.9998998641967773,10000.0,0.20430906116962433,0.9537000060081482,0.0010000000474974513,141,55379
49920.0,0.0026756497099995613,0.9998196959495544,10000.0,0.21423350274562836,0.9534000158309937,0.0010000000474974513,142,55769
49920.0,0.0024348460137844086,0.9998998641967773,10000.0,0.20593461394309998,0.9531999826431274,0.0010000000474974513,143,56159
49920.0,0.00269688805565238,0.999839723110199,10000.0,0.20351029932498932,0.9538999795913696,0.0010000000474974513,144,56549
49920.0,0.0026151868514716625,0.9998597502708435,10000.0,0.206780806183815,0.9532999992370605,0.0010000000474974513,145,56939
49920.0,0.00260885339230299,0.999839723110199,10000.0,0.21496286988258362,0.9523000121116638,0.0010000000474974513,146,57329
49920.0,0.0023649560753256083,0.9998798370361328,10000.0,0.20713438093662262,0.9542999863624573,0.0010000000474974513,147,57719
49920.0,0.002631274750456214,0.9998196959495544,10000.0,0.2109760195016861,0.9537000060081482,0.0010000000474974513,148,58109
49920.0,0.0023719763848930597,0.9999599456787109,10000.0,0.21598900854587555,0.9524000287055969,0.0010000000474974513,149,58499
49920.0,0.002268420998007059,0.9998998641967773,10000.0,0.21146059036254883,0.9535999894142151,0.0010000000474974513,150,58889
49920.0,0.0023295425344258547,0.9998798370361328,10000.0,0.20648959279060364,0.9535999894142151,0.0010000000474974513,151,59279
49920.0,0.0023046396672725677,0.9999198913574219,10000.0,0.20680882036685944,0.9535999894142151,0.0010000000474974513,152,59669
49920.0,0.002473371336236596,0.999839723110199,10000.0,0.21141216158866882,0.9531000256538391,0.0010000000474974513,153,60059
49920.0,0.00249275891110301,0.9997996687889099,10000.0,0.21125636994838715,0.9537000060081482,0.0010000000474974513,154,60449
49920.0,0.0023864780087023973,0.9998597502708435,10000.0,0.20326344668865204,0.9550999999046326,0.0010000000474974513,155,60839
49920.0,0.002388577675446868,0.9998798370361328,10000.0,0.19922418892383575,0.954800009727478,0.0010000000474974513,156,61229
49920.0,0.002266679424792528,0.9999198913574219,10000.0,0.2049991488456726,0.9538000226020813,0.0010000000474974513,157,61619
49920.0,0.0022091702558100224,0.9999399185180664,10000.0,0.20468319952487946,0.9556000232696533,0.0010000000474974513,158,62009
49920.0,0.002271779114380479,0.9998196959495544,10000.0,0.20896369218826294,0.9545999765396118,0.0010000000474974513,159,62399
49920.0,0.0022671015467494726,0.9997996687889099,10000.0,0.2021416425704956,0.9542999863624573,0.0010000000474974513,160,62789
49920.0,0.0023079856764525175,0.9998998641967773,10000.0,0.20629921555519104,0.9542999863624573,0.0010000000474974513,161,63179
49920.0,0.0020848833955824375,0.9999399185180664,10000.0,0.21319198608398438,0.9524000287055969,0.0010000000474974513,162,63569
49920.0,0.0022415686398744583,0.9998196959495544,10000.0,0.2093425840139389,0.9538999795913696,0.0010000000474974513,163,63959
49920.0,0.0020866089034825563,1.0,10000.0,0.2100452184677124,0.9538000226020813,0.0010000000474974513,164,64349
49920.0,0.00226397137157619,0.9999198913574219,10000.0,0.21505239605903625,0.9528999924659729,0.0010000000474974513,165,64739
49920.0,0.0021378654055297375,0.9999198913574219,10000.0,0.21370553970336914,0.9513000249862671,0.0010000000474974513,166,65129
49920.0,0.0020963656716048717,0.9998998641967773,10000.0,0.2052035629749298,0.953499972820282,0.0010000000474974513,167,65519
49920.0,0.0022960149217396975,0.9998798370361328,10000.0,0.20737601816654205,0.9534000158309937,0.0010000000474974513,168,65909
49920.0,0.0023508318699896336,0.9998196959495544,10000.0,0.20425811409950256,0.954200029373169,0.0010000000474974513,169,66299
49920.0,0.0021477113477885723,0.9999599456787109,10000.0,0.2068895548582077,0.9546999931335449,0.0010000000474974513,170,66689
49920.0,0.0022900893818587065,0.9999198913574219,10000.0,0.20619618892669678,0.9542999863624573,0.0010000000474974513,171,67079
49920.0,0.0021795216016471386,0.9999599456787109,10000.0,0.2072504162788391,0.9535999894142151,0.0010000000474974513,172,67469
49920.0,0.0020866584964096546,0.9999799728393555,10000.0,0.20749326050281525,0.9542999863624573,0.0010000000474974513,173,67859
49920.0,0.002148218685761094,0.9999599456787109,10000.0,0.20141403377056122,0.9550999999046326,9.999999747378752e-05,174,68249
49920.0,0.0021054528187960386,0.9998597502708435,10000.0,0.20413638651371002,0.9545000195503235,9.999999747378752e-05,175,68639
49920.0,0.002073400653898716,0.9999599456787109,10000.0,0.2038361132144928,0.9555000066757202,9.999999747378752e-05,176,69029
49920.0,0.002218710258603096,0.9998597502708435,10000.0,0.20157843828201294,0.9557999968528748,9.999999747378752e-05,177,69419
49920.0,0.0020555034279823303,0.9998798370361328,10000.0,0.2039889097213745,0.954200029373169,9.999999747378752e-05,178,69809
49920.0,0.0020465741399675608,0.9999198913574219,10000.0,0.21217583119869232,0.9534000158309937,9.999999747378752e-05,179,70199
49920.0,0.002061966573819518,0.9999799728393555,10000.0,0.20600859820842743,0.9549000263214111,9.999999747378752e-05,180,70589
49920.0,0.0021187099628150463,0.9998998641967773,10000.0,0.21017196774482727,0.9539999961853027,9.999999747378752e-05,181,70979
49920.0,0.002142886631190777,0.9999399185180664,10000.0,0.20833536982536316,0.9550999999046326,9.999999747378752e-05,182,71369
49920.0,0.0020316054578870535,0.9998998641967773,10000.0,0.21091283857822418,0.9545999765396118,9.999999747378752e-05,183,71759
49920.0,0.0020700818859040737,0.9999399185180664,10000.0,0.20573295652866364,0.9549999833106995,9.999999747378752e-05,184,72149
49920.0,0.002080867299810052,0.9999399185180664,10000.0,0.2092735767364502,0.9534000158309937,9.999999747378752e-05,185,72539
49920.0,0.0020693831611424685,0.9999799728393555,10000.0,0.20045225322246552,0.9555000066757202,9.999999747378752e-05,186,72929
49920.0,0.0020014916080981493,0.9999198913574219,10000.0,0.21053744852542877,0.9553999900817871,9.999999747378752e-05,187,73319
49920.0,0.0019448378589004278,0.9999599456787109,10000.0,0.20634403824806213,0.9552000164985657,9.999999747378752e-05,188,73709
49920.0,0.002097125630825758,0.9999198913574219,10000.0,0.2098122090101242,0.9538000226020813,9.999999747378752e-05,189,74099
49920.0,0.0020793424919247627,0.9999599456787109,10000.0,0.20699770748615265,0.9538000226020813,9.999999747378752e-05,190,74489
49920.0,0.002199008595198393,0.999839723110199,10000.0,0.20848232507705688,0.954200029373169,9.999999747378752e-05,191,74879
49920.0,0.002134662354364991,0.9998798370361328,10000.0,0.2146766632795334,0.9538000226020813,9.999999747378752e-05,192,75269
49920.0,0.002012035343796015,0.9998798370361328,10000.0,0.21099700033664703,0.954200029373169,9.999999747378752e-05,193,75659
49920.0,0.0019186417339369655,0.9999599456787109,10000.0,0.20789450407028198,0.9544000029563904,9.999999747378752e-05,194,76049
49920.0,0.0020071356557309628,1.0,10000.0,0.20606443285942078,0.9550999999046326,9.999999747378752e-05,195,76439
49920.0,0.002056080149486661,0.9998998641967773,10000.0,0.2076202630996704,0.9545000195503235,9.999999747378752e-05,196,76829
49920.0,0.002009741961956024,0.9999599456787109,10000.0,0.21250846982002258,0.954800009727478,9.999999747378752e-05,197,77219
49920.0,0.001971147023141384,0.9999399185180664,10000.0,0.21123212575912476,0.9544000029563904,9.999999747378752e-05,198,77609
49920.0,0.0021593901328742504,0.999839723110199,10000.0,0.2084217220544815,0.9549999833106995,9.999999747378752e-05,199,77999


==> CIFAR10_natural_det_GDPR_CFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,1.4551806449890137,0.4614182710647583,10000.0,6.1048431396484375,0.05640000104904175,0.009999999776482582,0,389
49920.0,1.011101245880127,0.6367387771606445,10000.0,8.083035469055176,0.032999999821186066,0.009999999776482582,1,779
49920.0,0.8371561169624329,0.703866183757782,10000.0,8.83791446685791,0.03629999980330467,0.009999999776482582,2,1169
49920.0,0.7138558626174927,0.7513421177864075,10000.0,9.80604362487793,0.03629999980330467,0.009999999776482582,3,1559
49920.0,0.6148477792739868,0.785937488079071,10000.0,10.124917030334473,0.030300000682473183,0.009999999776482582,4,1949
49920.0,0.5206342935562134,0.8212339878082275,10000.0,9.757323265075684,0.04670000076293945,0.009999999776482582,5,2339
49920.0,0.4311847686767578,0.8533253073692322,10000.0,7.241106986999512,0.10440000146627426,0.009999999776482582,6,2729
49920.0,0.32122594118118286,0.891406238079071,10000.0,8.106258392333984,0.1111999973654747,0.009999999776482582,7,3119
49920.0,0.24543236196041107,0.9157852530479431,10000.0,7.102738380432129,0.12229999899864197,0.009999999776482582,8,3509
49920.0,0.20611752569675446,0.9297475814819336,10000.0,8.050601959228516,0.11240000277757645,0.009999999776482582,9,3899
49920.0,0.16945168375968933,0.9429887533187866,10000.0,7.266938209533691,0.12060000002384186,0.009999999776482582,10,4289
49920.0,0.1449977159500122,0.9511618614196777,10000.0,8.066303253173828,0.12449999898672104,0.009999999776482582,11,4679
49920.0,0.12966206669807434,0.9556690454483032,10000.0,6.824637413024902,0.13809999823570251,0.009999999776482582,12,5069
49920.0,0.11536237597465515,0.9613782167434692,10000.0,6.444586753845215,0.16419999301433563,0.009999999776482582,13,5459
49920.0,0.10165649652481079,0.9659254550933838,10000.0,7.367352485656738,0.18780000507831573,0.009999999776482582,14,5849
49920.0,0.09262562543153763,0.9676682949066162,10000.0,6.921334266662598,0.18940000236034393,0.009999999776482582,15,6239
49920.0,0.08654657751321793,0.9712940454483032,10000.0,6.957442760467529,0.16580000519752502,0.009999999776482582,16,6629
49920.0,0.08014948666095734,0.9732571840286255,10000.0,7.269967079162598,0.17419999837875366,0.009999999776482582,17,7019
49920.0,0.07501887530088425,0.9756009578704834,10000.0,7.378929615020752,0.17569999396800995,0.009999999776482582,18,7409
49920.0,0.06987229734659195,0.9765625,10000.0,6.220017433166504,0.2053000032901764,0.009999999776482582,19,7799
49920.0,0.06503206491470337,0.9784455299377441,10000.0,7.523642063140869,0.21789999306201935,0.009999999776482582,20,8189
49920.0,0.06331890821456909,0.9783453345298767,10000.0,6.073525428771973,0.24279999732971191,0.009999999776482582,21,8579
49920.0,0.055553607642650604,0.9819711446762085,10000.0,5.829078674316406,0.23829999566078186,0.009999999776482582,22,8969
49920.0,0.05334215238690376,0.9823317527770996,10000.0,6.627521991729736,0.18780000507831573,0.009999999776482582,23,9359
49920.0,0.05318114534020424,0.9818309545516968,10000.0,5.515782356262207,0.2644999921321869,0.009999999776482582,24,9749
49920.0,0.05011563003063202,0.9834535121917725,10000.0,7.004378795623779,0.17949999868869781,0.009999999776482582,25,10139
49920.0,0.045793499797582626,0.9852964878082275,10000.0,7.3386149406433105,0.21279999613761902,0.009999999776482582,26,10529
49920.0,0.043169621378183365,0.9861778616905212,10000.0,5.737934589385986,0.2379000037908554,0.009999999776482582,27,10919
49920.0,0.04053341969847679,0.986758828163147,10000.0,4.91098690032959,0.24789999425411224,0.009999999776482582,28,11309
49920.0,0.04548870027065277,0.9850160479545593,10000.0,4.667647361755371,0.2980000078678131,0.009999999776482582,29,11699
49920.0,0.03922788426280022,0.9877804517745972,10000.0,4.9246134757995605,0.25769999623298645,0.009999999776482582,30,12089
49920.0,0.03490392118692398,0.9889623522758484,10000.0,5.350375652313232,0.25130000710487366,0.009999999776482582,31,12479
49920.0,0.037318576127290726,0.9878605604171753,10000.0,5.002943515777588,0.3131999969482422,0.009999999776482582,32,12869
49920.0,0.03647205978631973,0.9885216355323792,10000.0,5.848206043243408,0.27230000495910645,0.009999999776482582,33,13259
49920.0,0.03783309832215309,0.987419843673706,10000.0,5.569830894470215,0.2996000051498413,0.009999999776482582,34,13649
49920.0,0.03326678276062012,0.9897435903549194,10000.0,5.687431812286377,0.24300000071525574,0.009999999776482582,35,14039
49920.0,0.032914869487285614,0.9897435903549194,10000.0,4.8495612144470215,0.30169999599456787,0.009999999776482582,36,14429
49920.0,0.03262685239315033,0.9898236989974976,10000.0,5.572329521179199,0.267300009727478,0.009999999776482582,37,14819
49920.0,0.03351014479994774,0.9899439215660095,10000.0,5.1214399337768555,0.2809000015258789,0.009999999776482582,38,15209
49920.0,0.030497295781970024,0.9906851053237915,10000.0,4.418026447296143,0.2529999911785126,0.009999999776482582,39,15599
49920.0,0.030318407341837883,0.990665078163147,10000.0,4.721343517303467,0.22390000522136688,0.009999999776482582,40,15989
49920.0,0.029373006895184517,0.9908252954483032,10000.0,5.5984930992126465,0.2635999917984009,0.009999999776482582,41,16379
49920.0,0.02837851643562317,0.9910656809806824,10000.0,4.173367977142334,0.3522999882698059,0.009999999776482582,42,16769
49920.0,0.029302990064024925,0.9906851053237915,10000.0,4.194304466247559,0.3012999892234802,0.009999999776482582,43,17159
49920.0,0.031045740470290184,0.9901041388511658,10000.0,4.635910987854004,0.33869999647140503,0.009999999776482582,44,17549
49920.0,0.029525430873036385,0.9904246926307678,10000.0,4.929450988769531,0.3041999936103821,0.009999999776482582,45,17939
49920.0,0.02520858123898506,0.9925079941749573,10000.0,4.900403022766113,0.2953999936580658,0.009999999776482582,46,18329
49920.0,0.026700137183070183,0.9917267560958862,10000.0,4.44912052154541,0.27079999446868896,0.009999999776482582,47,18719
49920.0,0.03150330111384392,0.9900240302085876,10000.0,4.874173641204834,0.29420000314712524,0.009999999776482582,48,19109
49920.0,0.03038097359240055,0.9903445243835449,10000.0,4.239246845245361,0.31209999322891235,0.009999999776482582,49,19499
49920.0,0.02949764020740986,0.9908252954483032,10000.0,4.120169639587402,0.29350000619888306,0.009999999776482582,50,19889
49920.0,0.02532726153731346,0.9922075271606445,10000.0,6.314388275146484,0.21459999680519104,0.009999999776482582,51,20279
49920.0,0.02497917041182518,0.9923277497291565,10000.0,4.3823628425598145,0.2948000133037567,0.009999999776482582,52,20669
49920.0,0.026339903473854065,0.9917868375778198,10000.0,5.295478820800781,0.2883000075817108,0.009999999776482582,53,21059
49920.0,0.028170067816972733,0.991326093673706,10000.0,4.9583892822265625,0.2922999858856201,0.009999999776482582,54,21449
49920.0,0.024737469851970673,0.9930288195610046,10000.0,4.527922630310059,0.26840001344680786,0.009999999776482582,55,21839
49920.0,0.02929598279297352,0.9911458492279053,10000.0,3.547210454940796,0.38280001282691956,0.009999999776482582,56,22229
49920.0,0.025950009003281593,0.9923878312110901,10000.0,4.435631275177002,0.2922999858856201,0.009999999776482582,57,22619
49920.0,0.026660317555069923,0.9919270873069763,10000.0,3.773106336593628,0.35499998927116394,0.009999999776482582,58,23009
49920.0,0.024815337732434273,0.9924879670143127,10000.0,3.568042278289795,0.37389999628067017,0.009999999776482582,59,23399
49920.0,0.020609736442565918,0.9940905570983887,10000.0,4.445301532745361,0.3133000135421753,0.009999999776482582,60,23789
49920.0,0.027965540066361427,0.9909855723381042,10000.0,4.541398525238037,0.24040000140666962,0.009999999776482582,61,24179
49920.0,0.027974074706435204,0.9915063977241516,10000.0,4.034457683563232,0.28929999470710754,0.009999999776482582,62,24569
49920.0,0.0257053691893816,0.9924078583717346,10000.0,4.402115821838379,0.2777000069618225,0.009999999776482582,63,24959
49920.0,0.02458581142127514,0.9923878312110901,10000.0,3.9121227264404297,0.3425000011920929,0.009999999776482582,64,25349
49920.0,0.022092491388320923,0.9934695363044739,10000.0,3.6310601234436035,0.3292999863624573,0.009999999776482582,65,25739
49920.0,0.025240367278456688,0.9924679398536682,10000.0,4.539435863494873,0.34950000047683716,0.009999999776482582,66,26129
49920.0,0.020340953022241592,0.9940103888511658,10000.0,3.7454745769500732,0.35120001435279846,0.009999999776482582,67,26519
49920.0,0.027164412662386894,0.9919270873069763,10000.0,3.7259597778320312,0.31850001215934753,0.009999999776482582,68,26909
49920.0,0.023953698575496674,0.9927483797073364,10000.0,3.8036510944366455,0.30730000138282776,0.009999999776482582,69,27299
49920.0,0.023220203816890717,0.992928683757782,10000.0,3.812880754470825,0.3025999963283539,0.009999999776482582,70,27689
49920.0,0.027747521176934242,0.9912459850311279,10000.0,3.720975875854492,0.28949999809265137,0.009999999776482582,71,28079
49920.0,0.02810068055987358,0.991606593132019,10000.0,3.7253031730651855,0.367000013589859,0.009999999776482582,72,28469
49920.0,0.022495198994874954,0.9935095906257629,10000.0,3.3295881748199463,0.34049999713897705,0.009999999776482582,73,28859
49920.0,0.02526894025504589,0.9925079941749573,10000.0,4.385091304779053,0.29510000348091125,0.009999999776482582,74,29249
49920.0,0.02036903239786625,0.9939903616905212,10000.0,4.071488857269287,0.36059999465942383,0.009999999776482582,75,29639
49920.0,0.021372253075242043,0.9940905570983887,10000.0,3.4684836864471436,0.36079999804496765,0.009999999776482582,76,30029
49920.0,0.023753192275762558,0.9928686022758484,10000.0,3.1707711219787598,0.3522999882698059,0.009999999776482582,77,30419
49920.0,0.022229615598917007,0.9937900900840759,10000.0,3.757749319076538,0.3418000042438507,0.009999999776482582,78,30809
49920.0,0.011643826961517334,0.9969350695610046,10000.0,3.1693239212036133,0.3797999918460846,0.0010000000474974513,79,31199
49920.0,0.0062643480487167835,0.9987980723381042,10000.0,3.3110077381134033,0.3822000026702881,0.0010000000474974513,80,31589
49920.0,0.004685150925070047,0.9992988705635071,10000.0,3.0118210315704346,0.4050999879837036,0.0010000000474974513,81,31979
49920.0,0.0040340605191886425,0.9994591474533081,10000.0,3.107011318206787,0.39309999346733093,0.0010000000474974513,82,32369
49920.0,0.003776101628318429,0.9995392560958862,10000.0,3.0991830825805664,0.3882000148296356,0.0010000000474974513,83,32759
49920.0,0.003383936360478401,0.9996193647384644,10000.0,3.073261022567749,0.40059998631477356,0.0010000000474974513,84,33149
49920.0,0.0034089998807758093,0.9995392560958862,10000.0,3.0274741649627686,0.4011000096797943,0.0010000000474974513,85,33539
49920.0,0.0029593980871140957,0.9996995329856873,10000.0,3.043764591217041,0.39169999957084656,0.0010000000474974513,86,33929
49920.0,0.0029545093420892954,0.9996394515037537,10000.0,3.0474071502685547,0.39320001006126404,0.0010000000474974513,87,34319
49920.0,0.0028252124320715666,0.9996995329856873,10000.0,3.0074315071105957,0.4077000021934509,0.0010000000474974513,88,34709
49920.0,0.0026331457775086164,0.9996795058250427,10000.0,2.9818315505981445,0.39899998903274536,0.0010000000474974513,89,35099
49920.0,0.0023679088335484266,0.9997596144676208,10000.0,3.1312263011932373,0.3847000002861023,0.0010000000474974513,90,35489
49920.0,0.0027204821817576885,0.9996995329856873,10000.0,3.119014263153076,0.3912999927997589,0.0010000000474974513,91,35879
49920.0,0.002244549570605159,0.9997796416282654,10000.0,3.1798157691955566,0.3785000145435333,0.0010000000474974513,92,36269
49920.0,0.0024178812745958567,0.9997395873069763,10000.0,3.032205581665039,0.38940000534057617,0.0010000000474974513,93,36659
49920.0,0.002697418909519911,0.9996995329856873,10000.0,3.0861551761627197,0.3919000029563904,0.0010000000474974513,94,37049
49920.0,0.0022835240233689547,0.9997195601463318,10000.0,2.992156744003296,0.39250001311302185,0.0010000000474974513,95,37439
49920.0,0.0022711087949573994,0.9997796416282654,10000.0,2.997220039367676,0.38659998774528503,0.0010000000474974513,96,37829
49920.0,0.002172346692532301,0.999839723110199,10000.0,2.9944214820861816,0.3862000107765198,0.0010000000474974513,97,38219
49920.0,0.002170796738937497,0.9997596144676208,10000.0,3.018195867538452,0.383899986743927,0.0010000000474974513,98,38609
49920.0,0.0024146907962858677,0.9996193647384644,10000.0,3.0772311687469482,0.38040000200271606,0.0010000000474974513,99,38999
49920.0,0.0019799736328423023,0.9999599456787109,10000.0,2.947514295578003,0.39469999074935913,0.0010000000474974513,100,39389
49920.0,0.0019800239242613316,0.9998196959495544,10000.0,2.944448709487915,0.3846000134944916,0.0010000000474974513,101,39779
49920.0,0.0020776765886694193,0.9998597502708435,10000.0,2.936945676803589,0.39559999108314514,0.0010000000474974513,102,40169
49920.0,0.0019642573315650225,0.9998597502708435,10000.0,2.9320387840270996,0.3894999921321869,0.0010000000474974513,103,40559
49920.0,0.0018624503863975406,0.9999198913574219,10000.0,2.9870378971099854,0.3873000144958496,0.0010000000474974513,104,40949
49920.0,0.0018994198180735111,0.9998597502708435,10000.0,2.99292254447937,0.38199999928474426,0.0010000000474974513,105,41339
49920.0,0.0020639507565647364,0.9998798370361328,10000.0,2.9674227237701416,0.3874000012874603,0.0010000000474974513,106,41729
49920.0,0.001823814120143652,0.999839723110199,10000.0,2.9321067333221436,0.3903999924659729,0.0010000000474974513,107,42119
49920.0,0.002084109466522932,0.9997996687889099,10000.0,2.9610445499420166,0.3824000060558319,0.0010000000474974513,108,42509
49920.0,0.0019591148011386395,0.9998597502708435,10000.0,2.9472620487213135,0.3862999975681305,0.0010000000474974513,109,42899
49920.0,0.001761747058480978,0.9998998641967773,10000.0,2.905686140060425,0.39010000228881836,0.0010000000474974513,110,43289
49920.0,0.0017055374337360263,0.9999198913574219,10000.0,2.9078190326690674,0.3894999921321869,0.0010000000474974513,111,43679
49920.0,0.0018527985084801912,0.9999198913574219,10000.0,2.9357056617736816,0.38670000433921814,0.0010000000474974513,112,44069
49920.0,0.0018629288533702493,0.9998597502708435,10000.0,2.878418445587158,0.3919999897480011,0.0010000000474974513,113,44459
49920.0,0.0016924942610785365,0.9999599456787109,10000.0,2.795814037322998,0.3889999985694885,0.0010000000474974513,114,44849
49920.0,0.0017449394799768925,0.9999198913574219,10000.0,2.818854808807373,0.38999998569488525,0.0010000000474974513,115,45239
49920.0,0.0019376216223463416,0.9998597502708435,10000.0,2.8388893604278564,0.39329999685287476,0.0010000000474974513,116,45629
49920.0,0.0015799341490492225,0.9999599456787109,10000.0,2.8776590824127197,0.3887999951839447,0.0010000000474974513,117,46019
49920.0,0.001902300980873406,0.999839723110199,10000.0,2.766089916229248,0.3926999866962433,0.0010000000474974513,118,46409
49920.0,0.0019379410659894347,0.9998798370361328,10000.0,2.816169023513794,0.3894999921321869,0.0010000000474974513,119,46799
49920.0,0.00185510260052979,0.999839723110199,10000.0,2.875415325164795,0.38999998569488525,0.0010000000474974513,120,47189
49920.0,0.0018038387643173337,0.9998597502708435,10000.0,2.8481428623199463,0.3912999927997589,0.0010000000474974513,121,47579
49920.0,0.0018056114204227924,0.999839723110199,10000.0,2.774348020553589,0.39010000228881836,0.0010000000474974513,122,47969
49920.0,0.0017297867452725768,0.9999599456787109,10000.0,2.8700294494628906,0.38659998774528503,0.0010000000474974513,123,48359
49920.0,0.001714902464300394,0.9999599456787109,10000.0,2.8700573444366455,0.38449999690055847,0.0010000000474974513,124,48749
49920.0,0.0018989437958225608,0.9998196959495544,10000.0,2.800560235977173,0.38760000467300415,0.0010000000474974513,125,49139
49920.0,0.0018783740233629942,0.9998196959495544,10000.0,2.8278274536132812,0.38370001316070557,0.0010000000474974513,126,49529
49920.0,0.0017106200102716684,0.9998998641967773,10000.0,2.8341691493988037,0.3837999999523163,0.0010000000474974513,127,49919
49920.0,0.0019625492859631777,0.9998597502708435,10000.0,2.754054307937622,0.388700008392334,0.0010000000474974513,128,50309
49920.0,0.0017489823512732983,0.9999399185180664,10000.0,2.7543036937713623,0.3869999945163727,9.999999747378752e-05,129,50699
49920.0,0.0016581065719947219,0.9998798370361328,10000.0,2.7199418544769287,0.39259999990463257,9.999999747378752e-05,130,51089
49920.0,0.0016915411688387394,0.9999198913574219,10000.0,2.7175514698028564,0.391400009393692,9.999999747378752e-05,131,51479
49920.0,0.0016304890159517527,0.9999198913574219,10000.0,2.7146167755126953,0.39010000228881836,9.999999747378752e-05,132,51869
49920.0,0.0016765791224315763,0.9999198913574219,10000.0,2.720146656036377,0.3887999951839447,9.999999747378752e-05,133,52259
49920.0,0.0017455987399443984,0.9998798370361328,10000.0,2.7728936672210693,0.38659998774528503,9.999999747378752e-05,134,52649
49920.0,0.0018453061347827315,0.9998798370361328,10000.0,2.8114116191864014,0.3822999894618988,9.999999747378752e-05,135,53039
49920.0,0.001652923645451665,0.9999198913574219,10000.0,2.799534320831299,0.3887999951839447,9.999999747378752e-05,136,53429
49920.0,0.0016945365350693464,0.9998998641967773,10000.0,2.772153854370117,0.38920000195503235,9.999999747378752e-05,137,53819
49920.0,0.0016922485083341599,0.9999599456787109,10000.0,2.728839874267578,0.3919000029563904,9.999999747378752e-05,138,54209
49920.0,0.001720641041174531,0.9999198913574219,10000.0,2.776962995529175,0.38760000467300415,9.999999747378752e-05,139,54599
49920.0,0.0017273465637117624,0.9999399185180664,10000.0,2.7969648838043213,0.383899986743927,9.999999747378752e-06,140,54989
49920.0,0.0015549600357189775,0.9999399185180664,10000.0,2.7761802673339844,0.387800008058548,9.999999747378752e-06,141,55379
49920.0,0.0015458018751814961,0.9999799728393555,10000.0,2.7398438453674316,0.3880000114440918,9.999999747378752e-06,142,55769
49920.0,0.0015596541343256831,0.9999599456787109,10000.0,2.7406864166259766,0.38940000534057617,9.999999747378752e-06,143,56159
49920.0,0.001815545721910894,0.9998998641967773,10000.0,2.7745213508605957,0.38929998874664307,9.999999747378752e-06,144,56549
49920.0,0.0016313734231516719,0.9999599456787109,10000.0,2.7274746894836426,0.38769999146461487,9.999999747378752e-06,145,56939
49920.0,0.001688276999630034,0.9999599456787109,10000.0,2.8007545471191406,0.3853999972343445,9.999999747378752e-06,146,57329
49920.0,0.0015556466532871127,0.9999799728393555,10000.0,2.7980010509490967,0.38040000200271606,9.999999747378752e-06,147,57719
49920.0,0.0017267141956835985,0.9998597502708435,10000.0,2.755070686340332,0.38609999418258667,9.999999747378752e-06,148,58109
49920.0,0.0017414781032130122,0.9998597502708435,10000.0,2.7851133346557617,0.3873000144958496,9.999999747378752e-06,149,58499
49920.0,0.0015903380699455738,0.9999599456787109,10000.0,2.846221685409546,0.38670000433921814,9.999999747378752e-06,150,58889
49920.0,0.0016800235025584698,0.9998998641967773,10000.0,2.7966201305389404,0.38850000500679016,9.999999747378752e-06,151,59279
49920.0,0.0016727062175050378,0.9999599456787109,10000.0,2.756721019744873,0.38690000772476196,9.999999747378752e-06,152,59669
49920.0,0.0017895421478897333,0.9998798370361328,10000.0,2.7725167274475098,0.3873000144958496,9.999999747378752e-06,153,60059
49920.0,0.0016433380078524351,0.9999599456787109,10000.0,2.757140636444092,0.3869999945163727,9.999999974752427e-07,154,60449
49920.0,0.0016471571289002895,0.9999198913574219,10000.0,2.7556135654449463,0.38850000500679016,9.999999974752427e-07,155,60839
49920.0,0.001644855015911162,0.9999399185180664,10000.0,2.7159461975097656,0.39160001277923584,9.999999974752427e-07,156,61229
49920.0,0.0016646879957988858,0.9999599456787109,10000.0,2.736586809158325,0.3898000121116638,9.999999974752427e-07,157,61619
49920.0,0.0015590912662446499,0.9999399185180664,10000.0,2.7051045894622803,0.38929998874664307,9.999999974752427e-07,158,62009
49920.0,0.0016611887840554118,0.9999599456787109,10000.0,2.81803035736084,0.38109999895095825,9.999999974752427e-07,159,62399
49920.0,0.001631443970836699,0.9999599456787109,10000.0,2.7664389610290527,0.38850000500679016,9.999999974752427e-07,160,62789
49920.0,0.0015766426222398877,1.0,10000.0,2.7305808067321777,0.38769999146461487,9.999999974752427e-07,161,63179
49920.0,0.0017965988954529166,0.9998196959495544,10000.0,2.754746437072754,0.385699987411499,9.999999974752427e-07,162,63569
49920.0,0.0016217236407101154,0.9999599456787109,10000.0,2.80340576171875,0.3887999951839447,9.999999974752427e-07,163,63959
49920.0,0.0016028572572395205,0.9999599456787109,10000.0,2.7971367835998535,0.3828999996185303,9.999999974752427e-07,164,64349
49920.0,0.0017074961215257645,0.9999198913574219,10000.0,2.820650339126587,0.38510000705718994,1.0000000116860974e-07,165,64739
49920.0,0.0015418719267472625,0.9999599456787109,10000.0,2.7642643451690674,0.38449999690055847,1.0000000116860974e-07,166,65129
49920.0,0.0014903314877301455,0.9999599456787109,10000.0,2.703382730484009,0.390500009059906,1.0000000116860974e-07,167,65519
49920.0,0.0016735155368223786,0.9999399185180664,10000.0,2.714784860610962,0.39010000228881836,1.0000000116860974e-07,168,65909
49920.0,0.0017384287202730775,0.9999198913574219,10000.0,2.7953572273254395,0.38659998774528503,1.0000000116860974e-07,169,66299
49920.0,0.0017034906195476651,0.9999198913574219,10000.0,2.7525017261505127,0.38960000872612,1.0000000116860974e-07,170,66689
49920.0,0.001655460917390883,0.9999198913574219,10000.0,2.738346576690674,0.3874000012874603,1.0000000116860974e-07,171,67079
49920.0,0.001586551545187831,0.9999399185180664,10000.0,2.731022596359253,0.3901999890804291,1.0000000116860974e-07,172,67469
49920.0,0.0016902578063309193,0.999839723110199,10000.0,2.7220964431762695,0.3898000121116638,1.0000000116860974e-07,173,67859
49920.0,0.0016775073017925024,0.9999198913574219,10000.0,2.7077579498291016,0.39079999923706055,1.0000000116860974e-07,174,68249
49920.0,0.0015005208551883698,0.9999599456787109,10000.0,2.7334885597229004,0.3910999894142151,1.0000000116860974e-07,175,68639
49920.0,0.0016869663959369063,0.9998998641967773,10000.0,2.745288610458374,0.38850000500679016,1.0000000116860974e-07,176,69029
49920.0,0.0017552986973896623,0.9998998641967773,10000.0,2.739797592163086,0.3869999945163727,1.0000000116860974e-07,177,69419
49920.0,0.0016638640081509948,0.9998597502708435,10000.0,2.795870780944824,0.38679999113082886,1.0000000116860974e-07,178,69809
49920.0,0.001720238826237619,0.9998798370361328,10000.0,2.7871203422546387,0.3878999948501587,9.99999993922529e-09,179,70199
49920.0,0.0017150490311905742,0.9999198913574219,10000.0,2.7544407844543457,0.3865000009536743,9.99999993922529e-09,180,70589
49920.0,0.0015935569535940886,0.9999799728393555,10000.0,2.816838502883911,0.3889000117778778,9.99999993922529e-09,181,70979
49920.0,0.0015443675220012665,1.0,10000.0,2.7737491130828857,0.390500009059906,9.99999993922529e-09,182,71369
49920.0,0.0015735829947516322,0.9999599456787109,10000.0,2.7782485485076904,0.3862999975681305,9.99999993922529e-09,183,71759
49920.0,0.0016609039157629013,0.9999198913574219,10000.0,2.787886619567871,0.3831999897956848,9.99999993922529e-09,184,72149
49920.0,0.0016873133135959506,0.9999198913574219,10000.0,2.812527656555176,0.3862000107765198,9.99999993922529e-09,185,72539
49920.0,0.0017159091075882316,0.9998798370361328,10000.0,2.6924333572387695,0.3935000002384186,9.99999993922529e-09,186,72929
49920.0,0.0014957704115658998,0.9999599456787109,10000.0,2.6751980781555176,0.3896999955177307,9.99999993922529e-09,187,73319
49920.0,0.0015843115979805589,0.9999599456787109,10000.0,2.712313652038574,0.3912999927997589,9.99999993922529e-09,188,73709
49920.0,0.00166018633171916,0.9999399185180664,10000.0,2.7525227069854736,0.39010000228881836,9.99999993922529e-09,189,74099
49920.0,0.0017409402644261718,0.9998798370361328,10000.0,2.7815604209899902,0.38940000534057617,9.99999993922529e-09,190,74489
49920.0,0.0017346454551443458,0.9999198913574219,10000.0,2.820329189300537,0.3849000036716461,9.99999993922529e-09,191,74879
49920.0,0.0016697277314960957,0.9999198913574219,10000.0,2.861510753631592,0.3822000026702881,9.99999993922529e-09,192,75269
49920.0,0.0017210451187565923,0.9999399185180664,10000.0,2.781186819076538,0.3889000117778778,9.99999993922529e-09,193,75659
49920.0,0.001753290300257504,0.9998798370361328,10000.0,2.7360737323760986,0.38670000433921814,9.99999993922529e-09,194,76049
49920.0,0.0016755739925429225,0.999839723110199,10000.0,2.7357027530670166,0.38510000705718994,9.99999993922529e-09,195,76439
49920.0,0.0017954058712348342,0.999839723110199,10000.0,2.771923065185547,0.38830000162124634,9.99999993922529e-09,196,76829
49920.0,0.0017831770237535238,0.9998998641967773,10000.0,2.807506799697876,0.38749998807907104,9.99999993922529e-09,197,77219
49920.0,0.0016968458658084273,0.9998798370361328,10000.0,2.7615926265716553,0.38920000195503235,9.99999993922529e-09,198,77609
49920.0,0.0017186579061672091,0.9998998641967773,10000.0,2.8205161094665527,0.3856000006198883,9.99999993922529e-09,199,77999


==> CIFAR10_natural_det_L2.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,1.4977213144302368,0.4441305994987488,10000.0,6.214989185333252,0.0551999993622303,0.10000000149011612,0,389
49920.0,1.0205163955688477,0.6364983916282654,10000.0,7.739299297332764,0.03229999914765358,0.10000000149011612,1,779
49920.0,0.8513181209564209,0.7000400424003601,10000.0,7.438812732696533,0.03680000081658363,0.10000000149011612,2,1169
49920.0,0.7245498895645142,0.7465344667434692,10000.0,7.3481950759887695,0.04879999905824661,0.10000000149011612,3,1559
49920.0,0.544329047203064,0.8114583492279053,10000.0,6.3682146072387695,0.09070000052452087,0.10000000149011612,4,1949
49920.0,0.32881447672843933,0.8893029093742371,10000.0,5.784389972686768,0.14669999480247498,0.10000000149011612,5,2339
49920.0,0.22168229520320892,0.9257011413574219,10000.0,3.854763984680176,0.3070000112056732,0.10000000149011612,6,2729
49920.0,0.17517097294330597,0.9425080418586731,10000.0,3.8560304641723633,0.27730000019073486,0.10000000149011612,7,3119
49920.0,0.14929981529712677,0.9508213400840759,10000.0,4.4265570640563965,0.30979999899864197,0.10000000149011612,8,3509
49920.0,0.13446222245693207,0.9549078345298767,10000.0,5.082882881164551,0.2736000120639801,0.10000000149011612,9,3899
49920.0,0.1294037401676178,0.9572115540504456,10000.0,3.234130382537842,0.30640000104904175,0.10000000149011612,10,4289
49920.0,0.11847903579473495,0.9610576629638672,10000.0,2.8471035957336426,0.37529999017715454,0.10000000149011612,11,4679
49920.0,0.11518202722072601,0.9634414911270142,10000.0,3.398137092590332,0.3671000003814697,0.10000000149011612,12,5069
49920.0,0.11278267949819565,0.9644030332565308,10000.0,4.269083499908447,0.2822999954223633,0.10000000149011612,13,5459
49920.0,0.11142951995134354,0.9637820720672607,10000.0,2.991624593734741,0.3822000026702881,0.10000000149011612,14,5849
49920.0,0.10284289717674255,0.9666867256164551,10000.0,2.755424976348877,0.41429999470710754,0.10000000149011612,15,6239
49920.0,0.0983043983578682,0.9685496687889099,10000.0,3.6053030490875244,0.3474000096321106,0.10000000149011612,16,6629
49920.0,0.10127030313014984,0.9672876596450806,10000.0,2.537912607192993,0.4602999985218048,0.10000000149011612,17,7019
49920.0,0.09720344841480255,0.9681089520454407,10000.0,3.3736069202423096,0.39480000734329224,0.10000000149011612,18,7409
49920.0,0.09494008123874664,0.9697515964508057,10000.0,3.553802013397217,0.4023999869823456,0.10000000149011612,19,7799
49920.0,0.08981845527887344,0.9708533883094788,10000.0,3.070913553237915,0.41350001096725464,0.10000000149011612,20,8189
49920.0,0.09291578084230423,0.9699719548225403,10000.0,2.9774742126464844,0.43369999527931213,0.10000000149011612,21,8579
49920.0,0.08909572660923004,0.9715544581413269,10000.0,5.407434463500977,0.23510000109672546,0.10000000149011612,22,8969
49920.0,0.09123723208904266,0.9703726172447205,10000.0,3.6278281211853027,0.3626999855041504,0.10000000149011612,23,9359
49920.0,0.0874718427658081,0.9715144038200378,10000.0,2.751296043395996,0.38530001044273376,0.10000000149011612,24,9749
49920.0,0.08482932299375534,0.9727163314819336,10000.0,3.4233953952789307,0.37720000743865967,0.10000000149011612,25,10139
49920.0,0.0869627520442009,0.9715144038200378,10000.0,2.8794620037078857,0.38760000467300415,0.10000000149011612,26,10529
49920.0,0.08583887666463852,0.9718149304389954,10000.0,2.6621124744415283,0.3961000144481659,0.10000000149011612,27,10919
49920.0,0.08496803790330887,0.9728766083717346,10000.0,3.3879430294036865,0.34689998626708984,0.10000000149011612,28,11309
49920.0,0.09180775284767151,0.9705728888511658,10000.0,4.249168872833252,0.34389999508857727,0.10000000149011612,29,11699
49920.0,0.08124672621488571,0.9740384817123413,10000.0,2.6402781009674072,0.41449999809265137,0.10000000149011612,30,12089
49920.0,0.08145112544298172,0.9743189215660095,10000.0,3.981212615966797,0.36820000410079956,0.10000000149011612,31,12479
49920.0,0.08571769297122955,0.9722555875778198,10000.0,4.389953136444092,0.3375999927520752,0.10000000149011612,32,12869
49920.0,0.08146021515130997,0.9738181233406067,10000.0,3.0330820083618164,0.3905999958515167,0.10000000149011612,33,13259
49920.0,0.07749232649803162,0.9753605723381042,10000.0,3.5801031589508057,0.29840001463890076,0.10000000149011612,34,13649
49920.0,0.0868137776851654,0.9719350934028625,10000.0,2.9721426963806152,0.4196999967098236,0.10000000149011612,35,14039
49920.0,0.07835720479488373,0.975040078163147,10000.0,4.397319316864014,0.20520000159740448,0.10000000149011612,36,14429
49920.0,0.08142220228910446,0.9737980961799622,10000.0,3.045793056488037,0.41359999775886536,0.10000000149011612,37,14819
49920.0,0.07806124538183212,0.9744791388511658,10000.0,3.416088342666626,0.3476000130176544,0.10000000149011612,38,15209
49920.0,0.081089086830616,0.9739583134651184,10000.0,3.871791362762451,0.35899999737739563,0.10000000149011612,39,15599
49920.0,0.07428338378667831,0.9766826629638672,10000.0,2.55887770652771,0.3314000070095062,0.10000000149011612,40,15989
49920.0,0.07788271456956863,0.974919855594635,10000.0,4.249438762664795,0.28450000286102295,0.10000000149011612,41,16379
49920.0,0.0760062113404274,0.9765024185180664,10000.0,3.7441515922546387,0.31150001287460327,0.10000000149011612,42,16769
49920.0,0.0769394040107727,0.9748998284339905,10000.0,4.090014934539795,0.3172999918460846,0.10000000149011612,43,17159
49920.0,0.07813383638858795,0.9748998284339905,10000.0,3.1074132919311523,0.4081999957561493,0.10000000149011612,44,17549
49920.0,0.07804875820875168,0.9752604365348816,10000.0,3.200929641723633,0.3682999908924103,0.10000000149011612,45,17939
49920.0,0.08029508590698242,0.9745593070983887,10000.0,2.8330225944519043,0.35120001435279846,0.10000000149011612,46,18329
49920.0,0.07719399034976959,0.9751201868057251,10000.0,2.549359083175659,0.43720000982284546,0.10000000149011612,47,18719
49920.0,0.0727858617901802,0.9776041507720947,10000.0,3.9489102363586426,0.3452000021934509,0.10000000149011612,48,19109
49920.0,0.07561672478914261,0.9761017560958862,10000.0,3.3198022842407227,0.2994999885559082,0.10000000149011612,49,19499
49920.0,0.08033642917871475,0.9740785360336304,10000.0,3.979855537414551,0.3246000111103058,0.10000000149011612,50,19889
49920.0,0.07517340034246445,0.9760416746139526,10000.0,3.112067222595215,0.35830000042915344,0.10000000149011612,51,20279
49920.0,0.07724909484386444,0.9746594429016113,10000.0,3.7526421546936035,0.29919999837875366,0.10000000149011612,52,20669
49920.0,0.07249760627746582,0.9766426086425781,10000.0,4.043870449066162,0.3610000014305115,0.10000000149011612,53,21059
49920.0,0.07621783763170242,0.9765625,10000.0,2.8404977321624756,0.40369999408721924,0.10000000149011612,54,21449
49920.0,0.08057459443807602,0.974178671836853,10000.0,4.78007173538208,0.22609999775886536,0.10000000149011612,55,21839
49920.0,0.07531508058309555,0.9759214520454407,10000.0,3.0662293434143066,0.3921999931335449,0.10000000149011612,56,22229
49920.0,0.07200393080711365,0.9766826629638672,10000.0,3.8624801635742188,0.3003999888896942,0.10000000149011612,57,22619
49920.0,0.07652383297681808,0.9754206538200378,10000.0,3.2575132846832275,0.34200000762939453,0.10000000149011612,58,23009
49920.0,0.07041657716035843,0.9771233797073364,10000.0,4.542933464050293,0.21359999477863312,0.10000000149011612,59,23399
49920.0,0.0752924382686615,0.975661039352417,10000.0,3.3690924644470215,0.37790000438690186,0.10000000149011612,60,23789
49920.0,0.070247583091259,0.9778845906257629,10000.0,4.065256118774414,0.3865000009536743,0.10000000149011612,61,24179
49920.0,0.07887382060289383,0.9752002954483032,10000.0,4.811549186706543,0.2741999924182892,0.10000000149011612,62,24569
49920.0,0.07575580477714539,0.9762820601463318,10000.0,3.7691824436187744,0.3384000062942505,0.10000000149011612,63,24959
49920.0,0.07919226586818695,0.9747996926307678,10000.0,4.567019939422607,0.2508000135421753,0.10000000149011612,64,25349
49920.0,0.07063530385494232,0.9776041507720947,10000.0,2.25146222114563,0.4602999985218048,0.10000000149011612,65,25739
49920.0,0.07407903671264648,0.9768028855323792,10000.0,3.8382136821746826,0.3061000108718872,0.10000000149011612,66,26129
49920.0,0.07645989954471588,0.9748397469520569,10000.0,3.6638171672821045,0.32030001282691956,0.10000000149011612,67,26519
49920.0,0.07387269288301468,0.9766025543212891,10000.0,3.358205795288086,0.3425000011920929,0.10000000149011612,68,26909
49920.0,0.07786410301923752,0.9749599099159241,10000.0,2.3304131031036377,0.45739999413490295,0.10000000149011612,69,27299
49920.0,0.07306826114654541,0.9765024185180664,10000.0,3.915529251098633,0.30799999833106995,0.10000000149011612,70,27689
49920.0,0.07089809328317642,0.9778044819831848,10000.0,2.802231550216675,0.3440999984741211,0.10000000149011612,71,28079
49920.0,0.0788295790553093,0.9742387533187866,10000.0,3.38312029838562,0.3190999925136566,0.10000000149011612,72,28469
49920.0,0.020506292581558228,0.9947115182876587,10000.0,2.2326972484588623,0.4542999863624573,0.009999999776482582,73,28859
49920.0,0.010274374857544899,0.9980568885803223,10000.0,2.1735281944274902,0.4797999858856201,0.009999999776482582,74,29249
49920.0,0.007620876654982567,0.9987780451774597,10000.0,2.2370715141296387,0.4690999984741211,0.009999999776482582,75,29639
49920.0,0.006836529355496168,0.9988381266593933,10000.0,2.1899168491363525,0.4860000014305115,0.009999999776482582,76,30029
49920.0,0.005961519666016102,0.999138593673706,10000.0,2.2959752082824707,0.4722000062465668,0.009999999776482582,77,30419
49920.0,0.005376715678721666,0.9992387890815735,10000.0,2.1834828853607178,0.4781999886035919,0.009999999776482582,78,30809
49920.0,0.005201277788728476,0.9993188977241516,10000.0,2.0415382385253906,0.5029000043869019,0.009999999776482582,79,31199
49920.0,0.004397840239107609,0.9996394515037537,10000.0,2.186469316482544,0.4887000024318695,0.009999999776482582,80,31589
49920.0,0.004420914221554995,0.9995192289352417,10000.0,2.088552713394165,0.49630001187324524,0.009999999776482582,81,31979
49920.0,0.004421901889145374,0.9995592832565308,10000.0,2.0640487670898438,0.49779999256134033,0.009999999776482582,82,32369
49920.0,0.004065265413373709,0.9998196959495544,10000.0,2.285585880279541,0.4528000056743622,0.009999999776482582,83,32759
49920.0,0.004299345891922712,0.9996795058250427,10000.0,2.0878145694732666,0.4936000108718872,0.009999999776482582,84,33149
49920.0,0.0046564796939492226,0.9995392560958862,10000.0,2.118091106414795,0.48919999599456787,0.009999999776482582,85,33539
49920.0,0.003944359254091978,0.9996995329856873,10000.0,2.1206629276275635,0.48170000314712524,0.009999999776482582,86,33929
49920.0,0.0038385316729545593,0.999839723110199,10000.0,2.0417370796203613,0.5011000037193298,0.009999999776482582,87,34319
49920.0,0.0038326112553477287,0.9997195601463318,10000.0,2.0903429985046387,0.49729999899864197,0.009999999776482582,88,34709
49920.0,0.0038227015174925327,0.9997796416282654,10000.0,1.9897258281707764,0.5031999945640564,0.009999999776482582,89,35099
49920.0,0.00366021110676229,0.9998196959495544,10000.0,2.164592981338501,0.48980000615119934,0.009999999776482582,90,35489
49920.0,0.0034944782964885235,0.9998597502708435,10000.0,2.163724899291992,0.4869999885559082,0.009999999776482582,91,35879
49920.0,0.003455139696598053,0.9998798370361328,10000.0,2.0966360569000244,0.4869999885559082,0.009999999776482582,92,36269
49920.0,0.0033180383034050465,0.9998998641967773,10000.0,2.1254396438598633,0.5016000270843506,0.009999999776482582,93,36659
49920.0,0.0037903599441051483,0.9997195601463318,10000.0,2.1834397315979004,0.49140000343322754,0.009999999776482582,94,37049
49920.0,0.0035323677584528923,0.9997596144676208,10000.0,2.207730531692505,0.487199991941452,0.009999999776482582,95,37439
49920.0,0.0031244379933923483,0.9998798370361328,10000.0,2.2392635345458984,0.4855000078678131,0.009999999776482582,96,37829
49920.0,0.0034238912630826235,0.999839723110199,10000.0,2.234609603881836,0.4837000072002411,0.009999999776482582,97,38219
49920.0,0.003180540632456541,0.999839723110199,10000.0,2.1507656574249268,0.5001999735832214,0.009999999776482582,98,38609
49920.0,0.0033496415708214045,0.9997796416282654,10000.0,2.3469507694244385,0.4864000082015991,0.009999999776482582,99,38999
49920.0,0.0034276049118489027,0.9996995329856873,10000.0,2.279717206954956,0.4731999933719635,0.009999999776482582,100,39389
49920.0,0.0032184759620577097,0.9998798370361328,10000.0,2.3332624435424805,0.4781999886035919,0.009999999776482582,101,39779
49920.0,0.002771678613498807,0.9999399185180664,10000.0,2.520120620727539,0.4690999984741211,0.009999999776482582,102,40169
49920.0,0.0032108835875988007,0.9997796416282654,10000.0,2.3437135219573975,0.4799000024795532,0.009999999776482582,103,40559
49920.0,0.004116451367735863,0.9995192289352417,10000.0,2.4853639602661133,0.46779999136924744,0.009999999776482582,104,40949
49920.0,0.0035783336497843266,0.9996193647384644,10000.0,2.4765121936798096,0.47690001130104065,0.009999999776482582,105,41339
49920.0,0.0031871602404862642,0.999839723110199,10000.0,2.6148083209991455,0.4611000120639801,0.009999999776482582,106,41729
49920.0,0.004019326530396938,0.9995993375778198,10000.0,2.9273529052734375,0.4269999861717224,0.009999999776482582,107,42119
49920.0,0.003968312405049801,0.9995793104171753,10000.0,2.643059253692627,0.4519999921321869,0.009999999776482582,108,42509
49920.0,0.005200889892876148,0.9992788434028625,10000.0,2.714247941970825,0.453900009393692,0.009999999776482582,109,42899
49920.0,0.004274530336260796,0.9996394515037537,10000.0,2.666201114654541,0.4738999903202057,0.009999999776482582,110,43289
49920.0,0.005520815495401621,0.9991987347602844,10000.0,2.386964797973633,0.49219998717308044,0.009999999776482582,111,43679
49920.0,0.006551868282258511,0.9987780451774597,10000.0,2.4201834201812744,0.4779999852180481,0.009999999776482582,112,44069
49920.0,0.006361095700412989,0.9989984035491943,10000.0,3.271268129348755,0.4336000084877014,0.009999999776482582,113,44459
49920.0,0.004268179647624493,0.999419093132019,10000.0,2.6946797370910645,0.4697999954223633,0.0010000000474974513,114,44849
49920.0,0.0029608786571770906,0.9997796416282654,10000.0,2.6236069202423096,0.47369998693466187,0.0010000000474974513,115,45239
49920.0,0.0025130966678261757,0.9999399185180664,10000.0,2.81887149810791,0.45840001106262207,0.0010000000474974513,116,45629
49920.0,0.002408668864518404,0.9997996687889099,10000.0,2.687023878097534,0.47450000047683716,0.0010000000474974513,117,46019
49920.0,0.0024899195414036512,0.9998196959495544,10000.0,2.667158603668213,0.47699999809265137,0.0010000000474974513,118,46409
49920.0,0.00231721973977983,0.9998998641967773,10000.0,2.533369541168213,0.48660001158714294,0.0010000000474974513,119,46799
49920.0,0.002195685636252165,0.9999198913574219,10000.0,2.7458605766296387,0.4648999869823456,0.0010000000474974513,120,47189
49920.0,0.002120009856298566,0.9999399185180664,10000.0,2.7266368865966797,0.4724000096321106,0.0010000000474974513,121,47579
49920.0,0.002226357813924551,0.9998998641967773,10000.0,2.6780059337615967,0.46970000863075256,0.0010000000474974513,122,47969
49920.0,0.0019639204256236553,0.9999599456787109,10000.0,2.6945507526397705,0.48179998993873596,0.0010000000474974513,123,48359
49920.0,0.0018463048618286848,0.9999599456787109,10000.0,2.7831828594207764,0.46470001339912415,0.0010000000474974513,124,48749
49920.0,0.0020533883944153786,0.9998998641967773,10000.0,2.6488969326019287,0.4781000018119812,0.0010000000474974513,125,49139
49920.0,0.0019543105736374855,0.9998798370361328,10000.0,2.804013967514038,0.4674000144004822,0.0010000000474974513,126,49529
49920.0,0.0018599249888211489,0.9999399185180664,10000.0,2.673619031906128,0.4726000130176544,0.0010000000474974513,127,49919
49920.0,0.0020184314344078302,0.9998998641967773,10000.0,2.7781615257263184,0.47369998693466187,0.0010000000474974513,128,50309
49920.0,0.001986058196052909,0.999839723110199,10000.0,2.99912428855896,0.4629000127315521,0.0010000000474974513,129,50699
49920.0,0.0017501525580883026,0.9998998641967773,10000.0,2.754775285720825,0.4771000146865845,0.0010000000474974513,130,51089
49920.0,0.0016939752968028188,0.9999599456787109,10000.0,2.70226788520813,0.4805999994277954,0.0010000000474974513,131,51479
49920.0,0.0019295441452413797,0.9998597502708435,10000.0,2.737548351287842,0.48579999804496765,0.0010000000474974513,132,51869
49920.0,0.001762579777278006,0.9999399185180664,10000.0,2.6321215629577637,0.48240000009536743,0.0010000000474974513,133,52259
49920.0,0.0016800222219899297,0.9999599456787109,10000.0,2.8346524238586426,0.4738999903202057,0.0010000000474974513,134,52649
49920.0,0.0018132313853129745,0.9998798370361328,10000.0,2.783862829208374,0.47369998693466187,0.0010000000474974513,135,53039
49920.0,0.001639241469092667,0.9999799728393555,10000.0,2.749189853668213,0.48330000042915344,0.0010000000474974513,136,53429
49920.0,0.0017500026151537895,0.9999198913574219,10000.0,2.837111711502075,0.47040000557899475,0.0010000000474974513,137,53819
49920.0,0.0016560687217861414,0.9999399185180664,10000.0,2.700228214263916,0.4837999939918518,0.0010000000474974513,138,54209
49920.0,0.0017960238037630916,0.9999599456787109,10000.0,2.636852264404297,0.49300000071525574,0.0010000000474974513,139,54599
49920.0,0.0016947929980233312,0.9999599456787109,10000.0,2.6597111225128174,0.4864000082015991,0.0010000000474974513,140,54989
49920.0,0.0015922961756587029,0.9999599456787109,10000.0,3.0341131687164307,0.4643000066280365,0.0010000000474974513,141,55379
49920.0,0.0016025163931772113,0.9999399185180664,10000.0,2.965559959411621,0.46869999170303345,0.0010000000474974513,142,55769
49920.0,0.0016438774764537811,0.9999599456787109,10000.0,2.929248094558716,0.46810001134872437,0.0010000000474974513,143,56159
49920.0,0.001721191219985485,0.9999599456787109,10000.0,2.7513585090637207,0.482699990272522,0.0010000000474974513,144,56549
49920.0,0.0016782870516180992,0.9999599456787109,10000.0,2.8500378131866455,0.4697999954223633,0.0010000000474974513,145,56939
49920.0,0.0018026240868493915,0.9999198913574219,10000.0,2.9052016735076904,0.4690999984741211,0.0010000000474974513,146,57329
49920.0,0.0017046091379597783,0.9998998641967773,10000.0,2.762864351272583,0.48190000653266907,0.0010000000474974513,147,57719
49920.0,0.001690980396233499,0.9999399185180664,10000.0,2.6978859901428223,0.48399999737739563,0.0010000000474974513,148,58109
49920.0,0.0017189993523061275,0.9998998641967773,10000.0,2.632078170776367,0.48429998755455017,0.0010000000474974513,149,58499
49920.0,0.001692497287876904,0.9998798370361328,10000.0,3.0023350715637207,0.46239998936653137,0.0010000000474974513,150,58889
49920.0,0.0016360103618353605,0.9999599456787109,10000.0,2.8719184398651123,0.46480000019073486,0.0010000000474974513,151,59279
49920.0,0.0016942922957241535,0.9998998641967773,10000.0,2.8760969638824463,0.4668000042438507,0.0010000000474974513,152,59669
49920.0,0.001579452771693468,0.9999799728393555,10000.0,3.2093305587768555,0.4544999897480011,9.999999747378752e-05,153,60059
49920.0,0.0017264236230403185,0.9998998641967773,10000.0,2.980557441711426,0.46650001406669617,9.999999747378752e-05,154,60449
49920.0,0.001614295062609017,0.9999399185180664,10000.0,2.9938344955444336,0.4754999876022339,9.999999747378752e-05,155,60839
49920.0,0.0016313799424096942,0.9999399185180664,10000.0,2.9407691955566406,0.4668999910354614,9.999999747378752e-05,156,61229
49920.0,0.001655155560001731,0.9999399185180664,10000.0,2.924844980239868,0.4778999984264374,9.999999747378752e-05,157,61619
49920.0,0.0015340929385274649,0.9999599456787109,10000.0,3.0641276836395264,0.4632999897003174,9.999999747378752e-05,158,62009
49920.0,0.0017113470239564776,0.999839723110199,10000.0,3.2837233543395996,0.4447999894618988,9.999999747378752e-05,159,62399
49920.0,0.0016692379722371697,0.9999599456787109,10000.0,2.8448753356933594,0.4731999933719635,9.999999747378752e-05,160,62789
49920.0,0.0016680399421602488,0.9999599456787109,10000.0,2.7602643966674805,0.4794999957084656,9.999999747378752e-05,161,63179
49920.0,0.001662945025600493,0.9999399185180664,10000.0,2.8031885623931885,0.4697999954223633,9.999999747378752e-05,162,63569
49920.0,0.0017535118386149406,0.9999399185180664,10000.0,3.0914745330810547,0.460099995136261,9.999999747378752e-05,163,63959
49920.0,0.001616769004613161,0.9999399185180664,10000.0,2.9043478965759277,0.46380001306533813,9.999999747378752e-05,164,64349
49920.0,0.0015691829612478614,1.0,10000.0,3.0602755546569824,0.46219998598098755,9.999999747378752e-05,165,64739
49920.0,0.0016229283064603806,0.9999599456787109,10000.0,2.906160593032837,0.47110000252723694,9.999999747378752e-05,166,65129
49920.0,0.0016047317767515779,0.9999599456787109,10000.0,2.9508438110351562,0.46869999170303345,9.999999747378752e-05,167,65519
49920.0,0.0015805340372025967,0.9999799728393555,10000.0,2.9041662216186523,0.47040000557899475,9.999999747378752e-05,168,65909
49920.0,0.0016574675682932138,0.9998798370361328,10000.0,3.0263733863830566,0.4620000123977661,9.999999747378752e-05,169,66299
49920.0,0.001721375621855259,0.9999198913574219,10000.0,2.972066640853882,0.4681999981403351,9.999999747378752e-06,170,66689
49920.0,0.0015391078777611256,1.0,10000.0,2.852447986602783,0.47440001368522644,9.999999747378752e-06,171,67079
49920.0,0.0016021057963371277,0.9999799728393555,10000.0,2.916055917739868,0.4715000092983246,9.999999747378752e-06,172,67469
49920.0,0.0016250385669991374,0.9999399185180664,10000.0,2.8619909286499023,0.4749999940395355,9.999999747378752e-06,173,67859
49920.0,0.0017115861410275102,0.9999399185180664,10000.0,2.8253109455108643,0.4706000089645386,9.999999747378752e-06,174,68249
49920.0,0.00153628783300519,0.9999399185180664,10000.0,2.8844053745269775,0.474700003862381,9.999999747378752e-06,175,68639
49920.0,0.001582764321938157,0.9999599456787109,10000.0,2.9513957500457764,0.47049999237060547,9.999999747378752e-06,176,69029
49920.0,0.0018169089453294873,0.999839723110199,10000.0,2.9383420944213867,0.46369999647140503,9.999999747378752e-06,177,69419
49920.0,0.0014658684376627207,1.0,10000.0,3.1075785160064697,0.45350000262260437,9.999999747378752e-06,178,69809
49920.0,0.00161350320558995,0.9999198913574219,10000.0,2.9500033855438232,0.46889999508857727,9.999999747378752e-06,179,70199
49920.0,0.0016348519129678607,0.9999399185180664,10000.0,2.9037413597106934,0.47119998931884766,9.999999747378752e-06,180,70589
49920.0,0.0015726968413218856,0.9999599456787109,10000.0,3.003234386444092,0.4603999853134155,9.999999747378752e-06,181,70979
49920.0,0.0016420386964455247,0.9999599456787109,10000.0,2.9862301349639893,0.4560999870300293,9.999999747378752e-06,182,71369
49920.0,0.0015971265966072679,0.9999399185180664,10000.0,2.9319581985473633,0.46720001101493835,9.999999747378752e-06,183,71759
49920.0,0.0016122977249324322,0.9999599456787109,10000.0,2.9858198165893555,0.46149998903274536,9.999999747378752e-06,184,72149
49920.0,0.0016575494082644582,0.9999599456787109,10000.0,3.0909781455993652,0.460999995470047,9.999999747378752e-06,185,72539
49920.0,0.0015721648233011365,1.0,10000.0,2.891132354736328,0.4697999954223633,9.999999747378752e-06,186,72929
49920.0,0.0015809570904821157,0.9999599456787109,10000.0,2.86399245262146,0.4756999909877777,9.999999747378752e-06,187,73319
49920.0,0.0014899581437930465,0.9999799728393555,10000.0,2.900430917739868,0.47040000557899475,9.999999747378752e-06,188,73709
49920.0,0.0016763421008363366,0.9998998641967773,10000.0,2.959213972091675,0.47110000252723694,9.999999747378752e-06,189,74099
49920.0,0.0016178161604329944,0.9999198913574219,10000.0,2.916191816329956,0.474700003862381,9.999999974752427e-07,190,74489
49920.0,0.0015651000430807471,0.9999799728393555,10000.0,2.8106839656829834,0.4767000079154968,9.999999974752427e-07,191,74879
49920.0,0.0016021743649616838,1.0,10000.0,2.932220458984375,0.4652999937534332,9.999999974752427e-07,192,75269
49920.0,0.0016012475825846195,0.9999799728393555,10000.0,3.2237863540649414,0.4546000063419342,9.999999974752427e-07,193,75659
49920.0,0.0016863432247191668,0.9999399185180664,10000.0,2.9168078899383545,0.46889999508857727,9.999999974752427e-07,194,76049
49920.0,0.001578010618686676,0.9999799728393555,10000.0,2.928480386734009,0.4715000092983246,9.999999974752427e-07,195,76439
49920.0,0.0016481861239299178,0.9999399185180664,10000.0,2.887691020965576,0.47110000252723694,9.999999974752427e-07,196,76829
49920.0,0.0015947365900501609,0.9999399185180664,10000.0,3.28079891204834,0.4627000093460083,9.999999974752427e-07,197,77219
49920.0,0.0015006473986431956,0.9999799728393555,10000.0,3.0039851665496826,0.4632999897003174,9.999999974752427e-07,198,77609
49920.0,0.001698386506177485,0.9999599456787109,10000.0,2.97979736328125,0.4641000032424927,9.999999974752427e-07,199,77999


==> CIFAR10_natural_det_Linf.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,1.5097562074661255,0.4427684247493744,10000.0,6.0602850914001465,0.06239999830722809,0.10000000149011612,0,389
49920.0,1.0390961170196533,0.6290865540504456,10000.0,7.757325172424316,0.02889999933540821,0.10000000149011612,1,779
49920.0,0.8675326108932495,0.6943309307098389,10000.0,6.859635353088379,0.045499999076128006,0.10000000149011612,2,1169
49920.0,0.7348037362098694,0.7430689334869385,10000.0,6.894934177398682,0.08479999750852585,0.10000000149011612,3,1559
49920.0,0.496111124753952,0.8292868733406067,10000.0,6.071681022644043,0.1289999932050705,0.10000000149011612,4,1949
49920.0,0.28406113386154175,0.9023036956787109,10000.0,5.477356910705566,0.18700000643730164,0.10000000149011612,5,2339
49920.0,0.18814243376255035,0.9382211565971375,10000.0,5.153079032897949,0.26759999990463257,0.10000000149011612,6,2729
49920.0,0.1475793868303299,0.9506810903549194,10000.0,5.477617263793945,0.25760000944137573,0.10000000149011612,7,3119
49920.0,0.12851929664611816,0.9578325152397156,10000.0,4.644959926605225,0.28769999742507935,0.10000000149011612,8,3509
49920.0,0.11881261318922043,0.9610777497291565,10000.0,4.313790321350098,0.28119999170303345,0.10000000149011612,9,3899
49920.0,0.1090640127658844,0.9645833373069763,10000.0,3.1573562622070312,0.3555999994277954,0.10000000149011612,10,4289
49920.0,0.10285031050443649,0.9665064215660095,10000.0,3.560539960861206,0.35420000553131104,0.10000000149011612,11,4679
49920.0,0.10174860805273056,0.9670072197914124,10000.0,3.4936952590942383,0.35370001196861267,0.10000000149011612,12,5069
49920.0,0.09475307911634445,0.9685696959495544,10000.0,3.100679636001587,0.35120001435279846,0.10000000149011612,13,5459
49920.0,0.09586440771818161,0.9685296416282654,10000.0,2.9971446990966797,0.4162999987602234,0.10000000149011612,14,5849
49920.0,0.08945541083812714,0.9718349575996399,10000.0,4.22434139251709,0.335099995136261,0.10000000149011612,15,6239
49920.0,0.08762085437774658,0.9716346263885498,10000.0,4.220736980438232,0.31150001287460327,0.10000000149011612,16,6629
49920.0,0.08904671669006348,0.9714543223381042,10000.0,4.009685039520264,0.313400000333786,0.10000000149011612,17,7019
49920.0,0.08547453582286835,0.9720953702926636,10000.0,2.5483882427215576,0.3970000147819519,0.10000000149011612,18,7409
49920.0,0.08421485871076584,0.9738381505012512,10000.0,3.3885116577148438,0.35280001163482666,0.10000000149011612,19,7799
49920.0,0.08232507109642029,0.973437488079071,10000.0,3.5200085639953613,0.39640000462532043,0.10000000149011612,20,8189
49920.0,0.07720071077346802,0.975040078163147,10000.0,2.9064464569091797,0.3666999936103821,0.10000000149011612,21,8579
49920.0,0.07840181142091751,0.9745993614196777,10000.0,3.356443405151367,0.4059000015258789,0.10000000149011612,22,8969
49920.0,0.07879681885242462,0.9750601053237915,10000.0,2.319113254547119,0.48350000381469727,0.10000000149011612,23,9359
49920.0,0.07261040061712265,0.9765024185180664,10000.0,2.501732349395752,0.4278999865055084,0.10000000149011612,24,9749
49920.0,0.07327897101640701,0.9771033525466919,10000.0,2.705519199371338,0.4047999978065491,0.10000000149011612,25,10139
49920.0,0.07799340039491653,0.9745392799377441,10000.0,2.931163787841797,0.41110000014305115,0.10000000149011612,26,10529
49920.0,0.07344968616962433,0.9769431352615356,10000.0,3.912928581237793,0.3686000108718872,0.10000000149011612,27,10919
49920.0,0.07247018814086914,0.9770632982254028,10000.0,2.6716160774230957,0.43639999628067017,0.10000000149011612,28,11309
49920.0,0.07494796067476273,0.9760416746139526,10000.0,3.7491774559020996,0.400299996137619,0.10000000149011612,29,11699
49920.0,0.07217947393655777,0.9767428040504456,10000.0,2.943220615386963,0.42010000348091125,0.10000000149011612,30,12089
49920.0,0.07442701607942581,0.9760416746139526,10000.0,3.042227029800415,0.4462999999523163,0.10000000149011612,31,12479
49920.0,0.07026609033346176,0.9781049489974976,10000.0,2.8783419132232666,0.3953000009059906,0.10000000149011612,32,12869
49920.0,0.07137710601091385,0.976722776889801,10000.0,3.395977020263672,0.3709000051021576,0.10000000149011612,33,13259
49920.0,0.07013101875782013,0.9778044819831848,10000.0,2.8309550285339355,0.4659999907016754,0.10000000149011612,34,13649
49920.0,0.06656987965106964,0.9792868494987488,10000.0,4.332794189453125,0.2971000075340271,0.10000000149011612,35,14039
49920.0,0.07142281532287598,0.9776241779327393,10000.0,3.117892265319824,0.4287000000476837,0.10000000149011612,36,14429
49920.0,0.06824729591608047,0.9790664911270142,10000.0,4.75856351852417,0.3093999922275543,0.10000000149011612,37,14819
49920.0,0.06755165010690689,0.9791266322135925,10000.0,3.8426952362060547,0.3479999899864197,0.10000000149011612,38,15209
49920.0,0.07270339876413345,0.9762420058250427,10000.0,3.1252224445343018,0.3621000051498413,0.10000000149011612,39,15599
49920.0,0.06792668253183365,0.9784655570983887,10000.0,2.0619304180145264,0.4677000045776367,0.10000000149011612,40,15989
49920.0,0.06643500924110413,0.9785857200622559,10000.0,2.5531702041625977,0.4171000123023987,0.10000000149011612,41,16379
49920.0,0.07090431451797485,0.9776442050933838,10000.0,2.69712233543396,0.4343000054359436,0.10000000149011612,42,16769
49920.0,0.06488561630249023,0.9796674847602844,10000.0,2.8377814292907715,0.39739999175071716,0.10000000149011612,43,17159
49920.0,0.06858930736780167,0.9787660241127014,10000.0,3.1604127883911133,0.34150001406669617,0.10000000149011612,44,17549
49920.0,0.06507410109043121,0.9792467951774597,10000.0,3.5219578742980957,0.42289999127388,0.10000000149011612,45,17939
49920.0,0.06928669661283493,0.9777043461799622,10000.0,3.250760078430176,0.40149998664855957,0.10000000149011612,46,18329
49920.0,0.07182084769010544,0.9770232439041138,10000.0,4.231035232543945,0.33970001339912415,0.10000000149011612,47,18719
49920.0,0.06489208340644836,0.9791266322135925,10000.0,3.0992095470428467,0.37439998984336853,0.10000000149011612,48,19109
49920.0,0.06746603548526764,0.9781650900840759,10000.0,2.557678461074829,0.4174000024795532,0.10000000149011612,49,19499
49920.0,0.07063234597444534,0.977423906326294,10000.0,3.368372678756714,0.4081999957561493,0.10000000149011612,50,19889
49920.0,0.06592732667922974,0.9789062738418579,10000.0,2.7069242000579834,0.3910999894142151,0.10000000149011612,51,20279
49920.0,0.0654258206486702,0.9799278974533081,10000.0,4.383325576782227,0.3212999999523163,0.10000000149011612,52,20669
49920.0,0.06825322657823563,0.978044867515564,10000.0,4.580091953277588,0.27649998664855957,0.10000000149011612,53,21059
49920.0,0.06389312446117401,0.9799879789352417,10000.0,2.637404441833496,0.4065999984741211,0.10000000149011612,54,21449
49920.0,0.07126384973526001,0.9775841236114502,10000.0,3.1251964569091797,0.36079999804496765,0.10000000149011612,55,21839
49920.0,0.06551890820264816,0.978786051273346,10000.0,2.851191759109497,0.4327000081539154,0.10000000149011612,56,22229
49920.0,0.06191589683294296,0.9814302921295166,10000.0,4.0997443199157715,0.3668000102043152,0.10000000149011612,57,22619
49920.0,0.06947057694196701,0.9779647588729858,10000.0,2.8163559436798096,0.4284999966621399,0.10000000149011612,58,23009
49920.0,0.06994384527206421,0.9776843190193176,10000.0,3.295382022857666,0.4018999934196472,0.10000000149011612,59,23399
49920.0,0.06386135518550873,0.9792868494987488,10000.0,3.3128180503845215,0.36320000886917114,0.10000000149011612,60,23789
49920.0,0.06450653821229935,0.9793669581413269,10000.0,3.4340081214904785,0.40529999136924744,0.10000000149011612,61,24179
49920.0,0.07030165195465088,0.9778245091438293,10000.0,2.084174156188965,0.4830000102519989,0.10000000149011612,62,24569
49920.0,0.06532672047615051,0.978986382484436,10000.0,2.6855719089508057,0.4528999924659729,0.10000000149011612,63,24959
49920.0,0.06415222585201263,0.9795472621917725,10000.0,3.345853090286255,0.4259999990463257,0.10000000149011612,64,25349
49920.0,0.06854460388422012,0.9782251715660095,10000.0,3.974015712738037,0.33489999175071716,0.10000000149011612,65,25739
49920.0,0.06212620064616203,0.980629026889801,10000.0,2.739306688308716,0.4616999924182892,0.10000000149011612,66,26129
49920.0,0.0639435201883316,0.979727566242218,10000.0,2.548154592514038,0.4569999873638153,0.10000000149011612,67,26519
49920.0,0.06552457809448242,0.9793269038200378,10000.0,3.141273021697998,0.42669999599456787,0.10000000149011612,68,26909
49920.0,0.016710368916392326,0.9955929517745972,10000.0,1.8785779476165771,0.5429999828338623,0.009999999776482582,69,27299
49920.0,0.007951836101710796,0.9983974099159241,10000.0,1.7426320314407349,0.5728999972343445,0.009999999776482582,70,27689
49920.0,0.006188162136822939,0.9989783763885498,10000.0,1.6123104095458984,0.5967000126838684,0.009999999776482582,71,28079
49920.0,0.005362567026168108,0.9989984035491943,10000.0,1.6249440908432007,0.6003000140190125,0.009999999776482582,72,28469
49920.0,0.004875266458839178,0.9992988705635071,10000.0,1.6574386358261108,0.5997999906539917,0.009999999776482582,73,28859
49920.0,0.004677213728427887,0.9992988705635071,10000.0,1.6663610935211182,0.5982999801635742,0.009999999776482582,74,29249
49920.0,0.004104057792574167,0.9995793104171753,10000.0,1.6935052871704102,0.5863000154495239,0.009999999776482582,75,29639
49920.0,0.0042326245456933975,0.9994391202926636,10000.0,1.6985843181610107,0.5906000137329102,0.009999999776482582,76,30029
49920.0,0.0041754720732569695,0.9995592832565308,10000.0,1.736271858215332,0.5810999870300293,0.009999999776482582,77,30419
49920.0,0.003669935977086425,0.9997596144676208,10000.0,1.5304169654846191,0.6122000217437744,0.009999999776482582,78,30809
49920.0,0.0036356712225824594,0.9997596144676208,10000.0,1.7211824655532837,0.5799999833106995,0.009999999776482582,79,31199
49920.0,0.003557597054168582,0.9998196959495544,10000.0,1.6019564867019653,0.5920000076293945,0.009999999776482582,80,31589
49920.0,0.0034798220731317997,0.9997996687889099,10000.0,1.5045382976531982,0.6069999933242798,0.009999999776482582,81,31979
49920.0,0.0034429195802658796,0.9997195601463318,10000.0,1.620701551437378,0.5891000032424927,0.009999999776482582,82,32369
49920.0,0.0036698924377560616,0.9996594786643982,10000.0,1.5857435464859009,0.5888000130653381,0.009999999776482582,83,32759
49920.0,0.0034721321426331997,0.9997796416282654,10000.0,1.6438875198364258,0.5927000045776367,0.009999999776482582,84,33149
49920.0,0.003415605053305626,0.9998798370361328,10000.0,1.5884898900985718,0.5985999703407288,0.009999999776482582,85,33539
49920.0,0.0031722679268568754,0.9998798370361328,10000.0,1.5342271327972412,0.6050000190734863,0.009999999776482582,86,33929
49920.0,0.0031796330586075783,0.9998597502708435,10000.0,1.598138689994812,0.5978999733924866,0.009999999776482582,87,34319
49920.0,0.0030239683110266924,0.9998798370361328,10000.0,1.6256065368652344,0.5940999984741211,0.009999999776482582,88,34709
49920.0,0.003036532085388899,0.9998998641967773,10000.0,1.6916687488555908,0.5774999856948853,0.009999999776482582,89,35099
49920.0,0.00295768934302032,0.9998998641967773,10000.0,1.6932976245880127,0.5874000191688538,0.009999999776482582,90,35489
49920.0,0.0030165959615260363,0.9998798370361328,10000.0,1.6520718336105347,0.5983999967575073,0.009999999776482582,91,35879
49920.0,0.0031163408420979977,0.999839723110199,10000.0,1.8088304996490479,0.5839999914169312,0.009999999776482582,92,36269
49920.0,0.0031804493628442287,0.9997796416282654,10000.0,1.6911994218826294,0.6014000177383423,0.009999999776482582,93,36659
49920.0,0.0032209311611950397,0.9997596144676208,10000.0,1.865928292274475,0.5776000022888184,0.009999999776482582,94,37049
49920.0,0.0029646374750882387,0.999839723110199,10000.0,1.811029314994812,0.5932999849319458,0.009999999776482582,95,37439
49920.0,0.0028940371703356504,0.999839723110199,10000.0,1.8536919355392456,0.5939000248908997,0.009999999776482582,96,37829
49920.0,0.003003567224368453,0.9998196959495544,10000.0,1.906799554824829,0.5834000110626221,0.009999999776482582,97,38219
49920.0,0.0033044209703803062,0.9996193647384644,10000.0,2.128868818283081,0.5534999966621399,0.009999999776482582,98,38609
49920.0,0.003323007607832551,0.9997796416282654,10000.0,1.971892237663269,0.586899995803833,0.009999999776482582,99,38999
49920.0,0.003442810382694006,0.9995793104171753,10000.0,1.8905949592590332,0.5681999921798706,0.009999999776482582,100,39389
49920.0,0.003600598080083728,0.9996795058250427,10000.0,2.483487129211426,0.5200999975204468,0.009999999776482582,101,39779
49920.0,0.0030815477948635817,0.9997796416282654,10000.0,2.688143253326416,0.4973999857902527,0.009999999776482582,102,40169
49920.0,0.003831026842817664,0.9994391202926636,10000.0,1.917616844177246,0.5763000249862671,0.009999999776482582,103,40559
49920.0,0.004855881445109844,0.9993589520454407,10000.0,2.826899766921997,0.49219998717308044,0.009999999776482582,104,40949
49920.0,0.004065226763486862,0.9996995329856873,10000.0,2.1384434700012207,0.5752000212669373,0.009999999776482582,105,41339
49920.0,0.004680588375777006,0.9992788434028625,10000.0,2.263902425765991,0.5426999926567078,0.009999999776482582,106,41729
49920.0,0.006575972773134708,0.9988982081413269,10000.0,2.3213911056518555,0.5619999766349792,0.009999999776482582,107,42119
49920.0,0.00441630557179451,0.9995392560958862,10000.0,1.814273476600647,0.6152999997138977,0.0010000000474974513,108,42509
49920.0,0.0033622237388044596,0.9996995329856873,10000.0,1.723570704460144,0.6245999932289124,0.0010000000474974513,109,42899
49920.0,0.002854942111298442,0.9998798370361328,10000.0,1.8385590314865112,0.6209999918937683,0.0010000000474974513,110,43289
49920.0,0.0024414188228547573,0.9998597502708435,10000.0,1.900686502456665,0.6085000038146973,0.0010000000474974513,111,43679
49920.0,0.0023856665939092636,0.9999399185180664,10000.0,1.913543939590454,0.6119999885559082,0.0010000000474974513,112,44069
49920.0,0.0023277224972844124,0.9998998641967773,10000.0,2.2168891429901123,0.5891000032424927,0.0010000000474974513,113,44459
49920.0,0.0022323117591440678,0.9998798370361328,10000.0,1.895631194114685,0.616599977016449,0.0010000000474974513,114,44849
49920.0,0.0020633339881896973,0.9999198913574219,10000.0,1.8341034650802612,0.6237999796867371,0.0010000000474974513,115,45239
49920.0,0.0020630303770303726,0.9998998641967773,10000.0,1.920623779296875,0.6151999831199646,0.0010000000474974513,116,45629
49920.0,0.0019398898584768176,0.9999399185180664,10000.0,1.9997566938400269,0.6067000031471252,0.0010000000474974513,117,46019
49920.0,0.002020812127739191,0.9999399185180664,10000.0,2.0546023845672607,0.6061999797821045,0.0010000000474974513,118,46409
49920.0,0.001981073757633567,0.9999399185180664,10000.0,1.9093353748321533,0.6122999787330627,0.0010000000474974513,119,46799
49920.0,0.0020994741935282946,0.9998798370361328,10000.0,2.040741443634033,0.6069999933242798,0.0010000000474974513,120,47189
49920.0,0.0018206057138741016,0.9999799728393555,10000.0,2.080876588821411,0.6025999784469604,0.0010000000474974513,121,47579
49920.0,0.0019017535960301757,0.9999399185180664,10000.0,1.9604754447937012,0.6082000136375427,0.0010000000474974513,122,47969
49920.0,0.0019158213399350643,0.9998798370361328,10000.0,2.0546326637268066,0.6086000204086304,0.0010000000474974513,123,48359
49920.0,0.0017596394754946232,0.9999599456787109,10000.0,2.1517996788024902,0.5942999720573425,0.0010000000474974513,124,48749
49920.0,0.0017877386417239904,0.9999599456787109,10000.0,1.969868540763855,0.6083999872207642,0.0010000000474974513,125,49139
49920.0,0.0016530673019587994,1.0,10000.0,2.1523663997650146,0.5960000157356262,0.0010000000474974513,126,49529
49920.0,0.001814883784390986,0.9999198913574219,10000.0,2.094705820083618,0.5993000268936157,0.0010000000474974513,127,49919
49920.0,0.0017784086521714926,1.0,10000.0,2.204484462738037,0.589900016784668,0.0010000000474974513,128,50309
49920.0,0.001690971083007753,1.0,10000.0,2.19905948638916,0.5903000235557556,0.0010000000474974513,129,50699
49920.0,0.0017598133999854326,0.9998998641967773,10000.0,2.175198793411255,0.5947999954223633,0.0010000000474974513,130,51089
49920.0,0.001776134711690247,0.9999198913574219,10000.0,2.0869388580322266,0.6019999980926514,0.0010000000474974513,131,51479
49920.0,0.0017254560953006148,0.9999399185180664,10000.0,2.2028775215148926,0.5932999849319458,0.0010000000474974513,132,51869
49920.0,0.0017748753307387233,0.9999198913574219,10000.0,2.1097660064697266,0.5931000113487244,0.0010000000474974513,133,52259
49920.0,0.0017193687381222844,0.9999399185180664,10000.0,2.2640931606292725,0.5889999866485596,0.0010000000474974513,134,52649
49920.0,0.001702550332993269,0.9999399185180664,10000.0,2.1833622455596924,0.5957000255584717,0.0010000000474974513,135,53039
49920.0,0.0016771822702139616,0.9999198913574219,10000.0,2.1771278381347656,0.5976999998092651,0.0010000000474974513,136,53429
49920.0,0.0017884410917758942,0.9998597502708435,10000.0,2.1995718479156494,0.5947999954223633,0.0010000000474974513,137,53819
49920.0,0.00168801739346236,0.9999799728393555,10000.0,2.1488850116729736,0.602400004863739,9.999999747378752e-05,138,54209
49920.0,0.001769130234606564,0.9999399185180664,10000.0,2.0905184745788574,0.6046000123023987,9.999999747378752e-05,139,54599
49920.0,0.0017380798235535622,0.9999198913574219,10000.0,2.046480178833008,0.6096000075340271,9.999999747378752e-05,140,54989
49920.0,0.0016612851759418845,0.9999399185180664,10000.0,2.372199058532715,0.5871999859809875,9.999999747378752e-05,141,55379
49920.0,0.0016362100141122937,0.9999799728393555,10000.0,2.393385648727417,0.5827000141143799,9.999999747378752e-05,142,55769
49920.0,0.0017015403136610985,0.9998998641967773,10000.0,2.2391912937164307,0.5924999713897705,9.999999747378752e-05,143,56159
49920.0,0.0018255716422572732,0.9999198913574219,10000.0,2.1735587120056152,0.599399983882904,9.999999747378752e-05,144,56549
49920.0,0.0016134092584252357,0.9999799728393555,10000.0,2.1219000816345215,0.6003000140190125,9.999999747378752e-05,145,56939
49920.0,0.001790515729226172,0.9999399185180664,10000.0,2.189859390258789,0.597100019454956,9.999999747378752e-05,146,57329
49920.0,0.0015971577959135175,0.9999599456787109,10000.0,2.2305610179901123,0.5910999774932861,9.999999747378752e-05,147,57719
49920.0,0.001754080643877387,0.9999198913574219,10000.0,2.1294636726379395,0.597000002861023,9.999999747378752e-05,148,58109
49920.0,0.0017249896191060543,0.9999599456787109,10000.0,2.0668561458587646,0.6046000123023987,9.999999747378752e-05,149,58499
49920.0,0.0017389273270964622,0.9999198913574219,10000.0,2.197702646255493,0.5938000082969666,9.999999747378752e-05,150,58889
49920.0,0.0016927807591855526,0.9999399185180664,10000.0,2.176780939102173,0.5907999873161316,9.999999747378752e-05,151,59279
49920.0,0.001677783322520554,0.9999599456787109,10000.0,2.1619062423706055,0.5939000248908997,9.999999747378752e-05,152,59669
49920.0,0.001666963566094637,0.9999399185180664,10000.0,2.457571506500244,0.5771999955177307,9.999999747378752e-05,153,60059
49920.0,0.0017716031288728118,0.9999198913574219,10000.0,2.180901288986206,0.5945000052452087,9.999999747378752e-05,154,60449
49920.0,0.001638962421566248,0.9999399185180664,10000.0,2.2931950092315674,0.5936999917030334,9.999999747378752e-05,155,60839
49920.0,0.0016420934116467834,0.9999399185180664,10000.0,2.232354164123535,0.5879999995231628,9.999999747378752e-05,156,61229
49920.0,0.0016561925876885653,0.9999399185180664,10000.0,2.212683916091919,0.5997999906539917,9.999999747378752e-05,157,61619
49920.0,0.001641481532715261,0.9999599456787109,10000.0,2.2615621089935303,0.589900016784668,9.999999747378752e-05,158,62009
49920.0,0.001588833169080317,1.0,10000.0,2.446460247039795,0.5767999887466431,9.999999747378752e-06,159,62399
49920.0,0.0017253917176276445,0.9999198913574219,10000.0,2.2029812335968018,0.5921000242233276,9.999999747378752e-06,160,62789
49920.0,0.0016401259927079082,1.0,10000.0,2.0616629123687744,0.6054999828338623,9.999999747378752e-06,161,63179
49920.0,0.0015593292191624641,1.0,10000.0,2.0368905067443848,0.607200026512146,9.999999747378752e-06,162,63569
49920.0,0.0017145922174677253,0.9999399185180664,10000.0,2.2869057655334473,0.5882999897003174,9.999999747378752e-06,163,63959
49920.0,0.0015506420750170946,1.0,10000.0,2.1914515495300293,0.593500018119812,9.999999747378752e-06,164,64349
49920.0,0.001606808160431683,0.9999799728393555,10000.0,2.2714099884033203,0.592199981212616,9.999999747378752e-06,165,64739
49920.0,0.0016673326026648283,0.9999599456787109,10000.0,2.1052093505859375,0.6015999913215637,9.999999747378752e-06,166,65129
49920.0,0.001581659889779985,0.9999599456787109,10000.0,2.2040324211120605,0.5942000150680542,9.999999747378752e-06,167,65519
49920.0,0.0015889405040070415,0.9999599456787109,10000.0,2.2030062675476074,0.5917999744415283,9.999999747378752e-06,168,65909
49920.0,0.001802709768526256,0.9999198913574219,10000.0,2.247314453125,0.5892999768257141,9.999999747378752e-06,169,66299
49920.0,0.0016856121364980936,0.9999198913574219,10000.0,2.203794240951538,0.5945000052452087,9.999999747378752e-06,170,66689
49920.0,0.0017475143540650606,0.9999198913574219,10000.0,2.1451735496520996,0.6029000282287598,9.999999747378752e-06,171,67079
49920.0,0.00169695436488837,0.9999198913574219,10000.0,2.1630334854125977,0.5956000089645386,9.999999747378752e-06,172,67469
49920.0,0.0016362544847652316,0.9999799728393555,10000.0,2.1307668685913086,0.6026999950408936,9.999999747378752e-06,173,67859
49920.0,0.0017067164881154895,0.9999599456787109,10000.0,2.182605743408203,0.5921000242233276,9.999999747378752e-06,174,68249
49920.0,0.0016289763152599335,0.9999399185180664,10000.0,2.2283973693847656,0.5932000279426575,9.999999747378752e-06,175,68639
49920.0,0.0017233645776286721,0.9998998641967773,10000.0,2.2618532180786133,0.5892000198364258,9.999999974752427e-07,176,69029
49920.0,0.0017571330536156893,0.9999198913574219,10000.0,2.187640905380249,0.5940999984741211,9.999999974752427e-07,177,69419
49920.0,0.0015394038055092096,1.0,10000.0,2.303271532058716,0.5820000171661377,9.999999974752427e-07,178,69809
49920.0,0.001656309817917645,0.9999599456787109,10000.0,2.1864352226257324,0.595300018787384,9.999999974752427e-07,179,70199
49920.0,0.0016777252312749624,0.9999198913574219,10000.0,2.1845955848693848,0.5953999757766724,9.999999974752427e-07,180,70589
49920.0,0.0016081498470157385,0.9999799728393555,10000.0,2.165400505065918,0.5956000089645386,9.999999974752427e-07,181,70979
49920.0,0.0016542720841243863,1.0,10000.0,2.1777467727661133,0.5929999947547913,9.999999974752427e-07,182,71369
49920.0,0.001677086460404098,0.9999399185180664,10000.0,2.238985061645508,0.590499997138977,9.999999974752427e-07,183,71759
49920.0,0.001617913949303329,0.9999799728393555,10000.0,2.1725869178771973,0.593500018119812,9.999999974752427e-07,184,72149
49920.0,0.0016762055456638336,0.9999399185180664,10000.0,2.280493974685669,0.5878000259399414,9.999999974752427e-07,185,72539
49920.0,0.001664231880567968,0.9999599456787109,10000.0,2.23427152633667,0.59170001745224,9.999999974752427e-07,186,72929
49920.0,0.0015418895054608583,0.9999799728393555,10000.0,2.13480544090271,0.6021000146865845,9.999999974752427e-07,187,73319
49920.0,0.0015530335949733853,0.9999799728393555,10000.0,2.2220160961151123,0.5907999873161316,9.999999974752427e-07,188,73709
49920.0,0.0016441928455606103,0.9999799728393555,10000.0,2.2130370140075684,0.5932999849319458,9.999999974752427e-07,189,74099
49920.0,0.0015692983288317919,1.0,10000.0,2.2016730308532715,0.5950999855995178,1.0000000116860974e-07,190,74489
49920.0,0.001609870814718306,0.9999399185180664,10000.0,2.1131699085235596,0.6010000109672546,1.0000000116860974e-07,191,74879
49920.0,0.0016567424172535539,0.9999198913574219,10000.0,2.118328094482422,0.6007000207901001,1.0000000116860974e-07,192,75269
49920.0,0.0016393079422414303,0.9999799728393555,10000.0,2.3710317611694336,0.5849999785423279,1.0000000116860974e-07,193,75659
49920.0,0.0016629262827336788,0.9999799728393555,10000.0,2.205979824066162,0.5918999910354614,1.0000000116860974e-07,194,76049
49920.0,0.0016712293727323413,0.9999599456787109,10000.0,2.1941027641296387,0.5968999862670898,1.0000000116860974e-07,195,76439
49920.0,0.0018072036327794194,0.9998798370361328,10000.0,2.1788527965545654,0.5950999855995178,1.0000000116860974e-07,196,76829
49920.0,0.0016867121448740363,0.9999599456787109,10000.0,2.47235107421875,0.5795999765396118,1.0000000116860974e-07,197,77219
49920.0,0.0016619735397398472,0.9999799728393555,10000.0,2.223555564880371,0.5922999978065491,1.0000000116860974e-07,198,77609
49920.0,0.0016942399088293314,0.9999599456787109,10000.0,2.2088913917541504,0.5916000008583069,1.0000000116860974e-07,199,77999


==> CIFAR10_natural_det_SCFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,1.4640653133392334,0.4581129848957062,10000.0,6.345041275024414,0.05900000035762787,0.009999999776482582,0,389
49920.0,1.008453369140625,0.6394831538200378,10000.0,7.340417385101318,0.04039999842643738,0.009999999776482582,1,779
49920.0,0.8140047788619995,0.7127403616905212,10000.0,9.072957992553711,0.0421999990940094,0.009999999776482582,2,1169
49920.0,0.6822800636291504,0.7607171535491943,10000.0,9.550570487976074,0.0471000000834465,0.009999999776482582,3,1559
49920.0,0.5915751457214355,0.7943309545516968,10000.0,9.937167167663574,0.03720000013709068,0.009999999776482582,4,1949
49920.0,0.5218037366867065,0.8199519515037537,10000.0,9.769529342651367,0.03460000082850456,0.009999999776482582,5,2339
49920.0,0.46498531103134155,0.8374999761581421,10000.0,9.876151084899902,0.04360000044107437,0.009999999776482582,6,2729
49920.0,0.414436012506485,0.8582732081413269,10000.0,8.76791763305664,0.09920000284910202,0.009999999776482582,7,3119
49920.0,0.3697560131549835,0.8718149065971375,10000.0,10.137467384338379,0.03720000013709068,0.009999999776482582,8,3509
49920.0,0.33447277545928955,0.8851763010025024,10000.0,10.766352653503418,0.023399999365210533,0.009999999776482582,9,3899
49920.0,0.3036980926990509,0.8949118852615356,10000.0,11.426143646240234,0.026900000870227814,0.009999999776482582,10,4289
49920.0,0.2745494246482849,0.9053285121917725,10000.0,11.15573501586914,0.03020000085234642,0.009999999776482582,11,4679
49920.0,0.25530552864074707,0.9123197197914124,10000.0,11.198019027709961,0.039900001138448715,0.009999999776482582,12,5069
49920.0,0.23148640990257263,0.9205328822135925,10000.0,10.3152437210083,0.03189999982714653,0.009999999776482582,13,5459
49920.0,0.21265356242656708,0.9276843070983887,10000.0,10.646173477172852,0.041200000792741776,0.009999999776482582,14,5849
49920.0,0.1947624832391739,0.9337740540504456,10000.0,11.00676155090332,0.029600000008940697,0.009999999776482582,15,6239
49920.0,0.18476444482803345,0.9367788434028625,10000.0,10.434548377990723,0.03460000082850456,0.009999999776482582,16,6629
49920.0,0.1686999648809433,0.9419070482254028,10000.0,10.528702735900879,0.03539999946951866,0.009999999776482582,17,7019
49920.0,0.16206611692905426,0.944411039352417,10000.0,10.820767402648926,0.039000000804662704,0.009999999776482582,18,7409
49920.0,0.1506878137588501,0.9478565454483032,10000.0,10.484379768371582,0.04800000041723251,0.009999999776482582,19,7799
49920.0,0.136741042137146,0.9530048370361328,10000.0,12.59777545928955,0.03009999915957451,0.009999999776482582,20,8189
49920.0,0.13267244398593903,0.9535456895828247,10000.0,10.656900405883789,0.031599998474121094,0.009999999776482582,21,8579
49920.0,0.12072300165891647,0.9583934545516968,10000.0,12.435515403747559,0.035599999129772186,0.009999999776482582,22,8969
49920.0,0.11773374676704407,0.9597756266593933,10000.0,10.888378143310547,0.03440000116825104,0.009999999776482582,23,9359
49920.0,0.10877148807048798,0.9619991779327393,10000.0,11.706375122070312,0.041999999433755875,0.009999999776482582,24,9749
49920.0,0.10548407584428787,0.9642027020454407,10000.0,11.950248718261719,0.029600000008940697,0.009999999776482582,25,10139
49920.0,0.099605031311512,0.9667267799377441,10000.0,11.62209415435791,0.048500001430511475,0.009999999776482582,26,10529
49920.0,0.09453097730875015,0.9681490659713745,10000.0,11.762365341186523,0.040699999779462814,0.009999999776482582,27,10919
49920.0,0.08776113390922546,0.970392644405365,10000.0,11.364503860473633,0.03530000150203705,0.009999999776482582,28,11309
49920.0,0.0886290892958641,0.9692107439041138,10000.0,11.708735466003418,0.03229999914765358,0.009999999776482582,29,11699
49920.0,0.08088260143995285,0.9722555875778198,10000.0,11.437891006469727,0.05209999904036522,0.009999999776482582,30,12089
49920.0,0.08007021993398666,0.9731570482254028,10000.0,11.928507804870605,0.03830000013113022,0.009999999776482582,31,12479
49920.0,0.0784093588590622,0.9732571840286255,10000.0,11.076347351074219,0.031099999323487282,0.009999999776482582,32,12869
49920.0,0.07223391532897949,0.9753205180168152,10000.0,13.11999797821045,0.06210000067949295,0.009999999776482582,33,13259
49920.0,0.07135099172592163,0.976402223110199,10000.0,10.972206115722656,0.03680000081658363,0.009999999776482582,34,13649
49920.0,0.06891918182373047,0.9763821959495544,10000.0,11.14067268371582,0.03519999980926514,0.009999999776482582,35,14039
49920.0,0.06567797064781189,0.9782251715660095,10000.0,10.10393238067627,0.03819999843835831,0.009999999776482582,36,14429
49920.0,0.06908461451530457,0.9766626358032227,10000.0,11.66938304901123,0.0406000018119812,0.009999999776482582,37,14819
49920.0,0.06396856158971786,0.9785656929016113,10000.0,11.570664405822754,0.03180000185966492,0.009999999776482582,38,15209
49920.0,0.06139830872416496,0.9800881147384644,10000.0,11.866683959960938,0.03539999946951866,0.009999999776482582,39,15599
49920.0,0.059152353554964066,0.9802283644676208,10000.0,12.704298973083496,0.03350000083446503,0.009999999776482582,40,15989
49920.0,0.05795097351074219,0.9806690812110901,10000.0,12.078909873962402,0.029899999499320984,0.009999999776482582,41,16379
49920.0,0.05817052721977234,0.9809094667434692,10000.0,11.169856071472168,0.03139999881386757,0.009999999776482582,42,16769
49920.0,0.058982692658901215,0.9799278974533081,10000.0,10.174098014831543,0.035599999129772186,0.009999999776482582,43,17159
49920.0,0.054254692047834396,0.9820512533187866,10000.0,11.384928703308105,0.03530000150203705,0.009999999776482582,44,17549
49920.0,0.058393724262714386,0.9800280332565308,10000.0,10.723960876464844,0.027699999511241913,0.009999999776482582,45,17939
49920.0,0.0516803152859211,0.9831530451774597,10000.0,10.712974548339844,0.025499999523162842,0.009999999776482582,46,18329
49920.0,0.05323765054345131,0.9820312261581421,10000.0,10.699649810791016,0.030799999833106995,0.009999999776482582,47,18719
49920.0,0.05111398547887802,0.9828726053237915,10000.0,11.964536666870117,0.032600000500679016,0.009999999776482582,48,19109
49920.0,0.04692105948925018,0.9852964878082275,10000.0,11.909658432006836,0.021400000900030136,0.009999999776482582,49,19499
49920.0,0.049892764538526535,0.9840545058250427,10000.0,12.04448413848877,0.03150000050663948,0.009999999776482582,50,19889
49920.0,0.05088968575000763,0.9826522469520569,10000.0,10.188070297241211,0.041999999433755875,0.009999999776482582,51,20279
49920.0,0.048475511372089386,0.9839743375778198,10000.0,10.699671745300293,0.0272000003606081,0.009999999776482582,52,20669
49920.0,0.042182423174381256,0.9861978888511658,10000.0,11.303045272827148,0.0357000008225441,0.009999999776482582,53,21059
49920.0,0.0505378432571888,0.9832331538200378,10000.0,12.48828125,0.027499999850988388,0.009999999776482582,54,21449
49920.0,0.048042457550764084,0.9844350814819336,10000.0,11.93757152557373,0.029500000178813934,0.009999999776482582,55,21839
49920.0,0.045451149344444275,0.9845553040504456,10000.0,11.083494186401367,0.024800000712275505,0.009999999776482582,56,22229
49920.0,0.04333123937249184,0.9863181114196777,10000.0,11.832642555236816,0.033799998462200165,0.009999999776482582,57,22619
49920.0,0.04514031484723091,0.9856370091438293,10000.0,11.023411750793457,0.03180000185966492,0.009999999776482582,58,23009
49920.0,0.050767309963703156,0.9832932949066162,10000.0,11.096101760864258,0.033799998462200165,0.009999999776482582,59,23399
49920.0,0.04232471063733101,0.9863581657409668,10000.0,11.158333778381348,0.03680000081658363,0.009999999776482582,60,23789
49920.0,0.043536167591810226,0.9859575033187866,10000.0,9.832728385925293,0.05559999868273735,0.009999999776482582,61,24179
49920.0,0.043323904275894165,0.9861578345298767,10000.0,10.010279655456543,0.04149999842047691,0.009999999776482582,62,24569
49920.0,0.043337997049093246,0.9860376715660095,10000.0,9.859029769897461,0.0272000003606081,0.009999999776482582,63,24959
49920.0,0.043085820972919464,0.9863982200622559,10000.0,10.277043342590332,0.04390000179409981,0.009999999776482582,64,25349
49920.0,0.019111623987555504,0.9949519038200378,10000.0,10.945145606994629,0.03539999946951866,0.0010000000474974513,65,25739
49920.0,0.009992695413529873,0.9979567527770996,10000.0,11.00072956085205,0.034299999475479126,0.0010000000474974513,66,26129
49920.0,0.007862179540097713,0.9984575510025024,10000.0,11.161545753479004,0.032600000500679016,0.0010000000474974513,67,26519
49920.0,0.007301568519324064,0.9987379908561707,10000.0,11.059412956237793,0.03519999980926514,0.0010000000474974513,68,26909
49920.0,0.006720563862472773,0.9988581538200378,10000.0,11.029549598693848,0.03280000016093254,0.0010000000474974513,69,27299
49920.0,0.005824665538966656,0.9992387890815735,10000.0,11.231030464172363,0.03319999948143959,0.0010000000474974513,70,27689
49920.0,0.0054187350906431675,0.9991586804389954,10000.0,11.308757781982422,0.031599998474121094,0.0010000000474974513,71,28079
49920.0,0.004915468394756317,0.999218761920929,10000.0,11.340912818908691,0.03200000151991844,0.0010000000474974513,72,28469
49920.0,0.0046252901665866375,0.9993188977241516,10000.0,11.33647632598877,0.03269999846816063,0.0010000000474974513,73,28859
49920.0,0.004655970260500908,0.9992788434028625,10000.0,11.293471336364746,0.03319999948143959,0.0010000000474974513,74,29249
49920.0,0.0040703266859054565,0.9996594786643982,10000.0,11.345192909240723,0.03150000050663948,0.0010000000474974513,75,29639
49920.0,0.004435795359313488,0.9992988705635071,10000.0,11.436701774597168,0.03220000118017197,0.0010000000474974513,76,30029
49920.0,0.0037687448784708977,0.9996795058250427,10000.0,11.096688270568848,0.03139999881386757,0.0010000000474974513,77,30419
49920.0,0.0035096488427370787,0.9996193647384644,10000.0,11.145989418029785,0.03240000084042549,0.0010000000474974513,78,30809
49920.0,0.003499379148706794,0.9996394515037537,10000.0,11.106515884399414,0.0348999984562397,0.0010000000474974513,79,31199
49920.0,0.003458114806562662,0.9996594786643982,10000.0,11.097918510437012,0.03009999915957451,0.0010000000474974513,80,31589
49920.0,0.0032453432213515043,0.9996394515037537,10000.0,11.10975170135498,0.033900000154972076,0.0010000000474974513,81,31979
49920.0,0.0035346776712685823,0.9995993375778198,10000.0,11.043808937072754,0.03240000084042549,0.0010000000474974513,82,32369
49920.0,0.0030599425081163645,0.9997996687889099,10000.0,11.088947296142578,0.02979999966919422,0.0010000000474974513,83,32759
49920.0,0.0031529534608125687,0.9996394515037537,10000.0,10.918416023254395,0.03150000050663948,0.0010000000474974513,84,33149
49920.0,0.0032317449804395437,0.9995993375778198,10000.0,10.849437713623047,0.03099999949336052,0.0010000000474974513,85,33539
49920.0,0.002725565806031227,0.9997395873069763,10000.0,10.971165657043457,0.028200000524520874,0.0010000000474974513,86,33929
49920.0,0.0030177945736795664,0.9997395873069763,10000.0,10.85932731628418,0.03280000016093254,0.0010000000474974513,87,34319
49920.0,0.002779424889013171,0.9997596144676208,10000.0,11.172576904296875,0.03449999913573265,0.0010000000474974513,88,34709
49920.0,0.002776367822661996,0.9997796416282654,10000.0,10.88325309753418,0.03319999948143959,0.0010000000474974513,89,35099
49920.0,0.0028675042558461428,0.9996795058250427,10000.0,10.87279987335205,0.03220000118017197,0.0010000000474974513,90,35489
49920.0,0.0028029747772961855,0.9997395873069763,10000.0,10.923274993896484,0.032499998807907104,0.0010000000474974513,91,35879
49920.0,0.0026743081398308277,0.9998196959495544,10000.0,10.657248497009277,0.03229999914765358,0.0010000000474974513,92,36269
49920.0,0.002545202150940895,0.999839723110199,10000.0,10.678180694580078,0.0333000011742115,0.0010000000474974513,93,36659
49920.0,0.002625091001391411,0.9997596144676208,10000.0,10.48550033569336,0.03579999879002571,0.0010000000474974513,94,37049
49920.0,0.002526290016248822,0.9998798370361328,10000.0,10.575034141540527,0.03240000084042549,0.0010000000474974513,95,37439
49920.0,0.0023034142795950174,0.9999198913574219,10000.0,10.580322265625,0.031300000846385956,0.0010000000474974513,96,37829
49920.0,0.0025572781451046467,0.9998196959495544,10000.0,10.50409984588623,0.03009999915957451,0.0010000000474974513,97,38219
49920.0,0.0024039132986217737,0.9997796416282654,10000.0,10.392915725708008,0.03530000150203705,0.0010000000474974513,98,38609
49920.0,0.002369325142353773,0.9998196959495544,10000.0,10.349267959594727,0.032600000500679016,0.0010000000474974513,99,38999
49920.0,0.0022457134909927845,0.9998998641967773,10000.0,10.492530822753906,0.033900000154972076,0.0010000000474974513,100,39389
49920.0,0.002466185251250863,0.9997996687889099,10000.0,10.299662590026855,0.03099999949336052,0.0010000000474974513,101,39779
49920.0,0.0023401700891554356,0.999839723110199,10000.0,10.28742504119873,0.03620000183582306,0.0010000000474974513,102,40169
49920.0,0.002267363015562296,0.9998798370361328,10000.0,10.041030883789062,0.033900000154972076,0.0010000000474974513,103,40559
49920.0,0.002290756208822131,0.9998196959495544,10000.0,10.119802474975586,0.032999999821186066,0.0010000000474974513,104,40949
49920.0,0.0022273827344179153,0.9998998641967773,10000.0,10.07964038848877,0.031199999153614044,0.0010000000474974513,105,41339
49920.0,0.002658015349879861,0.9995592832565308,10000.0,10.078526496887207,0.031599998474121094,0.0010000000474974513,106,41729
49920.0,0.0022855843417346478,0.9997395873069763,10000.0,10.0877046585083,0.031599998474121094,0.0010000000474974513,107,42119
49920.0,0.002343989908695221,0.9997996687889099,10000.0,9.955093383789062,0.03220000118017197,0.0010000000474974513,108,42509
49920.0,0.0023027565330266953,0.9997395873069763,10000.0,10.169821739196777,0.031199999153614044,0.0010000000474974513,109,42899
49920.0,0.002268427051603794,0.9998798370361328,10000.0,10.059687614440918,0.03240000084042549,0.0010000000474974513,110,43289
49920.0,0.0021660085767507553,0.9998597502708435,10000.0,9.739338874816895,0.030500000342726707,0.0010000000474974513,111,43679
49920.0,0.002288409974426031,0.9998196959495544,10000.0,10.00169563293457,0.03319999948143959,0.0010000000474974513,112,44069
49920.0,0.002165742451325059,0.9998597502708435,10000.0,9.803108215332031,0.03590000048279762,0.0010000000474974513,113,44459
49920.0,0.002128435065969825,0.9997796416282654,10000.0,9.719986915588379,0.03310000151395798,0.0010000000474974513,114,44849
49920.0,0.0021181751508265734,0.9998798370361328,10000.0,9.808425903320312,0.030899999663233757,0.0010000000474974513,115,45239
49920.0,0.0019160723313689232,0.9999599456787109,10000.0,9.781054496765137,0.03139999881386757,0.0010000000474974513,116,45629
49920.0,0.0021852541249245405,0.9998196959495544,10000.0,9.85254955291748,0.028999999165534973,0.0010000000474974513,117,46019
49920.0,0.0021344576962292194,0.9998798370361328,10000.0,9.761505126953125,0.029500000178813934,0.0010000000474974513,118,46409
49920.0,0.002298665000125766,0.9997996687889099,10000.0,9.830438613891602,0.027699999511241913,0.0010000000474974513,119,46799
49920.0,0.0020032699685543776,0.9999198913574219,10000.0,9.74234390258789,0.028699999675154686,0.0010000000474974513,120,47189
49920.0,0.0021320502273738384,0.9998597502708435,10000.0,9.756535530090332,0.031700000166893005,0.0010000000474974513,121,47579
49920.0,0.0021306073758751154,0.999839723110199,10000.0,9.563554763793945,0.030500000342726707,0.0010000000474974513,122,47969
49920.0,0.0019387691281735897,0.9998998641967773,10000.0,9.487268447875977,0.030400000512599945,0.0010000000474974513,123,48359
49920.0,0.0019506708486005664,0.9998597502708435,10000.0,9.765873908996582,0.032999999821186066,0.0010000000474974513,124,48749
49920.0,0.0020084944553673267,0.9999399185180664,10000.0,9.40638256072998,0.030700000002980232,0.0010000000474974513,125,49139
49920.0,0.0019944054074585438,0.9998798370361328,10000.0,9.507386207580566,0.031700000166893005,0.0010000000474974513,126,49529
49920.0,0.0019232742488384247,0.9999599456787109,10000.0,9.412198066711426,0.029999999329447746,0.0010000000474974513,127,49919
49920.0,0.001963625894859433,0.9998998641967773,10000.0,9.460536003112793,0.03269999846816063,9.999999747378752e-05,128,50309
49920.0,0.0018513856921344995,0.9999399185180664,10000.0,9.58708381652832,0.031599998474121094,9.999999747378752e-05,129,50699
49920.0,0.002055827062577009,0.9997796416282654,10000.0,9.566762924194336,0.030500000342726707,9.999999747378752e-05,130,51089
49920.0,0.001745617133565247,0.9999799728393555,10000.0,9.390937805175781,0.03200000151991844,9.999999747378752e-05,131,51479
49920.0,0.0020434416364878416,0.999839723110199,10000.0,9.335820198059082,0.03150000050663948,9.999999747378752e-05,132,51869
49920.0,0.0017977524548768997,0.9999799728393555,10000.0,9.258852005004883,0.03060000017285347,9.999999747378752e-05,133,52259
49920.0,0.0018283836543560028,0.9998998641967773,10000.0,9.423184394836426,0.03150000050663948,9.999999747378752e-05,134,52649
49920.0,0.0018180768238380551,0.9999399185180664,10000.0,9.463339805603027,0.030899999663233757,9.999999747378752e-05,135,53039
49920.0,0.002079267520457506,0.9997996687889099,10000.0,9.246634483337402,0.031700000166893005,9.999999747378752e-05,136,53429
49920.0,0.0019218574743717909,0.9998798370361328,10000.0,9.466453552246094,0.031199999153614044,9.999999747378752e-05,137,53819
49920.0,0.0018825390143319964,0.9999198913574219,10000.0,9.429045677185059,0.03180000185966492,9.999999747378752e-05,138,54209
49920.0,0.001984864939004183,0.999839723110199,10000.0,9.502946853637695,0.02979999966919422,9.999999747378752e-05,139,54599
49920.0,0.0019719216506928205,0.9998597502708435,10000.0,9.318943977355957,0.028200000524520874,9.999999747378752e-05,140,54989
49920.0,0.0017877134960144758,0.9999599456787109,10000.0,9.343026161193848,0.03220000118017197,9.999999747378752e-05,141,55379
49920.0,0.001806702115572989,0.9999399185180664,10000.0,9.499079704284668,0.03269999846816063,9.999999747378752e-05,142,55769
49920.0,0.0018764211563393474,0.9999399185180664,10000.0,9.332585334777832,0.03280000016093254,9.999999747378752e-06,143,56159
49920.0,0.0020499168895184994,0.999839723110199,10000.0,9.447867393493652,0.031300000846385956,9.999999747378752e-06,144,56549
49920.0,0.0018153025303035975,0.9999198913574219,10000.0,9.258549690246582,0.03150000050663948,9.999999747378752e-06,145,56939
49920.0,0.001757487771101296,0.9999399185180664,10000.0,9.345358848571777,0.031700000166893005,9.999999747378752e-06,146,57329
49920.0,0.0018773851916193962,0.9998798370361328,10000.0,9.400806427001953,0.031199999153614044,9.999999747378752e-06,147,57719
49920.0,0.001970132114365697,0.9998798370361328,10000.0,9.328810691833496,0.031199999153614044,9.999999747378752e-06,148,58109
49920.0,0.0019756623078137636,0.9998998641967773,10000.0,9.218328475952148,0.030400000512599945,9.999999747378752e-06,149,58499
49920.0,0.0017633263487368822,0.9998798370361328,10000.0,9.415426254272461,0.03150000050663948,9.999999747378752e-06,150,58889
49920.0,0.001883577206172049,0.9999399185180664,10000.0,9.3120756149292,0.030799999833106995,9.999999747378752e-06,151,59279
49920.0,0.0018222021171823144,0.9999198913574219,10000.0,9.229915618896484,0.031700000166893005,9.999999747378752e-06,152,59669
49920.0,0.0019678063690662384,0.9998196959495544,10000.0,9.357600212097168,0.03319999948143959,9.999999747378752e-06,153,60059
49920.0,0.001982276327908039,0.9998798370361328,10000.0,9.305254936218262,0.03139999881386757,9.999999974752427e-07,154,60449
49920.0,0.0017996039241552353,0.9999198913574219,10000.0,9.310966491699219,0.03319999948143959,9.999999974752427e-07,155,60839
49920.0,0.0018140292959287763,0.9998998641967773,10000.0,9.35861587524414,0.03180000185966492,9.999999974752427e-07,156,61229
49920.0,0.0019331061048433185,0.9998597502708435,10000.0,9.355149269104004,0.03269999846816063,9.999999974752427e-07,157,61619
49920.0,0.0017607721965759993,0.9999198913574219,10000.0,9.421833992004395,0.03180000185966492,9.999999974752427e-07,158,62009
49920.0,0.0019410502864047885,0.9998798370361328,10000.0,9.329610824584961,0.033399999141693115,9.999999974752427e-07,159,62399
49920.0,0.0018418645486235619,0.9999599456787109,10000.0,9.198827743530273,0.03200000151991844,9.999999974752427e-07,160,62789
49920.0,0.0019742404110729694,0.9998597502708435,10000.0,9.347375869750977,0.03020000085234642,9.999999974752427e-07,161,63179
49920.0,0.0017813219456002116,0.9998998641967773,10000.0,9.197376251220703,0.029899999499320984,9.999999974752427e-07,162,63569
49920.0,0.0017504737479612231,0.9999799728393555,10000.0,9.286407470703125,0.032600000500679016,9.999999974752427e-07,163,63959
49920.0,0.0019508425612002611,0.9998597502708435,10000.0,9.372563362121582,0.03139999881386757,9.999999974752427e-07,164,64349
49920.0,0.001988775096833706,0.9998798370361328,10000.0,9.320258140563965,0.030899999663233757,1.0000000116860974e-07,165,64739
49920.0,0.0018220929196104407,0.9999599456787109,10000.0,9.373818397521973,0.03189999982714653,1.0000000116860974e-07,166,65129
49920.0,0.0017974396469071507,0.9999399185180664,10000.0,9.31413459777832,0.03290000185370445,1.0000000116860974e-07,167,65519
49920.0,0.001830770750530064,0.9999198913574219,10000.0,9.332045555114746,0.031599998474121094,1.0000000116860974e-07,168,65909
49920.0,0.0019215868087485433,0.9998798370361328,10000.0,9.321234703063965,0.031099999323487282,1.0000000116860974e-07,169,66299
49920.0,0.0019045114750042558,0.9998798370361328,10000.0,9.369532585144043,0.03280000016093254,1.0000000116860974e-07,170,66689
49920.0,0.0019229465397074819,0.9998597502708435,10000.0,9.383838653564453,0.028999999165534973,1.0000000116860974e-07,171,67079
49920.0,0.0019371476955711842,0.9998998641967773,10000.0,9.208864212036133,0.03280000016093254,1.0000000116860974e-07,172,67469
49920.0,0.001802187878638506,0.9999198913574219,10000.0,9.383699417114258,0.030400000512599945,1.0000000116860974e-07,173,67859
49920.0,0.0021262343507260084,0.9997796416282654,10000.0,9.389721870422363,0.03180000185966492,1.0000000116860974e-07,174,68249
49920.0,0.0017296475125476718,0.9999799728393555,10000.0,9.349878311157227,0.031599998474121094,1.0000000116860974e-07,175,68639
49920.0,0.0017594832461327314,1.0,10000.0,9.401546478271484,0.03180000185966492,1.0000000116860974e-07,176,69029
49920.0,0.0020157420076429844,0.9998798370361328,10000.0,9.420422554016113,0.031199999153614044,1.0000000116860974e-07,177,69419
49920.0,0.0018156181322410703,0.9998798370361328,10000.0,9.290241241455078,0.03200000151991844,1.0000000116860974e-07,178,69809
49920.0,0.0018616279121488333,0.9998998641967773,10000.0,9.330780029296875,0.031599998474121094,1.0000000116860974e-07,179,70199
49920.0,0.001881812117062509,0.9998798370361328,10000.0,9.236351013183594,0.030500000342726707,1.0000000116860974e-07,180,70589
49920.0,0.001903210999444127,0.9999198913574219,10000.0,9.344018936157227,0.031700000166893005,1.0000000116860974e-07,181,70979
49920.0,0.001953447237610817,0.9999198913574219,10000.0,9.346471786499023,0.03180000185966492,1.0000000116860974e-07,182,71369
49920.0,0.00182337558362633,0.9998798370361328,10000.0,9.266401290893555,0.03020000085234642,1.0000000116860974e-07,183,71759
49920.0,0.0019106196705251932,0.9998597502708435,10000.0,9.353816032409668,0.030799999833106995,1.0000000116860974e-07,184,72149
49920.0,0.001919226604513824,0.9999198913574219,10000.0,9.345815658569336,0.03220000118017197,1.0000000116860974e-07,185,72539
49920.0,0.0017264836933463812,0.9999599456787109,10000.0,9.328394889831543,0.03220000118017197,1.0000000116860974e-07,186,72929
49920.0,0.0017012859461829066,0.9999399185180664,10000.0,9.318197250366211,0.031300000846385956,1.0000000116860974e-07,187,73319
49920.0,0.0019103363156318665,0.9999198913574219,10000.0,9.235053062438965,0.03229999914765358,1.0000000116860974e-07,188,73709
49920.0,0.0017911185277625918,0.9999399185180664,10000.0,9.274632453918457,0.03220000118017197,1.0000000116860974e-07,189,74099
49920.0,0.001961389323696494,0.9998597502708435,10000.0,9.462089538574219,0.03099999949336052,1.0000000116860974e-07,190,74489
49920.0,0.0020200014114379883,0.999839723110199,10000.0,9.368464469909668,0.030899999663233757,1.0000000116860974e-07,191,74879
49920.0,0.001796930213458836,0.9999799728393555,10000.0,9.450090408325195,0.02979999966919422,1.0000000116860974e-07,192,75269
49920.0,0.0018395688384771347,0.9998597502708435,10000.0,9.466500282287598,0.03319999948143959,1.0000000116860974e-07,193,75659
49920.0,0.001765476306900382,0.9999198913574219,10000.0,9.186264038085938,0.03229999914765358,1.0000000116860974e-07,194,76049
49920.0,0.0018857488175854087,0.9998597502708435,10000.0,9.418401718139648,0.031300000846385956,1.0000000116860974e-07,195,76439
49920.0,0.0018936219858005643,0.9998798370361328,10000.0,9.304248809814453,0.03189999982714653,1.0000000116860974e-07,196,76829
49920.0,0.0018582524498924613,0.9998798370361328,10000.0,9.607250213623047,0.03189999982714653,1.0000000116860974e-07,197,77219
49920.0,0.0016583603573963046,0.9999599456787109,10000.0,9.435006141662598,0.031199999153614044,1.0000000116860974e-07,198,77609
49920.0,0.001993144629523158,0.9998798370361328,10000.0,9.43779182434082,0.030899999663233757,1.0000000116860974e-07,199,77999


==> CIFAR10_natural_det_SCFE_metrics.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,1.5061875581741333,0.43856170773506165,10000.0,5.21948766708374,0.06650000065565109,0.009999999776482582,0,389
49920.0,1.0529541969299316,0.6203325390815735,10000.0,6.513785362243652,0.07429999858140945,0.009999999776482582,1,779
49920.0,0.844941258430481,0.6987980604171753,10000.0,6.608216285705566,0.06469999998807907,0.009999999776482582,2,1169
49920.0,0.7058278918266296,0.7523638010025024,10000.0,8.132816314697266,0.06920000165700912,0.009999999776482582,3,1559
49920.0,0.6060306429862976,0.7864983677864075,10000.0,8.63969898223877,0.048700001090765,0.009999999776482582,4,1949
49920.0,0.5305901765823364,0.8152043223381042,10000.0,7.383354663848877,0.07400000095367432,0.009999999776482582,5,2339
49920.0,0.4676363170146942,0.8361979126930237,10000.0,8.454394340515137,0.06750000268220901,0.009999999776482582,6,2729
49920.0,0.4159913957118988,0.8549679517745972,10000.0,8.948689460754395,0.05040000006556511,0.009999999776482582,7,3119
49920.0,0.3747566044330597,0.8701121807098389,10000.0,7.944357872009277,0.08640000224113464,0.009999999776482582,8,3509
49920.0,0.33986178040504456,0.8820112347602844,10000.0,9.73498249053955,0.054499998688697815,0.009999999776482582,9,3899
49920.0,0.30915847420692444,0.8924880027770996,10000.0,9.3735933303833,0.0625,0.009999999776482582,10,4289
49920.0,0.27699533104896545,0.9044271111488342,10000.0,10.30858039855957,0.04320000112056732,0.009999999776482582,11,4679
49920.0,0.2568618357181549,0.9105569124221802,10000.0,9.789238929748535,0.05130000039935112,0.009999999776482582,12,5069
49920.0,0.2326507419347763,0.9183694124221802,10000.0,10.75411605834961,0.04749999940395355,0.009999999776482582,13,5459
49920.0,0.22078944742679596,0.9238982200622559,10000.0,9.34923267364502,0.10840000212192535,0.009999999776482582,14,5849
49920.0,0.20034247636795044,0.9312299489974976,10000.0,9.392889976501465,0.07339999824762344,0.009999999776482582,15,6239
49920.0,0.18714159727096558,0.9362980723381042,10000.0,10.369876861572266,0.041999999433755875,0.009999999776482582,16,6629
49920.0,0.17453351616859436,0.9394230842590332,10000.0,10.237823486328125,0.06440000236034393,0.009999999776482582,17,7019
49920.0,0.16504324972629547,0.9435697197914124,10000.0,11.185128211975098,0.05209999904036522,0.009999999776482582,18,7409
49920.0,0.15338419377803802,0.9457532167434692,10000.0,10.591626167297363,0.04610000178217888,0.009999999776482582,19,7799
49920.0,0.1449577361345291,0.9496594667434692,10000.0,10.96062183380127,0.05829999968409538,0.009999999776482582,20,8189
49920.0,0.13509060442447662,0.9537860751152039,10000.0,11.874289512634277,0.07460000365972519,0.009999999776482582,21,8579
49920.0,0.12417327612638474,0.9569911956787109,10000.0,10.7645902633667,0.048700001090765,0.009999999776482582,22,8969
49920.0,0.12418882548809052,0.9568309187889099,10000.0,11.616325378417969,0.05139999836683273,0.009999999776482582,23,9359
49920.0,0.1151232197880745,0.9612379670143127,10000.0,12.230323791503906,0.05270000174641609,0.009999999776482582,24,9749
49920.0,0.10531579703092575,0.9634214639663696,10000.0,10.014213562011719,0.04490000009536743,0.009999999776482582,25,10139
49920.0,0.10199887305498123,0.9654647707939148,10000.0,12.392123222351074,0.045099999755620956,0.009999999776482582,26,10529
49920.0,0.09993714839220047,0.9652844667434692,10000.0,11.450053215026855,0.09139999747276306,0.009999999776482582,27,10919
49920.0,0.0934252142906189,0.968589723110199,10000.0,11.51697826385498,0.08649999648332596,0.009999999776482582,28,11309
49920.0,0.09032967686653137,0.9690104126930237,10000.0,10.724123001098633,0.05770000070333481,0.009999999776482582,29,11699
49920.0,0.08606159687042236,0.9712740182876587,10000.0,11.748161315917969,0.0544000007212162,0.009999999776482582,30,12089
49920.0,0.0796889141201973,0.9728966355323792,10000.0,10.942334175109863,0.08030000329017639,0.009999999776482582,31,12479
49920.0,0.07979032397270203,0.9732171297073364,10000.0,10.90955924987793,0.0478999987244606,0.009999999776482582,32,12869
49920.0,0.07489422708749771,0.974178671836853,10000.0,10.804634094238281,0.07540000230073929,0.009999999776482582,33,13259
49920.0,0.07438009977340698,0.9746193885803223,10000.0,10.557662010192871,0.0731000006198883,0.009999999776482582,34,13649
49920.0,0.0703773945569992,0.9760016202926636,10000.0,9.784319877624512,0.059300001710653305,0.009999999776482582,35,14039
49920.0,0.06680786609649658,0.9776843190193176,10000.0,11.057913780212402,0.057500001043081284,0.009999999776482582,36,14429
49920.0,0.06547121703624725,0.9783253073692322,10000.0,9.225319862365723,0.07199999690055847,0.009999999776482582,37,14819
49920.0,0.06828919053077698,0.9768028855323792,10000.0,10.589043617248535,0.09709999710321426,0.009999999776482582,38,15209
49920.0,0.0629543587565422,0.9788862466812134,10000.0,12.281753540039062,0.0608999989926815,0.009999999776482582,39,15599
49920.0,0.06009471043944359,0.979687511920929,10000.0,12.671195030212402,0.05829999968409538,0.009999999776482582,40,15989
49920.0,0.06227315589785576,0.9795873165130615,10000.0,10.937556266784668,0.045099999755620956,0.009999999776482582,41,16379
49920.0,0.0536721833050251,0.9826722741127014,10000.0,10.541820526123047,0.06440000236034393,0.009999999776482582,42,16769
49920.0,0.05532876029610634,0.9814703464508057,10000.0,10.798162460327148,0.06270000338554382,0.009999999776482582,43,17159
49920.0,0.05395317077636719,0.9824519157409668,10000.0,12.043502807617188,0.052799999713897705,0.009999999776482582,44,17549
49920.0,0.05733725056052208,0.9810696840286255,10000.0,11.687256813049316,0.03449999913573265,0.009999999776482582,45,17939
49920.0,0.05298955738544464,0.9828125238418579,10000.0,10.399717330932617,0.06689999997615814,0.009999999776482582,46,18329
49920.0,0.05471713840961456,0.9822716116905212,10000.0,10.615364074707031,0.0560000017285347,0.009999999776482582,47,18719
49920.0,0.056907977908849716,0.9810296297073364,10000.0,10.18223762512207,0.07039999961853027,0.009999999776482582,48,19109
49920.0,0.05122809112071991,0.9833333492279053,10000.0,11.239078521728516,0.042500000447034836,0.009999999776482582,49,19499
49920.0,0.05253249779343605,0.9824318885803223,10000.0,9.331178665161133,0.05050000175833702,0.009999999776482582,50,19889
49920.0,0.04806923121213913,0.9844551086425781,10000.0,9.630061149597168,0.04800000041723251,0.009999999776482582,51,20279
49920.0,0.050799526274204254,0.9836538434028625,10000.0,9.263566017150879,0.05570000037550926,0.009999999776482582,52,20669
49920.0,0.04915628209710121,0.984214723110199,10000.0,10.319221496582031,0.04859999939799309,0.009999999776482582,53,21059
49920.0,0.04804883524775505,0.9848958253860474,10000.0,10.356518745422363,0.03720000013709068,0.009999999776482582,54,21449
49920.0,0.04393652826547623,0.9863581657409668,10000.0,8.89110279083252,0.052400000393390656,0.009999999776482582,55,21839
49920.0,0.044536951929330826,0.9853565692901611,10000.0,9.722683906555176,0.03669999912381172,0.009999999776482582,56,22229
49920.0,0.04947567358613014,0.9833934307098389,10000.0,10.034881591796875,0.059700001031160355,0.009999999776482582,57,22619
49920.0,0.0503561869263649,0.9836137890815735,10000.0,9.430619239807129,0.05429999902844429,0.009999999776482582,58,23009
49920.0,0.04824014753103256,0.9841746687889099,10000.0,10.090580940246582,0.05550000071525574,0.009999999776482582,59,23399
49920.0,0.043072376400232315,0.9860777258872986,10000.0,9.633487701416016,0.03669999912381172,0.009999999776482582,60,23789
49920.0,0.04163051024079323,0.9868589639663696,10000.0,8.84318733215332,0.053199999034404755,0.009999999776482582,61,24179
49920.0,0.0457773394882679,0.9849759340286255,10000.0,8.360915184020996,0.06689999997615814,0.009999999776482582,62,24569
49920.0,0.04393823444843292,0.9855368733406067,10000.0,9.351662635803223,0.03480000048875809,0.009999999776482582,63,24959
49920.0,0.04335358366370201,0.9860376715660095,10000.0,8.897947311401367,0.1054999977350235,0.009999999776482582,64,25349
49920.0,0.04265321418642998,0.9868589639663696,10000.0,9.314562797546387,0.05689999833703041,0.009999999776482582,65,25739
49920.0,0.04223065450787544,0.9864583611488342,10000.0,9.305343627929688,0.04149999842047691,0.009999999776482582,66,26129
49920.0,0.04120545834302902,0.9869992136955261,10000.0,8.570708274841309,0.0649000033736229,0.009999999776482582,67,26519
49920.0,0.04199795797467232,0.9866586327552795,10000.0,8.63036060333252,0.05660000070929527,0.009999999776482582,68,26909
49920.0,0.04078701511025429,0.9869591593742371,10000.0,9.215744018554688,0.0430000014603138,0.009999999776482582,69,27299
49920.0,0.04605927690863609,0.985156238079071,10000.0,7.788387298583984,0.0723000019788742,0.009999999776482582,70,27689
49920.0,0.043978769332170486,0.986057698726654,10000.0,9.656331062316895,0.04529999941587448,0.009999999776482582,71,28079
49920.0,0.040977057069540024,0.9872596263885498,10000.0,8.931207656860352,0.05139999836683273,0.009999999776482582,72,28469
49920.0,0.04243990033864975,0.9858373403549194,10000.0,8.908888816833496,0.05829999968409538,0.009999999776482582,73,28859
49920.0,0.039722055196762085,0.9875600934028625,10000.0,9.041254043579102,0.0471000000834465,0.009999999776482582,74,29249
49920.0,0.045004792511463165,0.9851962924003601,10000.0,9.092451095581055,0.06669999659061432,0.009999999776482582,75,29639
49920.0,0.03775947168469429,0.9881610870361328,10000.0,9.29177474975586,0.042500000447034836,0.009999999776482582,76,30029
49920.0,0.03932802379131317,0.987379789352417,10000.0,8.874802589416504,0.05900000035762787,0.009999999776482582,77,30419
49920.0,0.041153423488140106,0.9867187738418579,10000.0,7.822397708892822,0.0771000012755394,0.009999999776482582,78,30809
49920.0,0.04304257780313492,0.9858373403549194,10000.0,8.663076400756836,0.05730000138282776,0.009999999776482582,79,31199
49920.0,0.042573001235723495,0.986598551273346,10000.0,9.3877534866333,0.052799999713897705,0.009999999776482582,80,31589
49920.0,0.04024284705519676,0.9874399304389954,10000.0,8.912698745727539,0.05730000138282776,0.009999999776482582,81,31979
49920.0,0.04253480210900307,0.9866987466812134,10000.0,10.598654747009277,0.053700000047683716,0.009999999776482582,82,32369
49920.0,0.03966953605413437,0.9867187738418579,10000.0,8.668757438659668,0.07540000230073929,0.009999999776482582,83,32759
49920.0,0.03827550262212753,0.9880608916282654,10000.0,10.670304298400879,0.03799999877810478,0.009999999776482582,84,33149
49920.0,0.042358070611953735,0.9862380027770996,10000.0,10.77249813079834,0.05649999901652336,0.009999999776482582,85,33539
49920.0,0.038844846189022064,0.9872596263885498,10000.0,9.479647636413574,0.0632999986410141,0.009999999776482582,86,33929
49920.0,0.038397591561079025,0.9878605604171753,10000.0,9.083250045776367,0.05909999832510948,0.009999999776482582,87,34319
49920.0,0.014925502240657806,0.9963341355323792,10000.0,9.896737098693848,0.046300001442432404,0.0010000000474974513,88,34709
49920.0,0.00846860371530056,0.9983373284339905,10000.0,9.898148536682129,0.04859999939799309,0.0010000000474974513,89,35099
49920.0,0.006087983027100563,0.999098539352417,10000.0,10.024351119995117,0.0478999987244606,0.0010000000474974513,90,35489
49920.0,0.005396164953708649,0.9992788434028625,10000.0,10.243535995483398,0.042399998754262924,0.0010000000474974513,91,35879
49920.0,0.0047887577675282955,0.9992988705635071,10000.0,10.236824989318848,0.04309999942779541,0.0010000000474974513,92,36269
49920.0,0.004781005438417196,0.999258816242218,10000.0,10.1524076461792,0.042899999767541885,0.0010000000474974513,93,36659
49920.0,0.004206058103591204,0.9992788434028625,10000.0,10.210370063781738,0.04619999974966049,0.0010000000474974513,94,37049
49920.0,0.003397667780518532,0.9997596144676208,10000.0,10.005736351013184,0.045499999076128006,0.0010000000474974513,95,37439
49920.0,0.0035691126249730587,0.9995592832565308,10000.0,10.161399841308594,0.04430000111460686,0.0010000000474974513,96,37829
49920.0,0.003374498337507248,0.9996995329856873,10000.0,10.073226928710938,0.04280000180006027,0.0010000000474974513,97,38219
49920.0,0.003105769632384181,0.9996795058250427,10000.0,9.873601913452148,0.04520000144839287,0.0010000000474974513,98,38609
49920.0,0.0032512815669178963,0.9996995329856873,10000.0,10.060341835021973,0.04430000111460686,0.0010000000474974513,99,38999
49920.0,0.0029386798851191998,0.9996795058250427,10000.0,10.008498191833496,0.04580000042915344,0.0010000000474974513,100,39389
49920.0,0.003384493524208665,0.9994791746139526,10000.0,10.053397178649902,0.040300000458955765,0.0010000000474974513,101,39779
49920.0,0.002853026846423745,0.9997395873069763,10000.0,9.886406898498535,0.044199999421834946,0.0010000000474974513,102,40169
49920.0,0.002664542756974697,0.9997596144676208,10000.0,9.710124969482422,0.046799998730421066,0.0010000000474974513,103,40559
49920.0,0.002755949040874839,0.9997796416282654,10000.0,9.703036308288574,0.0494999997317791,0.0010000000474974513,104,40949
49920.0,0.002274490427225828,0.9998597502708435,10000.0,9.831979751586914,0.0471000000834465,0.0010000000474974513,105,41339
49920.0,0.002661482198163867,0.9997395873069763,10000.0,9.66585922241211,0.04699999839067459,0.0010000000474974513,106,41729
49920.0,0.002803866984322667,0.9996995329856873,10000.0,9.858609199523926,0.04430000111460686,0.0010000000474974513,107,42119
49920.0,0.002533468184992671,0.9997996687889099,10000.0,9.76675796508789,0.04450000077486038,0.0010000000474974513,108,42509
49920.0,0.0023649323265999556,0.9997996687889099,10000.0,9.7831449508667,0.04520000144839287,0.0010000000474974513,109,42899
49920.0,0.0025357259437441826,0.9996995329856873,10000.0,9.646373748779297,0.0421999990940094,0.0010000000474974513,110,43289
49920.0,0.002300575375556946,0.9998798370361328,10000.0,9.538703918457031,0.04529999941587448,0.0010000000474974513,111,43679
49920.0,0.0024699894711375237,0.9997395873069763,10000.0,9.594072341918945,0.042899999767541885,0.0010000000474974513,112,44069
49920.0,0.0022587396670132875,0.9996795058250427,10000.0,9.451334953308105,0.04610000178217888,0.0010000000474974513,113,44459
49920.0,0.0020709321834146976,0.999839723110199,10000.0,9.493010520935059,0.044199999421834946,0.0010000000474974513,114,44849
49920.0,0.0021194301079958677,0.9997796416282654,10000.0,9.470303535461426,0.042500000447034836,0.0010000000474974513,115,45239
49920.0,0.0021559062879532576,0.9997796416282654,10000.0,9.379522323608398,0.045499999076128006,0.0010000000474974513,116,45629
49920.0,0.002051772316917777,0.9998597502708435,10000.0,9.411039352416992,0.04560000076889992,0.0010000000474974513,117,46019
49920.0,0.0021144398488104343,0.9997796416282654,10000.0,9.467079162597656,0.04390000179409981,0.0010000000474974513,118,46409
49920.0,0.00223229150287807,0.9997796416282654,10000.0,9.323226928710938,0.043699998408555984,0.0010000000474974513,119,46799
49920.0,0.0020319612231105566,0.9998998641967773,10000.0,9.542281150817871,0.04179999977350235,0.0010000000474974513,120,47189
49920.0,0.002054389100521803,0.9999198913574219,10000.0,9.42944049835205,0.04529999941587448,0.0010000000474974513,121,47579
49920.0,0.0018599703907966614,0.9999399185180664,10000.0,9.25915813446045,0.044599998742341995,0.0010000000474974513,122,47969
49920.0,0.001963150454685092,0.9998998641967773,10000.0,9.270660400390625,0.04450000077486038,0.0010000000474974513,123,48359
49920.0,0.001998275052756071,0.9998597502708435,10000.0,9.32929801940918,0.04470000043511391,0.0010000000474974513,124,48749
49920.0,0.002089334651827812,0.999839723110199,10000.0,9.202202796936035,0.046300001442432404,0.0010000000474974513,125,49139
49920.0,0.001992086647078395,0.9998196959495544,10000.0,9.285740852355957,0.04340000078082085,0.0010000000474974513,126,49529
49920.0,0.0018828979227691889,0.9998597502708435,10000.0,9.198962211608887,0.04479999840259552,0.0010000000474974513,127,49919
49920.0,0.001923964824527502,0.9999198913574219,10000.0,9.10202693939209,0.04800000041723251,0.0010000000474974513,128,50309
49920.0,0.001823802012950182,0.9999599456787109,10000.0,9.012388229370117,0.04670000076293945,0.0010000000474974513,129,50699
49920.0,0.0019310377538204193,0.9998798370361328,10000.0,9.127854347229004,0.04639999940991402,0.0010000000474974513,130,51089
49920.0,0.0018475401448085904,0.9999198913574219,10000.0,9.017839431762695,0.04670000076293945,0.0010000000474974513,131,51479
49920.0,0.001762297237291932,0.9999599456787109,10000.0,8.962352752685547,0.04769999906420708,0.0010000000474974513,132,51869
49920.0,0.0018324354896321893,0.9998597502708435,10000.0,8.854010581970215,0.05000000074505806,0.0010000000474974513,133,52259
49920.0,0.0017696409486234188,0.9999198913574219,10000.0,8.994669914245605,0.04809999838471413,0.0010000000474974513,134,52649
49920.0,0.001954316860064864,0.9998196959495544,10000.0,9.007704734802246,0.045499999076128006,0.0010000000474974513,135,53039
49920.0,0.001833250280469656,0.9999198913574219,10000.0,8.953438758850098,0.045899998396635056,0.0010000000474974513,136,53429
49920.0,0.0019198465161025524,0.9998798370361328,10000.0,9.128751754760742,0.04390000179409981,0.0010000000474974513,137,53819
49920.0,0.001724995905533433,0.9998798370361328,10000.0,8.983707427978516,0.04600000008940697,0.0010000000474974513,138,54209
49920.0,0.0018554882844910026,0.9998998641967773,10000.0,8.981141090393066,0.04309999942779541,0.0010000000474974513,139,54599
49920.0,0.0019251517951488495,0.9998196959495544,10000.0,8.831543922424316,0.04490000009536743,0.0010000000474974513,140,54989
49920.0,0.0017949113389477134,0.9998597502708435,10000.0,8.89784049987793,0.04580000042915344,0.0010000000474974513,141,55379
49920.0,0.0017615635879337788,0.9999198913574219,10000.0,8.893448829650879,0.048500001430511475,0.0010000000474974513,142,55769
49920.0,0.0019379288423806429,0.999839723110199,10000.0,8.68505859375,0.048900000751018524,0.0010000000474974513,143,56159
49920.0,0.0018904629396274686,0.999839723110199,10000.0,8.71552562713623,0.0478999987244606,0.0010000000474974513,144,56549
49920.0,0.0016038954490795732,1.0,10000.0,8.668679237365723,0.045499999076128006,0.0010000000474974513,145,56939
49920.0,0.0017522672424092889,0.9999198913574219,10000.0,8.659838676452637,0.044599998742341995,0.0010000000474974513,146,57329
49920.0,0.0017986288294196129,0.9999399185180664,10000.0,8.64094066619873,0.04639999940991402,0.0010000000474974513,147,57719
49920.0,0.0018543952610343695,0.9999198913574219,10000.0,8.58161735534668,0.045899998396635056,0.0010000000474974513,148,58109
49920.0,0.0017424840480089188,0.9999399185180664,10000.0,8.583699226379395,0.044199999421834946,0.0010000000474974513,149,58499
49920.0,0.0016906363889575005,0.9998597502708435,10000.0,8.725884437561035,0.04170000180602074,0.0010000000474974513,150,58889
49920.0,0.0018211455317214131,0.9998196959495544,10000.0,8.616714477539062,0.043299999088048935,0.0010000000474974513,151,59279
49920.0,0.0016012074192985892,0.9999599456787109,10000.0,8.472589492797852,0.04520000144839287,0.0010000000474974513,152,59669
49920.0,0.001757092191837728,0.9999399185180664,10000.0,8.562088966369629,0.04470000043511391,0.0010000000474974513,153,60059
49920.0,0.0016857548616826534,0.9999399185180664,10000.0,8.54321575164795,0.04399999976158142,0.0010000000474974513,154,60449
49920.0,0.0016397336730733514,0.9999399185180664,10000.0,8.454915046691895,0.04740000143647194,0.0010000000474974513,155,60839
49920.0,0.0017278813757002354,0.9998798370361328,10000.0,8.379678726196289,0.04820000007748604,0.0010000000474974513,156,61229
49920.0,0.0017800657078623772,0.9998798370361328,10000.0,8.511363983154297,0.04540000110864639,0.0010000000474974513,157,61619
49920.0,0.001782352919690311,0.9999198913574219,10000.0,8.485954284667969,0.044199999421834946,0.0010000000474974513,158,62009
49920.0,0.0017022282117977738,0.9999198913574219,10000.0,8.409164428710938,0.044599998742341995,0.0010000000474974513,159,62399
49920.0,0.0016694390214979649,0.9999599456787109,10000.0,8.37374210357666,0.04520000144839287,0.0010000000474974513,160,62789
49920.0,0.0016118483617901802,0.9999799728393555,10000.0,8.382721900939941,0.04399999976158142,0.0010000000474974513,161,63179
49920.0,0.001696660416200757,0.9999198913574219,10000.0,8.267818450927734,0.044199999421834946,0.0010000000474974513,162,63569
49920.0,0.0017287012888118625,0.9999599456787109,10000.0,8.270674705505371,0.04500000178813934,0.0010000000474974513,163,63959
49920.0,0.0015991793479770422,0.9999599456787109,10000.0,8.294795036315918,0.04479999840259552,9.999999747378752e-05,164,64349
49920.0,0.0017569969641044736,0.9999198913574219,10000.0,8.255166053771973,0.04479999840259552,9.999999747378752e-05,165,64739
49920.0,0.00160334596876055,0.9999399185180664,10000.0,8.31387996673584,0.04390000179409981,9.999999747378752e-05,166,65129
49920.0,0.0016027874080464244,0.9999799728393555,10000.0,8.34686279296875,0.04580000042915344,9.999999747378752e-05,167,65519
49920.0,0.0016591104213148355,0.9999198913574219,10000.0,8.25350570678711,0.045499999076128006,9.999999747378752e-05,168,65909
49920.0,0.0016545964172109962,0.9999399185180664,10000.0,8.280234336853027,0.043699998408555984,9.999999747378752e-05,169,66299
49920.0,0.0015837588580325246,0.9999599456787109,10000.0,8.40452766418457,0.045099999755620956,9.999999747378752e-05,170,66689
49920.0,0.0017881726380437613,0.9998998641967773,10000.0,8.413886070251465,0.04360000044107437,9.999999747378752e-05,171,67079
49920.0,0.001659190864302218,0.9999599456787109,10000.0,8.239879608154297,0.04600000008940697,9.999999747378752e-05,172,67469
49920.0,0.001621411880478263,0.9999599456787109,10000.0,8.389921188354492,0.04639999940991402,9.999999747378752e-05,173,67859
49920.0,0.0016683267895132303,0.9999399185180664,10000.0,8.36330509185791,0.04619999974966049,9.999999747378752e-05,174,68249
49920.0,0.0014712540432810783,0.9999799728393555,10000.0,8.320680618286133,0.0471000000834465,9.999999747378752e-05,175,68639
49920.0,0.0015684125246480107,0.9999799728393555,10000.0,8.311996459960938,0.04619999974966049,9.999999747378752e-05,176,69029
49920.0,0.0016299940180033445,0.9999799728393555,10000.0,8.373085975646973,0.04520000144839287,9.999999747378752e-05,177,69419
49920.0,0.0015785421710461378,0.9998998641967773,10000.0,8.225944519042969,0.04520000144839287,9.999999747378752e-05,178,69809
49920.0,0.0016220100224018097,0.9999599456787109,10000.0,8.265873908996582,0.04349999874830246,9.999999747378752e-05,179,70199
49920.0,0.0015647485852241516,0.9999599456787109,10000.0,8.217926979064941,0.045099999755620956,9.999999747378752e-05,180,70589
49920.0,0.0018000713316723704,0.9997996687889099,10000.0,8.270465850830078,0.043699998408555984,9.999999747378752e-05,181,70979
49920.0,0.0016299985582008958,0.9999599456787109,10000.0,8.337209701538086,0.0430000014603138,9.999999747378752e-05,182,71369
49920.0,0.0015855826204642653,0.9999599456787109,10000.0,8.249094009399414,0.045099999755620956,9.999999747378752e-05,183,71759
49920.0,0.001626310870051384,0.9999599456787109,10000.0,8.271339416503906,0.043699998408555984,9.999999747378752e-05,184,72149
49920.0,0.0017003098037093878,0.9998998641967773,10000.0,8.286255836486816,0.04470000043511391,9.999999747378752e-05,185,72539
49920.0,0.0015887221088632941,0.9999399185180664,10000.0,8.378541946411133,0.0471000000834465,9.999999747378752e-05,186,72929
49920.0,0.0015911709051579237,0.9999198913574219,10000.0,8.313111305236816,0.045499999076128006,9.999999747378752e-06,187,73319
49920.0,0.0015411167405545712,0.9999399185180664,10000.0,8.248188018798828,0.04580000042915344,9.999999747378752e-06,188,73709
49920.0,0.0015537119470536709,0.9999799728393555,10000.0,8.342482566833496,0.045499999076128006,9.999999747378752e-06,189,74099
49920.0,0.0015388181200250983,0.9999599456787109,10000.0,8.268945693969727,0.044599998742341995,9.999999747378752e-06,190,74489
49920.0,0.00152286805678159,0.9999599456787109,10000.0,8.237905502319336,0.04410000145435333,9.999999747378752e-06,191,74879
49920.0,0.0015868094051256776,0.9999198913574219,10000.0,8.443747520446777,0.0421999990940094,9.999999747378752e-06,192,75269
49920.0,0.001565919490531087,0.9999799728393555,10000.0,8.24644947052002,0.04699999839067459,9.999999747378752e-06,193,75659
49920.0,0.0016015927540138364,0.9999399185180664,10000.0,8.209617614746094,0.04600000008940697,9.999999747378752e-06,194,76049
49920.0,0.0015888339839875698,0.9999198913574219,10000.0,8.28803825378418,0.04340000078082085,9.999999747378752e-06,195,76439
49920.0,0.0016943615628406405,0.9999198913574219,10000.0,8.385908126831055,0.04520000144839287,9.999999747378752e-06,196,76829
49920.0,0.0016550127184018493,0.9999399185180664,10000.0,8.390061378479004,0.04569999873638153,9.999999747378752e-06,197,77219
49920.0,0.0015827507013455033,1.0,10000.0,8.366930961608887,0.04450000077486038,9.999999974752427e-07,198,77609
49920.0,0.0017577396938577294,0.9999599456787109,10000.0,8.31546688079834,0.04360000044107437,9.999999974752427e-07,199,77999


==> CIFAR10_natural_rand_GDPR_CFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,2.3147261142730713,0.10582932829856873,10000.0,2.4902753829956055,0.02710000053048134,0.009999999776482582,0,389
49920.0,2.310758352279663,0.1045072078704834,10000.0,2.530103921890259,0.01810000091791153,0.009999999776482582,1,779
49920.0,2.307546377182007,0.10865384340286255,10000.0,2.5187127590179443,0.030500000342726707,0.009999999776482582,2,1169
49920.0,2.3066608905792236,0.10981570184230804,10000.0,2.528104782104492,0.045499999076128006,0.009999999776482582,3,1559
49920.0,2.3042240142822266,0.10871393978595734,10000.0,2.5511960983276367,0.061000000685453415,0.009999999776482582,4,1949
49920.0,2.3008415699005127,0.10953525453805923,10000.0,2.515512466430664,0.043299999088048935,0.009999999776482582,5,2339
49920.0,2.29845929145813,0.11029647290706635,10000.0,2.5667428970336914,0.027499999850988388,0.009999999776482582,6,2729
49920.0,2.297196626663208,0.11151842772960663,10000.0,2.54244327545166,0.01769999973475933,0.009999999776482582,7,3119
49920.0,2.2958755493164062,0.11306089907884598,10000.0,2.5361602306365967,0.021199999377131462,0.009999999776482582,8,3509
49920.0,2.294963836669922,0.11270032078027725,10000.0,2.57116436958313,0.014600000344216824,0.009999999776482582,9,3899
49920.0,2.2940118312835693,0.11364182829856873,10000.0,2.543241024017334,0.018799999728798866,0.009999999776482582,10,4289
49920.0,2.2923805713653564,0.11676682531833649,10000.0,2.600832462310791,0.029600000008940697,0.009999999776482582,11,4679
49920.0,2.2925167083740234,0.1139623373746872,10000.0,2.573270559310913,0.025599999353289604,0.009999999776482582,12,5069
49920.0,2.29126238822937,0.11516426503658295,10000.0,2.6521718502044678,0.015699999406933784,0.009999999776482582,13,5459
49920.0,2.2905917167663574,0.11514423042535782,10000.0,2.6738617420196533,0.012000000104308128,0.009999999776482582,14,5849
49920.0,2.2895100116729736,0.11720753461122513,10000.0,2.6366913318634033,0.0142000000923872,0.009999999776482582,15,6239
49920.0,2.288355827331543,0.11828926205635071,10000.0,2.665184259414673,0.018400000408291817,0.009999999776482582,16,6629
49920.0,2.287710428237915,0.11698717623949051,10000.0,2.669182777404785,0.01600000075995922,0.009999999776482582,17,7019
49920.0,2.2868001461029053,0.11608573794364929,10000.0,2.6269590854644775,0.02329999953508377,0.009999999776482582,18,7409
49920.0,2.284254550933838,0.12221554666757584,10000.0,2.621175765991211,0.030700000002980232,0.009999999776482582,19,7799
49920.0,2.142669200897217,0.20282451808452606,10000.0,2.741532802581787,0.13580000400543213,0.009999999776482582,20,8189
49920.0,1.67099130153656,0.40889424085617065,10000.0,4.674071311950684,0.17010000348091125,0.009999999776482582,21,8579
49920.0,1.1985080242156982,0.5864583253860474,10000.0,4.3872222900390625,0.17329999804496765,0.009999999776482582,22,8969
49920.0,0.8954460024833679,0.6951121687889099,10000.0,4.328874111175537,0.26600000262260437,0.009999999776482582,23,9359
49920.0,0.7039526700973511,0.7599759697914124,10000.0,3.5516788959503174,0.30219998955726624,0.009999999776482582,24,9749
49920.0,0.5716139078140259,0.8067307472229004,10000.0,2.5492489337921143,0.4300999939441681,0.009999999776482582,25,10139
49920.0,0.4875764548778534,0.8355969786643982,10000.0,3.073333501815796,0.43149998784065247,0.009999999776482582,26,10529
49920.0,0.4187541902065277,0.8598357439041138,10000.0,3.0806374549865723,0.45419999957084656,0.009999999776482582,27,10919
49920.0,0.3690120577812195,0.8758012652397156,10000.0,3.0531136989593506,0.48420000076293945,0.009999999776482582,28,11309
49920.0,0.3255297839641571,0.8896234035491943,10000.0,2.6926450729370117,0.5038999915122986,0.009999999776482582,29,11699
49920.0,0.29806235432624817,0.8995593190193176,10000.0,3.254093647003174,0.4724999964237213,0.009999999776482582,30,12089
49920.0,0.26510611176490784,0.9105569124221802,10000.0,2.804880142211914,0.5504999756813049,0.009999999776482582,31,12479
49920.0,0.24163174629211426,0.9186298251152039,10000.0,2.1426661014556885,0.6014999747276306,0.009999999776482582,32,12869
49920.0,0.22086727619171143,0.9251402020454407,10000.0,2.381653070449829,0.5446000099182129,0.009999999776482582,33,13259
49920.0,0.20160841941833496,0.9324318766593933,10000.0,1.8106136322021484,0.6373000144958496,0.009999999776482582,34,13649
49920.0,0.18329963088035583,0.9384214878082275,10000.0,2.157376766204834,0.6068000197410583,0.009999999776482582,35,14039
49920.0,0.17400658130645752,0.9422876834869385,10000.0,2.8298301696777344,0.6000999808311462,0.009999999776482582,36,14429
49920.0,0.1606331467628479,0.9459335207939148,10000.0,2.6086697578430176,0.5532000064849854,0.009999999776482582,37,14819
49920.0,0.14797835052013397,0.9508012533187866,10000.0,1.5290323495864868,0.7031000256538391,0.009999999776482582,38,15209
49920.0,0.13899266719818115,0.9542468190193176,10000.0,1.6733640432357788,0.6503999829292297,0.009999999776482582,39,15599
49920.0,0.1248873621225357,0.9586939215660095,10000.0,1.9247499704360962,0.604200005531311,0.009999999776482582,40,15989
49920.0,0.11623134464025497,0.9605769515037537,10000.0,2.2075202465057373,0.6503000259399414,0.009999999776482582,41,16379
49920.0,0.11027052253484726,0.963982343673706,10000.0,1.786893367767334,0.6607999801635742,0.009999999776482582,42,16769
49920.0,0.10738486051559448,0.9636017680168152,10000.0,1.5950548648834229,0.6812999844551086,0.009999999776482582,43,17159
49920.0,0.10184622555971146,0.9673076868057251,10000.0,2.1606504917144775,0.6330999732017517,0.009999999776482582,44,17549
49920.0,0.0938824936747551,0.9687299728393555,10000.0,1.6097238063812256,0.6862000226974487,0.009999999776482582,45,17939
49920.0,0.0929485633969307,0.9700320363044739,10000.0,1.332433819770813,0.7217000126838684,0.009999999776482582,46,18329
49920.0,0.08622322231531143,0.9715945720672607,10000.0,1.617145299911499,0.6834999918937683,0.009999999776482582,47,18719
49920.0,0.08468367904424667,0.971875011920929,10000.0,1.2205758094787598,0.7459999918937683,0.009999999776482582,48,19109
49920.0,0.0804971382021904,0.9739783406257629,10000.0,2.016345262527466,0.6449999809265137,0.009999999776482582,49,19499
49920.0,0.07183324545621872,0.9768229126930237,10000.0,1.6716504096984863,0.699999988079071,0.009999999776482582,50,19889
49920.0,0.06981094926595688,0.9775640964508057,10000.0,1.825007438659668,0.6704999804496765,0.009999999776482582,51,20279
49920.0,0.07705571502447128,0.9754206538200378,10000.0,1.4665353298187256,0.7064999938011169,0.009999999776482582,52,20669
49920.0,0.07467469573020935,0.9759214520454407,10000.0,1.3125109672546387,0.7297000288963318,0.009999999776482582,53,21059
49920.0,0.0659102126955986,0.9785456657409668,10000.0,1.2389540672302246,0.746399998664856,0.009999999776482582,54,21449
49920.0,0.06515901535749435,0.9789263010025024,10000.0,2.3225269317626953,0.6431000232696533,0.009999999776482582,55,21839
49920.0,0.06688103079795837,0.9776442050933838,10000.0,1.552194595336914,0.6926000118255615,0.009999999776482582,56,22229
49920.0,0.06132377311587334,0.9803285002708435,10000.0,1.5033398866653442,0.7056000232696533,0.009999999776482582,57,22619
49920.0,0.06108752638101578,0.9802483916282654,10000.0,1.901215672492981,0.6437000036239624,0.009999999776482582,58,23009
49920.0,0.05929895117878914,0.9808092713356018,10000.0,1.2737910747528076,0.7372000217437744,0.009999999776482582,59,23399
49920.0,0.05583850294351578,0.9822515845298767,10000.0,1.6649518013000488,0.7156999707221985,0.009999999776482582,60,23789
49920.0,0.05994250625371933,0.9802684187889099,10000.0,2.081695795059204,0.6820999979972839,0.009999999776482582,61,24179
49920.0,0.05506903678178787,0.9823317527770996,10000.0,1.6205142736434937,0.7113000154495239,0.009999999776482582,62,24569
49920.0,0.055092934519052505,0.9824719429016113,10000.0,1.419907569885254,0.7232000231742859,0.009999999776482582,63,24959
49920.0,0.05414232984185219,0.9827724099159241,10000.0,1.884998083114624,0.6887000203132629,0.009999999776482582,64,25349
49920.0,0.05819876119494438,0.9806690812110901,10000.0,1.4108538627624512,0.7204999923706055,0.009999999776482582,65,25739
49920.0,0.05206241458654404,0.9839342832565308,10000.0,1.7678953409194946,0.6998000144958496,0.009999999776482582,66,26129
49920.0,0.049084413796663284,0.9850360751152039,10000.0,1.3974422216415405,0.73580002784729,0.009999999776482582,67,26519
49920.0,0.04969349503517151,0.984214723110199,10000.0,1.2735042572021484,0.7462000250816345,0.009999999776482582,68,26909
49920.0,0.05013389140367508,0.9842948913574219,10000.0,1.4281316995620728,0.7296000123023987,0.009999999776482582,69,27299
49920.0,0.048221405595541,0.9846153855323792,10000.0,1.4519696235656738,0.739799976348877,0.009999999776482582,70,27689
49920.0,0.05101485922932625,0.9837339520454407,10000.0,1.143938660621643,0.7799000144004822,0.009999999776482582,71,28079
49920.0,0.046938665211200714,0.9860376715660095,10000.0,1.4490936994552612,0.7365000247955322,0.009999999776482582,72,28469
49920.0,0.04733563959598541,0.9846754670143127,10000.0,1.4797471761703491,0.7311999797821045,0.009999999776482582,73,28859
49920.0,0.04646962881088257,0.9855569005012512,10000.0,1.4356238842010498,0.7368999719619751,0.009999999776482582,74,29249
49920.0,0.04445356875658035,0.9861978888511658,10000.0,1.4418551921844482,0.7113999724388123,0.009999999776482582,75,29639
49920.0,0.04697982221841812,0.9850761294364929,10000.0,1.4888999462127686,0.7282000184059143,0.009999999776482582,76,30029
49920.0,0.04778986796736717,0.9846554398536682,10000.0,1.59455406665802,0.7297000288963318,0.009999999776482582,77,30419
49920.0,0.046839889138936996,0.9858173131942749,10000.0,1.129642128944397,0.758899986743927,0.009999999776482582,78,30809
49920.0,0.04831848293542862,0.9846554398536682,10000.0,1.1485711336135864,0.7630000114440918,0.009999999776482582,79,31199
49920.0,0.04780768230557442,0.9850360751152039,10000.0,1.2789438962936401,0.7347000241279602,0.009999999776482582,80,31589
49920.0,0.04672984406352043,0.9851762652397156,10000.0,1.0909552574157715,0.7587000131607056,0.009999999776482582,81,31979
49920.0,0.03966081887483597,0.9885016083717346,10000.0,1.58393132686615,0.6992999911308289,0.009999999776482582,82,32369
49920.0,0.045533034950494766,0.985897421836853,10000.0,1.5246022939682007,0.7156000137329102,0.009999999776482582,83,32759
49920.0,0.04018308222293854,0.9880008101463318,10000.0,1.1859066486358643,0.7592999935150146,0.009999999776482582,84,33149
49920.0,0.042849306017160416,0.9871995449066162,10000.0,1.0869872570037842,0.782800018787384,0.009999999776482582,85,33539
49920.0,0.04342455789446831,0.9873197078704834,10000.0,1.1714895963668823,0.7623999714851379,0.009999999776482582,86,33929
49920.0,0.04473956674337387,0.986017644405365,10000.0,1.557466745376587,0.7330999970436096,0.009999999776482582,87,34319
49920.0,0.04332178086042404,0.9862580299377441,10000.0,1.4977527856826782,0.7402999997138977,0.009999999776482582,88,34709
49920.0,0.04358762502670288,0.9869992136955261,10000.0,1.379246711730957,0.7376000285148621,0.009999999776482582,89,35099
49920.0,0.03715407848358154,0.9893429279327393,10000.0,1.702042579650879,0.7009999752044678,0.009999999776482582,90,35489
49920.0,0.04688478633761406,0.9859374761581421,10000.0,1.0464887619018555,0.7853999733924866,0.009999999776482582,91,35879
49920.0,0.04204505681991577,0.9867788553237915,10000.0,1.214012622833252,0.7562999725341797,0.009999999776482582,92,36269
49920.0,0.044909678399562836,0.9856169819831848,10000.0,1.1003971099853516,0.7746999859809875,0.009999999776482582,93,36659
49920.0,0.044358283281326294,0.9862380027770996,10000.0,1.3603041172027588,0.7559999823570251,0.009999999776482582,94,37049
49920.0,0.044995639473199844,0.9856370091438293,10000.0,1.2144259214401245,0.7667999863624573,0.009999999776482582,95,37439
49920.0,0.038478534668684006,0.989022433757782,10000.0,1.3287415504455566,0.7601000070571899,0.009999999776482582,96,37829
49920.0,0.04663605988025665,0.9861378073692322,10000.0,1.3369214534759521,0.7434999942779541,0.009999999776482582,97,38219
49920.0,0.03934720903635025,0.9884214997291565,10000.0,1.1802769899368286,0.757099986076355,0.009999999776482582,98,38609
49920.0,0.03999003767967224,0.98828125,10000.0,1.2174150943756104,0.7439000010490417,0.009999999776482582,99,38999
49920.0,0.03683241456747055,0.9892227649688721,10000.0,1.2486945390701294,0.7516000270843506,0.009999999776482582,100,39389
49920.0,0.04879523441195488,0.9846354126930237,10000.0,1.0787245035171509,0.7753000259399414,0.009999999776482582,101,39779
49920.0,0.047167133539915085,0.9856570363044739,10000.0,0.9350600838661194,0.7870000004768372,0.009999999776482582,102,40169
49920.0,0.039488695561885834,0.9882411956787109,10000.0,1.3554810285568237,0.7603999972343445,0.009999999776482582,103,40559
49920.0,0.04011557623744011,0.9880408644676208,10000.0,1.458139419555664,0.7351999878883362,0.009999999776482582,104,40949
49920.0,0.04219195991754532,0.9870793223381042,10000.0,1.0473779439926147,0.7853999733924866,0.009999999776482582,105,41339
49920.0,0.037018001079559326,0.9884815812110901,10000.0,1.0429831743240356,0.7936999797821045,0.009999999776482582,106,41729
49920.0,0.042962558567523956,0.9860777258872986,10000.0,0.9824093580245972,0.7889999747276306,0.009999999776482582,107,42119
49920.0,0.0426606610417366,0.9870392680168152,10000.0,0.961350679397583,0.7935000061988831,0.009999999776482582,108,42509
49920.0,0.04473761096596718,0.9859976172447205,10000.0,1.2549208402633667,0.7547000050544739,0.009999999776482582,109,42899
49920.0,0.038478925824165344,0.9887219667434692,10000.0,1.0434173345565796,0.7890999913215637,0.009999999776482582,110,43289
49920.0,0.041277289390563965,0.9872596263885498,10000.0,1.3956102132797241,0.7281000018119812,0.009999999776482582,111,43679
49920.0,0.017882462590932846,0.9954527020454407,10000.0,0.8524112105369568,0.8134999871253967,0.0010000000474974513,112,44069
49920.0,0.011235134676098824,0.9975360631942749,10000.0,0.8206804394721985,0.817799985408783,0.0010000000474974513,113,44459
49920.0,0.009185661561787128,0.9981971383094788,10000.0,0.8062919974327087,0.8213000297546387,0.0010000000474974513,114,44849
49920.0,0.008204049430787563,0.9984575510025024,10000.0,0.783187210559845,0.8255000114440918,0.0010000000474974513,115,45239
49920.0,0.0077401939779520035,0.9986779093742371,10000.0,0.770401656627655,0.8264999985694885,0.0010000000474974513,116,45629
49920.0,0.007212042808532715,0.9987580180168152,10000.0,0.7735678553581238,0.8289999961853027,0.0010000000474974513,117,46019
49920.0,0.006513618398457766,0.9989583492279053,10000.0,0.7971646189689636,0.8260999917984009,0.0010000000474974513,118,46409
49920.0,0.0061745173297822475,0.9989583492279053,10000.0,0.7784278392791748,0.8281999826431274,0.0010000000474974513,119,46799
49920.0,0.006182346027344465,0.999098539352417,10000.0,0.7341473698616028,0.8370000123977661,0.0010000000474974513,120,47189
49920.0,0.005271116737276316,0.9992988705635071,10000.0,0.7633482217788696,0.8327000141143799,0.0010000000474974513,121,47579
49920.0,0.005837813951075077,0.9990785121917725,10000.0,0.7310604453086853,0.8353000283241272,0.0010000000474974513,122,47969
49920.0,0.005456763785332441,0.9992387890815735,10000.0,0.7456229329109192,0.833899974822998,0.0010000000474974513,123,48359
49920.0,0.005155595019459724,0.9992387890815735,10000.0,0.7785177230834961,0.8288000226020813,0.0010000000474974513,124,48749
49920.0,0.005054286681115627,0.9993990659713745,10000.0,0.7245198488235474,0.8391000032424927,0.0010000000474974513,125,49139
49920.0,0.005144075024873018,0.9993389248847961,10000.0,0.7392474412918091,0.8384000062942505,0.0010000000474974513,126,49529
49920.0,0.0052054813131690025,0.9993589520454407,10000.0,0.7199617028236389,0.840499997138977,0.0010000000474974513,127,49919
49920.0,0.004908880218863487,0.999258816242218,10000.0,0.7415578961372375,0.8371999859809875,0.0010000000474974513,128,50309
49920.0,0.004409083165228367,0.9994791746139526,10000.0,0.772466242313385,0.8331999778747559,0.0010000000474974513,129,50699
49920.0,0.004829843062907457,0.9992988705635071,10000.0,0.7465883493423462,0.8363000154495239,0.0010000000474974513,130,51089
49920.0,0.004954551346600056,0.9993188977241516,10000.0,0.7063368558883667,0.8450000286102295,0.0010000000474974513,131,51479
49920.0,0.004380731377750635,0.9994591474533081,10000.0,0.7120854258537292,0.8417999744415283,0.0010000000474974513,132,51869
49920.0,0.004539132583886385,0.9994591474533081,10000.0,0.7168459892272949,0.8403000235557556,0.0010000000474974513,133,52259
49920.0,0.004023927263915539,0.9996594786643982,10000.0,0.7303951978683472,0.8402000069618225,0.0010000000474974513,134,52649
49920.0,0.0038929912261664867,0.9996193647384644,10000.0,0.7322183847427368,0.8396999835968018,0.0010000000474974513,135,53039
49920.0,0.00414655078202486,0.9994992017745972,10000.0,0.7356171607971191,0.8393999934196472,0.0010000000474974513,136,53429
49920.0,0.004133828915655613,0.9994791746139526,10000.0,0.7385870814323425,0.8389000296592712,0.0010000000474974513,137,53819
49920.0,0.003923730459064245,0.9995793104171753,10000.0,0.7111929655075073,0.8435999751091003,0.0010000000474974513,138,54209
49920.0,0.003930127713829279,0.9996193647384644,10000.0,0.7222640514373779,0.8411999940872192,0.0010000000474974513,139,54599
49920.0,0.003925697412341833,0.9995592832565308,10000.0,0.7940794825553894,0.8339999914169312,0.0010000000474974513,140,54989
49920.0,0.0038965409621596336,0.9996594786643982,10000.0,0.6985753178596497,0.8438000082969666,0.0010000000474974513,141,55379
49920.0,0.003774607554078102,0.9996394515037537,10000.0,0.7204122543334961,0.8410999774932861,0.0010000000474974513,142,55769
49920.0,0.0038219515699893236,0.9996594786643982,10000.0,0.7136470675468445,0.8440999984741211,0.0010000000474974513,143,56159
49920.0,0.004033384378999472,0.9995793104171753,10000.0,0.7042990922927856,0.8432000279426575,0.0010000000474974513,144,56549
49920.0,0.003676401451230049,0.9996193647384644,10000.0,0.7344158887863159,0.8392000198364258,0.0010000000474974513,145,56939
49920.0,0.0038522726390510798,0.9995993375778198,10000.0,0.7349277138710022,0.838100016117096,0.0010000000474974513,146,57329
49920.0,0.0033623252529650927,0.9996594786643982,10000.0,0.709571123123169,0.8414999842643738,0.0010000000474974513,147,57719
49920.0,0.003901686519384384,0.9996193647384644,10000.0,0.7252869606018066,0.8410999774932861,0.0010000000474974513,148,58109
49920.0,0.0038593511562794447,0.9995793104171753,10000.0,0.7250089645385742,0.842199981212616,0.0010000000474974513,149,58499
49920.0,0.0035672865342348814,0.9996394515037537,10000.0,0.7703354954719543,0.8361999988555908,0.0010000000474974513,150,58889
49920.0,0.0035280107986181974,0.9997395873069763,10000.0,0.7058765888214111,0.8435999751091003,0.0010000000474974513,151,59279
49920.0,0.0034395786933600903,0.9997996687889099,10000.0,0.7058576345443726,0.8446999788284302,0.0010000000474974513,152,59669
49920.0,0.0034808709751814604,0.9997395873069763,10000.0,0.6705979704856873,0.848800003528595,0.0010000000474974513,153,60059
49920.0,0.0033297326881438494,0.9997195601463318,10000.0,0.682111382484436,0.8468999862670898,0.0010000000474974513,154,60449
49920.0,0.0034935632720589638,0.9996995329856873,10000.0,0.6987006068229675,0.8445000052452087,0.0010000000474974513,155,60839
49920.0,0.003403428476303816,0.9997996687889099,10000.0,0.6833904981613159,0.8479999899864197,0.0010000000474974513,156,61229
49920.0,0.003380847629159689,0.9996995329856873,10000.0,0.6845784783363342,0.847100019454956,0.0010000000474974513,157,61619
49920.0,0.0033587783109396696,0.9997395873069763,10000.0,0.6573355793952942,0.8528000116348267,0.0010000000474974513,158,62009
49920.0,0.0032801851630210876,0.9997395873069763,10000.0,0.6547684669494629,0.8513000011444092,0.0010000000474974513,159,62399
49920.0,0.0031914894934743643,0.9997796416282654,10000.0,0.6734288930892944,0.8489000201225281,0.0010000000474974513,160,62789
49920.0,0.003461261047050357,0.9996795058250427,10000.0,0.6539427638053894,0.8525000214576721,0.0010000000474974513,161,63179
49920.0,0.0034004547633230686,0.9997195601463318,10000.0,0.6611785292625427,0.8507000207901001,0.0010000000474974513,162,63569
49920.0,0.0032697790302336216,0.9997596144676208,10000.0,0.6654886603355408,0.8495000004768372,0.0010000000474974513,163,63959
49920.0,0.0031549022532999516,0.9997596144676208,10000.0,0.7104842662811279,0.8425999879837036,0.0010000000474974513,164,64349
49920.0,0.003158392384648323,0.9997996687889099,10000.0,0.7120620608329773,0.8445000052452087,0.0010000000474974513,165,64739
49920.0,0.0034127626568078995,0.9996394515037537,10000.0,0.6944409012794495,0.8454999923706055,0.0010000000474974513,166,65129
49920.0,0.003048570128157735,0.9997195601463318,10000.0,0.6983056664466858,0.8452000021934509,0.0010000000474974513,167,65519
49920.0,0.003162406850606203,0.9997596144676208,10000.0,0.6803311705589294,0.8468999862670898,0.0010000000474974513,168,65909
49920.0,0.0033966058399528265,0.9997395873069763,10000.0,0.7086368203163147,0.8457000255584717,0.0010000000474974513,169,66299
49920.0,0.0031732949428260326,0.9998196959495544,10000.0,0.7135249972343445,0.8454999923706055,0.0010000000474974513,170,66689
49920.0,0.003081174101680517,0.9998798370361328,10000.0,0.6934294700622559,0.8464999794960022,0.0010000000474974513,171,67079
49920.0,0.0030226437374949455,0.9997596144676208,10000.0,0.675182580947876,0.8471999764442444,0.0010000000474974513,172,67469
49920.0,0.003340130904689431,0.9997395873069763,10000.0,0.6961808800697327,0.847100019454956,0.0010000000474974513,173,67859
49920.0,0.0031896582804620266,0.9998196959495544,10000.0,0.7109333276748657,0.843500018119812,0.0010000000474974513,174,68249
49920.0,0.0033791952300816774,0.9996995329856873,10000.0,0.7159315347671509,0.8446999788284302,0.0010000000474974513,175,68639
49920.0,0.003119841916486621,0.9998196959495544,10000.0,0.6749588847160339,0.8501999974250793,0.0010000000474974513,176,69029
49920.0,0.0029307811055332422,0.999839723110199,10000.0,0.6751582622528076,0.8471999764442444,0.0010000000474974513,177,69419
49920.0,0.0029963795095682144,0.9998196959495544,10000.0,0.6978603005409241,0.8450000286102295,0.0010000000474974513,178,69809
49920.0,0.0029272008687257767,0.9998196959495544,10000.0,0.6829938292503357,0.8460000157356262,0.0010000000474974513,179,70199
49920.0,0.0028825337067246437,0.9999198913574219,10000.0,0.6605538129806519,0.8518999814987183,0.0010000000474974513,180,70589
49920.0,0.0030119975563138723,0.9997796416282654,10000.0,0.6857476830482483,0.847000002861023,0.0010000000474974513,181,70979
49920.0,0.002961436053737998,0.9998196959495544,10000.0,0.6793462634086609,0.8472999930381775,0.0010000000474974513,182,71369
49920.0,0.003095762338489294,0.9997796416282654,10000.0,0.6870218515396118,0.8463000059127808,0.0010000000474974513,183,71759
49920.0,0.0029702135361731052,0.9998597502708435,10000.0,0.6616812348365784,0.8504999876022339,0.0010000000474974513,184,72149
49920.0,0.0029541358817368746,0.9997996687889099,10000.0,0.6684232354164124,0.8496000170707703,0.0010000000474974513,185,72539
49920.0,0.0028634744230657816,0.9998597502708435,10000.0,0.6657562255859375,0.8492000102996826,0.0010000000474974513,186,72929
49920.0,0.0030877278186380863,0.9996995329856873,10000.0,0.6652608513832092,0.8496000170707703,0.0010000000474974513,187,73319
49920.0,0.002944488078355789,0.999839723110199,10000.0,0.6967341303825378,0.8429999947547913,0.0010000000474974513,188,73709
49920.0,0.0027478476986289024,0.9998597502708435,10000.0,0.7056316137313843,0.8424000144004822,0.0010000000474974513,189,74099
49920.0,0.002999655669555068,0.9997796416282654,10000.0,0.7057905197143555,0.8438000082969666,0.0010000000474974513,190,74489
49920.0,0.0027071794029325247,0.9998998641967773,10000.0,0.6852526664733887,0.8456000089645386,0.0010000000474974513,191,74879
49920.0,0.003006960265338421,0.9997996687889099,10000.0,0.6977066397666931,0.8446999788284302,0.0010000000474974513,192,75269
49920.0,0.002807999262586236,0.9998798370361328,10000.0,0.6665595173835754,0.847599983215332,0.0010000000474974513,193,75659
49920.0,0.0030266018584370613,0.999839723110199,10000.0,0.6706483960151672,0.8489999771118164,0.0010000000474974513,194,76049
49920.0,0.0028987200930714607,0.9998998641967773,10000.0,0.6673620343208313,0.8492000102996826,0.0010000000474974513,195,76439
49920.0,0.002957774791866541,0.9998196959495544,10000.0,0.629588782787323,0.8528000116348267,0.0010000000474974513,196,76829
49920.0,0.0027621861081570387,0.9999198913574219,10000.0,0.670006513595581,0.8467000126838684,0.0010000000474974513,197,77219
49920.0,0.002835236256942153,0.9998798370361328,10000.0,0.6314682364463806,0.8522999882698059,0.0010000000474974513,198,77609
49920.0,0.002881139051169157,0.9997996687889099,10000.0,0.6733604073524475,0.847100019454956,0.0010000000474974513,199,77999


==> CIFAR10_natural_rand_L2.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,2.3166606426239014,0.10528846085071564,10000.0,2.362537384033203,0.06260000169277191,0.10000000149011612,0,389
49920.0,2.3018500804901123,0.1067708358168602,10000.0,2.3940563201904297,0.051899999380111694,0.10000000149011612,1,779
49920.0,2.300874710083008,0.10787259787321091,10000.0,2.369424343109131,0.052000001072883606,0.10000000149011612,2,1169
49920.0,2.3003666400909424,0.10775240510702133,10000.0,2.3693835735321045,0.02759999968111515,0.10000000149011612,3,1559
49920.0,2.3004863262176514,0.10799279063940048,10000.0,2.3987784385681152,0.03680000081658363,0.10000000149011612,4,1949
49920.0,2.300046920776367,0.1086939126253128,10000.0,2.397684097290039,0.03319999948143959,0.10000000149011612,5,2339
49920.0,2.2996933460235596,0.1084134578704834,10000.0,2.43131947517395,0.032099999487400055,0.10000000149011612,6,2729
49920.0,2.2994744777679443,0.10829327255487442,10000.0,2.4292244911193848,0.0421999990940094,0.10000000149011612,7,3119
49920.0,2.2999751567840576,0.1080729141831398,10000.0,2.419908285140991,0.0333000011742115,0.10000000149011612,8,3509
49920.0,2.299961805343628,0.11003606021404266,10000.0,2.413557767868042,0.03840000182390213,0.10000000149011612,9,3899
49920.0,2.3000130653381348,0.10767227411270142,10000.0,2.3928444385528564,0.026000000536441803,0.10000000149011612,10,4289
49920.0,2.2998499870300293,0.10683093219995499,10000.0,2.4005963802337646,0.025699999183416367,0.10000000149011612,11,4679
49920.0,2.3000376224517822,0.10813301056623459,10000.0,2.4146780967712402,0.03500000014901161,0.10000000149011612,12,5069
49920.0,2.2997846603393555,0.10669070482254028,10000.0,2.4173007011413574,0.02810000069439411,0.10000000149011612,13,5459
49920.0,2.2988688945770264,0.10799279063940048,10000.0,2.4517812728881836,0.02459999918937683,0.10000000149011612,14,5849
49920.0,2.2989580631256104,0.1101963147521019,10000.0,2.4202449321746826,0.018300000578165054,0.10000000149011612,15,6239
49920.0,2.2984697818756104,0.10911457985639572,10000.0,2.415616989135742,0.023499999195337296,0.10000000149011612,16,6629
49920.0,2.2980527877807617,0.10819310694932938,10000.0,2.437823534011841,0.04670000076293945,0.10000000149011612,17,7019
49920.0,2.299182653427124,0.1092347726225853,10000.0,2.3815338611602783,0.051500000059604645,0.10000000149011612,18,7409
49920.0,2.298626184463501,0.10687099397182465,10000.0,2.390577793121338,0.06629999727010727,0.10000000149011612,19,7799
49920.0,2.2980875968933105,0.10622996836900711,10000.0,2.407999038696289,0.03880000114440918,0.10000000149011612,20,8189
49920.0,2.2984485626220703,0.10831329971551895,10000.0,2.396528720855713,0.03669999912381172,0.10000000149011612,21,8579
49920.0,2.2985870838165283,0.10755208134651184,10000.0,2.4161062240600586,0.027300000190734863,0.10000000149011612,22,8969
49920.0,2.297936201095581,0.10909455269575119,10000.0,2.41556978225708,0.029400000348687172,0.10000000149011612,23,9359
49920.0,2.2975914478302,0.10787259787321091,10000.0,2.4490432739257812,0.030300000682473183,0.10000000149011612,24,9749
49920.0,2.2978384494781494,0.10781250149011612,10000.0,2.448347330093384,0.03009999915957451,0.10000000149011612,25,10139
49920.0,2.298194646835327,0.1075921505689621,10000.0,2.4381535053253174,0.028200000524520874,0.10000000149011612,26,10529
49920.0,2.297795057296753,0.10911457985639572,10000.0,2.406855583190918,0.03739999979734421,0.10000000149011612,27,10919
49920.0,2.2981278896331787,0.10945513099431992,10000.0,2.4418046474456787,0.02290000021457672,0.10000000149011612,28,11309
49920.0,2.2980148792266846,0.10827323794364929,10000.0,2.4212710857391357,0.07349999994039536,0.10000000149011612,29,11699
49920.0,2.300471305847168,0.10749198496341705,10000.0,2.376668691635132,0.04340000078082085,0.10000000149011612,30,12089
49920.0,2.2998626232147217,0.10731169581413269,10000.0,2.4015679359436035,0.04699999839067459,0.10000000149011612,31,12479
49920.0,2.300609827041626,0.10306490212678909,10000.0,2.369826078414917,0.03269999846816063,0.10000000149011612,32,12869
49920.0,2.29915452003479,0.10687099397182465,10000.0,2.4243414402008057,0.0215000007301569,0.10000000149011612,33,13259
49920.0,2.2986743450164795,0.10703124850988388,10000.0,2.4082894325256348,0.03880000114440918,0.10000000149011612,34,13649
49920.0,2.2991576194763184,0.10761217772960663,10000.0,2.4178948402404785,0.03519999980926514,0.10000000149011612,35,14039
49920.0,2.2959275245666504,0.1100560873746872,10000.0,2.445142984390259,0.016100000590085983,0.009999999776482582,36,14429
49920.0,2.294553756713867,0.1086939126253128,10000.0,2.4500839710235596,0.011900000274181366,0.009999999776482582,37,14819
49920.0,2.294692039489746,0.11121794581413269,10000.0,2.4614734649658203,0.012000000104308128,0.009999999776482582,38,15209
49920.0,2.2944889068603516,0.11398237198591232,10000.0,2.4578139781951904,0.01489999983459711,0.009999999776482582,39,15599
49920.0,2.2943482398986816,0.11147836595773697,10000.0,2.4653985500335693,0.01140000019222498,0.009999999776482582,40,15989
49920.0,2.2943387031555176,0.11099759489297867,10000.0,2.4558212757110596,0.014600000344216824,0.009999999776482582,41,16379
49920.0,2.293841600418091,0.11205929517745972,10000.0,2.46716570854187,0.015399999916553497,0.009999999776482582,42,16769
49920.0,2.2937610149383545,0.11143830418586731,10000.0,2.4774625301361084,0.017799999564886093,0.009999999776482582,43,17159
49920.0,2.293961524963379,0.11328125,10000.0,2.4769086837768555,0.016300000250339508,0.009999999776482582,44,17549
49920.0,2.2939341068267822,0.11302082985639572,10000.0,2.4713780879974365,0.010200000368058681,0.009999999776482582,45,17939
49920.0,2.2934257984161377,0.11203926056623459,10000.0,2.47318959236145,0.014600000344216824,0.009999999776482582,46,18329
49920.0,2.2935237884521484,0.11288060992956161,10000.0,2.4681622982025146,0.018799999728798866,0.009999999776482582,47,18719
49920.0,2.293452262878418,0.11201923340559006,10000.0,2.4832520484924316,0.01810000091791153,0.009999999776482582,48,19109
49920.0,2.2931807041168213,0.11358173191547394,10000.0,2.4704763889312744,0.023900000378489494,0.009999999776482582,49,19499
49920.0,2.29278564453125,0.11175881326198578,10000.0,2.478564739227295,0.013700000010430813,0.009999999776482582,50,19889
49920.0,2.2924461364746094,0.11374198645353317,10000.0,2.4912569522857666,0.023499999195337296,0.009999999776482582,51,20279
49920.0,2.2930307388305664,0.11215945333242416,10000.0,2.4781484603881836,0.017400000244379044,0.009999999776482582,52,20669
49920.0,2.2929844856262207,0.11217948794364929,10000.0,2.476871967315674,0.014100000262260437,0.009999999776482582,53,21059
49920.0,2.292717456817627,0.11187900602817535,10000.0,2.4686625003814697,0.019700000062584877,0.009999999776482582,54,21449
49920.0,2.292504072189331,0.11302082985639572,10000.0,2.468475103378296,0.017999999225139618,0.009999999776482582,55,21839
49920.0,2.2924702167510986,0.1147235557436943,10000.0,2.4850313663482666,0.014999999664723873,0.009999999776482582,56,22229
49920.0,2.2922775745391846,0.11312099546194077,10000.0,2.4864718914031982,0.02370000071823597,0.009999999776482582,57,22619
49920.0,2.292104959487915,0.11147836595773697,10000.0,2.50358510017395,0.019099999219179153,0.009999999776482582,58,23009
49920.0,2.2922301292419434,0.11482372134923935,10000.0,2.4998178482055664,0.02070000022649765,0.009999999776482582,59,23399
49920.0,2.292102575302124,0.11330128461122513,10000.0,2.498821496963501,0.02419999986886978,0.009999999776482582,60,23789
49920.0,2.2920031547546387,0.11368189007043839,10000.0,2.470677614212036,0.01860000006854534,0.009999999776482582,61,24179
49920.0,2.291733503341675,0.11095753312110901,10000.0,2.508111000061035,0.01899999938905239,0.009999999776482582,62,24569
49920.0,2.292120933532715,0.11264022439718246,10000.0,2.505953788757324,0.013100000098347664,0.009999999776482582,63,24959
49920.0,2.2914388179779053,0.11332131177186966,10000.0,2.4948534965515137,0.017100000753998756,0.009999999776482582,64,25349
49920.0,2.291884422302246,0.11292067170143127,10000.0,2.5074288845062256,0.01759999990463257,0.009999999776482582,65,25739
49920.0,2.2915406227111816,0.11177884787321091,10000.0,2.51133131980896,0.014600000344216824,0.009999999776482582,66,26129
49920.0,2.2910025119781494,0.11398237198591232,10000.0,2.509946584701538,0.018699999898672104,0.009999999776482582,67,26519
49920.0,2.29119610786438,0.11504407227039337,10000.0,2.513929605484009,0.02329999953508377,0.009999999776482582,68,26909
49920.0,2.2912349700927734,0.11262018978595734,10000.0,2.5166800022125244,0.018300000578165054,0.009999999776482582,69,27299
49920.0,2.290886163711548,0.1131410226225853,10000.0,2.495368003845215,0.01759999990463257,0.009999999776482582,70,27689
49920.0,2.2906415462493896,0.11290064454078674,10000.0,2.501289129257202,0.01640000008046627,0.009999999776482582,71,28079
49920.0,2.291023015975952,0.11406250298023224,10000.0,2.512532949447632,0.0203000009059906,0.009999999776482582,72,28469
49920.0,2.2906346321105957,0.11518429219722748,10000.0,2.5071051120758057,0.02590000070631504,0.009999999776482582,73,28859
49920.0,2.2905919551849365,0.1136217936873436,10000.0,2.5144081115722656,0.015200000256299973,0.009999999776482582,74,29249
49920.0,2.290424108505249,0.11354167014360428,10000.0,2.5129964351654053,0.014100000262260437,0.009999999776482582,75,29639
49920.0,2.2901113033294678,0.11426281929016113,10000.0,2.523900032043457,0.015200000256299973,0.009999999776482582,76,30029
49920.0,2.2906413078308105,0.11366185545921326,10000.0,2.4985015392303467,0.014299999922513962,0.009999999776482582,77,30419
49920.0,2.290299415588379,0.11534455418586731,10000.0,2.5059871673583984,0.018799999728798866,0.009999999776482582,78,30809
49920.0,2.289369583129883,0.11278045177459717,10000.0,2.514054298400879,0.014999999664723873,0.009999999776482582,79,31199
49920.0,2.289348602294922,0.11378204822540283,10000.0,2.5083913803100586,0.023099999874830246,0.009999999776482582,80,31589
49920.0,2.289778709411621,0.1152043268084526,10000.0,2.5149166584014893,0.01360000018030405,0.009999999776482582,81,31979
49920.0,2.2893362045288086,0.11274038255214691,10000.0,2.5282540321350098,0.02070000022649765,0.009999999776482582,82,32369
49920.0,2.289053201675415,0.11326121538877487,10000.0,2.5156214237213135,0.014399999752640724,0.009999999776482582,83,32759
49920.0,2.2892258167266846,0.11420272290706635,10000.0,2.5374956130981445,0.014999999664723873,0.009999999776482582,84,33149
49920.0,2.288395881652832,0.11530448496341705,10000.0,2.5233144760131836,0.014299999922513962,0.009999999776482582,85,33539
49920.0,2.288289785385132,0.11384214460849762,10000.0,2.5161490440368652,0.01679999940097332,0.009999999776482582,86,33929
49920.0,2.2879981994628906,0.11578525602817535,10000.0,2.5571186542510986,0.02319999970495701,0.009999999776482582,87,34319
49920.0,2.2877767086029053,0.11546474695205688,10000.0,2.541686534881592,0.019300000742077827,0.009999999776482582,88,34709
49920.0,2.2879347801208496,0.1141025647521019,10000.0,2.5838239192962646,0.022099999710917473,0.009999999776482582,89,35099
49920.0,2.286464214324951,0.11560496687889099,10000.0,2.51137113571167,0.02979999966919422,0.009999999776482582,90,35489
49920.0,2.2810566425323486,0.12508012354373932,10000.0,2.4788553714752197,0.059300001710653305,0.009999999776482582,91,35879
49920.0,2.2628400325775146,0.13245192170143127,10000.0,2.3983659744262695,0.0917000025510788,0.009999999776482582,92,36269
49920.0,2.221902370452881,0.1524839699268341,10000.0,2.428347587585449,0.10830000042915344,0.009999999776482582,93,36659
49920.0,2.159966230392456,0.18924279510974884,10000.0,2.803152322769165,0.10819999873638153,0.009999999776482582,94,37049
49920.0,2.038353443145752,0.24907852709293365,10000.0,2.7423932552337646,0.09600000083446503,0.009999999776482582,95,37439
49920.0,1.6894551515579224,0.40234375,10000.0,2.597236394882202,0.23759999871253967,0.009999999776482582,96,37829
49920.0,1.2613412141799927,0.5616787075996399,10000.0,2.5774152278900146,0.28690001368522644,0.009999999776482582,97,38219
49920.0,0.7786415815353394,0.7427483797073364,10000.0,2.3915441036224365,0.37380000948905945,0.009999999776482582,98,38609
49920.0,0.5021639466285706,0.8366586565971375,10000.0,2.232619047164917,0.4943999946117401,0.009999999776482582,99,38999
49920.0,0.3670012950897217,0.8807892799377441,10000.0,2.1823835372924805,0.47099998593330383,0.009999999776482582,100,39389
49920.0,0.29286685585975647,0.9066306352615356,10000.0,2.1937098503112793,0.5034999847412109,0.009999999776482582,101,39779
49920.0,0.23754677176475525,0.923557698726654,10000.0,1.6227164268493652,0.5884000062942505,0.009999999776482582,102,40169
49920.0,0.20195074379444122,0.9356570243835449,10000.0,1.610243320465088,0.5885999798774719,0.009999999776482582,103,40559
49920.0,0.1681492179632187,0.948437511920929,10000.0,1.7433879375457764,0.5698999762535095,0.009999999776482582,104,40949
49920.0,0.152555912733078,0.951482355594635,10000.0,1.574212908744812,0.6193000078201294,0.009999999776482582,105,41339
49920.0,0.1391141563653946,0.955548882484436,10000.0,1.5097124576568604,0.621999979019165,0.009999999776482582,106,41729
49920.0,0.12151198834180832,0.9618189334869385,10000.0,2.2518954277038574,0.5253999829292297,0.009999999776482582,107,42119
49920.0,0.10886593163013458,0.9661858677864075,10000.0,1.2443560361862183,0.6646000146865845,0.009999999776482582,108,42509
49920.0,0.10070600360631943,0.9685096144676208,10000.0,1.6551148891448975,0.5997999906539917,0.009999999776482582,109,42899
49920.0,0.09066785871982574,0.9717147350311279,10000.0,1.4484502077102661,0.6362000107765198,0.009999999776482582,110,43289
49920.0,0.08960408717393875,0.9720953702926636,10000.0,1.4229462146759033,0.6409000158309937,0.009999999776482582,111,43679
49920.0,0.078653983771801,0.975701093673706,10000.0,1.7243061065673828,0.6209999918937683,0.009999999776482582,112,44069
49920.0,0.076493039727211,0.9763221144676208,10000.0,1.229649305343628,0.6919999718666077,0.009999999776482582,113,44459
49920.0,0.07171431183815002,0.9774839878082275,10000.0,1.1610593795776367,0.684499979019165,0.009999999776482582,114,44849
49920.0,0.066280797123909,0.9795472621917725,10000.0,1.3243054151535034,0.6687999963760376,0.009999999776482582,115,45239
49920.0,0.061042509973049164,0.9811698794364929,10000.0,1.2812297344207764,0.6833999752998352,0.009999999776482582,116,45629
49920.0,0.06250550597906113,0.9807692170143127,10000.0,1.233971357345581,0.6902999877929688,0.009999999776482582,117,46019
49920.0,0.05889212340116501,0.981951117515564,10000.0,1.4027372598648071,0.6351000070571899,0.009999999776482582,118,46409
49920.0,0.056813761591911316,0.9825721383094788,10000.0,1.492017149925232,0.6606000065803528,0.009999999776482582,119,46799
49920.0,0.054692335426807404,0.9832732081413269,10000.0,1.225938320159912,0.6953999996185303,0.009999999776482582,120,47189
49920.0,0.05029941350221634,0.9846554398536682,10000.0,1.5957640409469604,0.5963000059127808,0.009999999776482582,121,47579
49920.0,0.047766126692295074,0.9853966236114502,10000.0,1.3575140237808228,0.6564000248908997,0.009999999776482582,122,47969
49920.0,0.04891098290681839,0.9853765964508057,10000.0,1.5237252712249756,0.641700029373169,0.009999999776482582,123,48359
49920.0,0.04808764159679413,0.9859775900840759,10000.0,1.5543179512023926,0.6108999848365784,0.009999999776482582,124,48749
49920.0,0.04763155058026314,0.9855569005012512,10000.0,1.261479377746582,0.6578999757766724,0.009999999776482582,125,49139
49920.0,0.04160810261964798,0.9877203702926636,10000.0,1.34675133228302,0.6538000106811523,0.009999999776482582,126,49529
49920.0,0.043673332780599594,0.9870592951774597,10000.0,1.2381309270858765,0.6730999946594238,0.009999999776482582,127,49919
49920.0,0.0457761324942112,0.9861177802085876,10000.0,1.1833784580230713,0.6948000192642212,0.009999999776482582,128,50309
49920.0,0.03728334605693817,0.9888020753860474,10000.0,1.3428353071212769,0.6545000076293945,0.009999999776482582,129,50699
49920.0,0.03934482857584953,0.9883012771606445,10000.0,1.407931923866272,0.6607999801635742,0.009999999776482582,130,51089
49920.0,0.03773823007941246,0.9886618852615356,10000.0,1.3038547039031982,0.676800012588501,0.009999999776482582,131,51479
49920.0,0.039229072630405426,0.9882411956787109,10000.0,1.3535388708114624,0.6711999773979187,0.009999999776482582,132,51869
49920.0,0.03533152863383293,0.9900440573692322,10000.0,1.1223622560501099,0.7008000016212463,0.009999999776482582,133,52259
49920.0,0.03759031370282173,0.9887620210647583,10000.0,1.6410995721817017,0.6122999787330627,0.009999999776482582,134,52649
49920.0,0.03382989391684532,0.9902644157409668,10000.0,1.3161742687225342,0.6807000041007996,0.009999999776482582,135,53039
49920.0,0.03660500422120094,0.9894431233406067,10000.0,1.2626408338546753,0.6664999723434448,0.009999999776482582,136,53429
49920.0,0.03828320652246475,0.9882612228393555,10000.0,1.474197506904602,0.6169000267982483,0.009999999776482582,137,53819
49920.0,0.03201967850327492,0.9908654093742371,10000.0,1.736970067024231,0.5730000138282776,0.009999999776482582,138,54209
49920.0,0.034654513001441956,0.9903244972229004,10000.0,1.7611470222473145,0.5993000268936157,0.009999999776482582,139,54599
49920.0,0.03178797662258148,0.990705132484436,10000.0,1.3799325227737427,0.6481000185012817,0.009999999776482582,140,54989
49920.0,0.033712148666381836,0.9897836446762085,10000.0,1.3000152111053467,0.6708999872207642,0.009999999776482582,141,55379
49920.0,0.03698482736945152,0.9891025424003601,10000.0,1.2876983880996704,0.6607000231742859,0.009999999776482582,142,55769
49920.0,0.03178830444812775,0.9907251596450806,10000.0,1.166525959968567,0.6919999718666077,0.009999999776482582,143,56159
49920.0,0.033594824373722076,0.9903044700622559,10000.0,1.1371766328811646,0.6840999722480774,0.009999999776482582,144,56549
49920.0,0.031617529690265656,0.9907451868057251,10000.0,1.478667140007019,0.6046000123023987,0.009999999776482582,145,56939
49920.0,0.03244515135884285,0.9902443885803223,10000.0,1.546523094177246,0.597599983215332,0.009999999776482582,146,57329
49920.0,0.02817140519618988,0.9925881624221802,10000.0,1.3400564193725586,0.6328999996185303,0.009999999776482582,147,57719
49920.0,0.032398637384176254,0.9897435903549194,10000.0,1.4581630229949951,0.6234999895095825,0.009999999776482582,148,58109
49920.0,0.02934853546321392,0.9921875,10000.0,1.3800981044769287,0.6468999981880188,0.009999999776482582,149,58499
49920.0,0.032096248120069504,0.9906049966812134,10000.0,1.216764211654663,0.6735000014305115,0.009999999776482582,150,58889
49920.0,0.03035823628306389,0.9915865659713745,10000.0,1.4988418817520142,0.6263999938964844,0.009999999776482582,151,59279
49920.0,0.029284076765179634,0.9915664792060852,10000.0,1.2252289056777954,0.6789000034332275,0.009999999776482582,152,59669
49920.0,0.030604219064116478,0.9913060665130615,10000.0,1.0868009328842163,0.6891000270843506,0.009999999776482582,153,60059
49920.0,0.03449046239256859,0.9894631505012512,10000.0,1.4038702249526978,0.6650999784469604,0.009999999776482582,154,60449
49920.0,0.026460986584424973,0.9925480484962463,10000.0,1.0737661123275757,0.6754999756813049,0.009999999776482582,155,60839
49920.0,0.03102751076221466,0.9911859035491943,10000.0,1.4554469585418701,0.618399977684021,0.009999999776482582,156,61229
49920.0,0.02841646783053875,0.991406261920929,10000.0,1.3126282691955566,0.6338000297546387,0.009999999776482582,157,61619
49920.0,0.027633938938379288,0.9925681352615356,10000.0,1.599732518196106,0.5885999798774719,0.009999999776482582,158,62009
49920.0,0.027733521535992622,0.9922275543212891,10000.0,1.319684386253357,0.6632000207901001,0.009999999776482582,159,62399
49920.0,0.02507680095732212,0.9928886294364929,10000.0,1.4610430002212524,0.583899974822998,0.009999999776482582,160,62789
49920.0,0.031562987715005875,0.9905648827552795,10000.0,1.8040492534637451,0.5669000148773193,0.009999999776482582,161,63179
49920.0,0.02713925577700138,0.9926482439041138,10000.0,1.3896708488464355,0.614300012588501,0.009999999776482582,162,63569
49920.0,0.025133471935987473,0.9934695363044739,10000.0,1.5382806062698364,0.6276000142097473,0.009999999776482582,163,63959
49920.0,0.02827531099319458,0.9922275543212891,10000.0,1.6109263896942139,0.5922999978065491,0.009999999776482582,164,64349
49920.0,0.02595757693052292,0.9928285479545593,10000.0,1.4311816692352295,0.6488999724388123,0.009999999776482582,165,64739
49920.0,0.03005082719027996,0.9908252954483032,10000.0,1.4011578559875488,0.6413000226020813,0.009999999776482582,166,65129
49920.0,0.025070207193493843,0.9927283525466919,10000.0,1.6519484519958496,0.5777999758720398,0.009999999776482582,167,65519
49920.0,0.028898878023028374,0.9918670058250427,10000.0,1.6416513919830322,0.6060000061988831,0.009999999776482582,168,65909
49920.0,0.02686741016805172,0.9921474456787109,10000.0,1.3932856321334839,0.6324999928474426,0.009999999776482582,169,66299
49920.0,0.02824552170932293,0.9919070601463318,10000.0,1.6226834058761597,0.5921000242233276,0.009999999776482582,170,66689
49920.0,0.029006192460656166,0.9911859035491943,10000.0,1.9413957595825195,0.5584999918937683,0.009999999776482582,171,67079
49920.0,0.024699069559574127,0.9930689334869385,10000.0,1.3323779106140137,0.6355000138282776,0.009999999776482582,172,67469
49920.0,0.02910483628511429,0.9918269515037537,10000.0,1.2411993741989136,0.6578999757766724,0.009999999776482582,173,67859
49920.0,0.028101390227675438,0.9921274185180664,10000.0,1.205649733543396,0.6597999930381775,0.009999999776482582,174,68249
49920.0,0.023096375167369843,0.9934495091438293,10000.0,1.5909017324447632,0.5989999771118164,0.009999999776482582,175,68639
49920.0,0.028013987466692924,0.9921073913574219,10000.0,1.387180209159851,0.6615999937057495,0.009999999776482582,176,69029
49920.0,0.02751249447464943,0.9923878312110901,10000.0,1.7333366870880127,0.6279000043869019,0.009999999776482582,177,69419
49920.0,0.027083687484264374,0.9922876358032227,10000.0,1.401600956916809,0.6572999954223633,0.009999999776482582,178,69809
49920.0,0.02616446651518345,0.992347776889801,10000.0,1.4494962692260742,0.6377000212669373,0.009999999776482582,179,70199
49920.0,0.026735566556453705,0.9926682710647583,10000.0,1.5071947574615479,0.6208999752998352,0.009999999776482582,180,70589
49920.0,0.023777969181537628,0.9936097860336304,10000.0,1.0227230787277222,0.708299994468689,0.009999999776482582,181,70979
49920.0,0.024323206394910812,0.9935697317123413,10000.0,1.6396355628967285,0.5817999839782715,0.009999999776482582,182,71369
49920.0,0.026135804131627083,0.9926682710647583,10000.0,0.9924455881118774,0.7210000157356262,0.009999999776482582,183,71759
49920.0,0.024751780554652214,0.9936097860336304,10000.0,1.4532486200332642,0.6316999793052673,0.009999999776482582,184,72149
49920.0,0.02161298878490925,0.9940304756164551,10000.0,1.5618712902069092,0.6230000257492065,0.009999999776482582,185,72539
49920.0,0.02329271286725998,0.9936097860336304,10000.0,1.2254019975662231,0.6527000069618225,0.009999999776482582,186,72929
49920.0,0.024516204372048378,0.992928683757782,10000.0,1.139709234237671,0.6726999878883362,0.009999999776482582,187,73319
49920.0,0.023620659485459328,0.9932692050933838,10000.0,1.4276012182235718,0.6434999704360962,0.009999999776482582,188,73709
49920.0,0.02387348748743534,0.9937299489974976,10000.0,1.3956414461135864,0.6320000290870667,0.009999999776482582,189,74099
49920.0,0.027817122638225555,0.9922676086425781,10000.0,1.4153529405593872,0.6277999877929688,0.009999999776482582,190,74489
49920.0,0.025565942749381065,0.9926882982254028,10000.0,1.3310139179229736,0.6414999961853027,0.009999999776482582,191,74879
49920.0,0.026743769645690918,0.9919871687889099,10000.0,1.151597023010254,0.6890000104904175,0.009999999776482582,192,75269
49920.0,0.02408081665635109,0.9933093190193176,10000.0,1.4323855638504028,0.6407999992370605,0.009999999776482582,193,75659
49920.0,0.025589527562260628,0.9926282167434692,10000.0,1.3309547901153564,0.6464999914169312,0.009999999776482582,194,76049
49920.0,0.025242233648896217,0.992768406867981,10000.0,1.3253451585769653,0.663100004196167,0.009999999776482582,195,76439
49920.0,0.02162066660821438,0.9941105842590332,10000.0,1.4969738721847534,0.6144000291824341,0.009999999776482582,196,76829
49920.0,0.01187414862215519,0.9973357319831848,10000.0,1.124234676361084,0.6995000243186951,0.0010000000474974513,197,77219
49920.0,0.006980299949645996,0.9988982081413269,10000.0,1.1095235347747803,0.7077000141143799,0.0010000000474974513,198,77609
49920.0,0.005500836297869682,0.9990384578704834,10000.0,1.1037119626998901,0.7110999822616577,0.0010000000474974513,199,77999


==> CIFAR10_natural_rand_Linf.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,2.3151543140411377,0.10392627865076065,10000.0,2.507871150970459,0.039400000125169754,0.009999999776482582,0,389
49920.0,2.3107521533966064,0.10556890815496445,10000.0,2.5504183769226074,0.022299999371170998,0.009999999776482582,1,779
49920.0,2.3074498176574707,0.10839343070983887,10000.0,2.505913734436035,0.04259999841451645,0.009999999776482582,2,1169
49920.0,2.3048672676086426,0.10825320333242416,10000.0,2.511934757232666,0.032099999487400055,0.009999999776482582,3,1559
49920.0,2.301525831222534,0.11001602560281754,10000.0,2.5323894023895264,0.021700000390410423,0.009999999776482582,4,1949
49920.0,2.299029588699341,0.11073718219995499,10000.0,2.5169599056243896,0.03610000014305115,0.009999999776482582,5,2339
49920.0,2.2974679470062256,0.11127804219722748,10000.0,2.5708770751953125,0.025100000202655792,0.009999999776482582,6,2729
49920.0,2.2960877418518066,0.11209935694932938,10000.0,2.550471305847168,0.01979999989271164,0.009999999776482582,7,3119
49920.0,2.294482469558716,0.11252003163099289,10000.0,2.5091445446014404,0.03539999946951866,0.009999999776482582,8,3509
49920.0,2.2926011085510254,0.11468349397182465,10000.0,2.530945301055908,0.03139999881386757,0.009999999776482582,9,3899
49920.0,2.2742319107055664,0.12900641560554504,10000.0,2.5075442790985107,0.08229999989271164,0.009999999776482582,10,4289
49920.0,2.060894727706909,0.23391425609588623,10000.0,2.5147194862365723,0.1647000014781952,0.009999999776482582,11,4679
49920.0,1.3018569946289062,0.5420272350311279,10000.0,2.7929606437683105,0.24009999632835388,0.009999999776482582,12,5069
49920.0,0.6290854215621948,0.7899839878082275,10000.0,3.4780991077423096,0.2962000072002411,0.009999999776482582,13,5459
49920.0,0.36298248171806335,0.8783854246139526,10000.0,2.0441112518310547,0.43059998750686646,0.009999999776482582,14,5849
49920.0,0.25219348073005676,0.9149038195610046,10000.0,1.9704437255859375,0.5019999742507935,0.009999999776482582,15,6239
49920.0,0.1895197331905365,0.9366787075996399,10000.0,2.657780408859253,0.46399998664855957,0.009999999776482582,16,6629
49920.0,0.15090717375278473,0.9501001834869385,10000.0,1.7748734951019287,0.5307000279426575,0.009999999776482582,17,7019
49920.0,0.12047585099935532,0.9596354365348816,10000.0,4.023746013641357,0.38530001044273376,0.009999999776482582,18,7409
49920.0,0.10449860244989395,0.9657652378082275,10000.0,1.984389066696167,0.5432000160217285,0.009999999776482582,19,7799
49920.0,0.0879443809390068,0.9715544581413269,10000.0,2.5622620582580566,0.5121999979019165,0.009999999776482582,20,8189
49920.0,0.07577543705701828,0.9754006266593933,10000.0,5.742847442626953,0.28529998660087585,0.009999999776482582,21,8579
49920.0,0.06871037930250168,0.9780048131942749,10000.0,1.785057783126831,0.6047999858856201,0.009999999776482582,22,8969
49920.0,0.05841943249106407,0.9809695482254028,10000.0,1.5703082084655762,0.6276999711990356,0.009999999776482582,23,9359
49920.0,0.0533982552587986,0.9826322197914124,10000.0,1.8398597240447998,0.5753999948501587,0.009999999776482582,24,9749
49920.0,0.049839384853839874,0.9837139248847961,10000.0,2.040853977203369,0.5684999823570251,0.009999999776482582,25,10139
49920.0,0.044308219105005264,0.9860977530479431,10000.0,2.430238723754883,0.5389000177383423,0.009999999776482582,26,10529
49920.0,0.04406071826815605,0.9856970906257629,10000.0,2.2700207233428955,0.5831000208854675,0.009999999776482582,27,10919
49920.0,0.03878306224942207,0.9877203702926636,10000.0,1.5954105854034424,0.6258999705314636,0.009999999776482582,28,11309
49920.0,0.03842734172940254,0.9878405332565308,10000.0,1.8224706649780273,0.6104000210762024,0.009999999776482582,29,11699
49920.0,0.03459489345550537,0.9893229007720947,10000.0,1.6181248426437378,0.6182000041007996,0.009999999776482582,30,12089
49920.0,0.03198794275522232,0.9903445243835449,10000.0,1.387901782989502,0.6818000078201294,0.009999999776482582,31,12479
49920.0,0.03470923379063606,0.989182710647583,10000.0,1.8193105459213257,0.6097999811172485,0.009999999776482582,32,12869
49920.0,0.03522062674164772,0.9884214997291565,10000.0,1.5160481929779053,0.6542999744415283,0.009999999776482582,33,13259
49920.0,0.029063278809189796,0.991286039352417,10000.0,1.8515405654907227,0.5849999785423279,0.009999999776482582,34,13649
49920.0,0.02947154827415943,0.9911658763885498,10000.0,1.7510637044906616,0.616100013256073,0.009999999776482582,35,14039
49920.0,0.02632034569978714,0.9922075271606445,10000.0,1.5046064853668213,0.6248000264167786,0.009999999776482582,36,14429
49920.0,0.026116088032722473,0.9918068647384644,10000.0,1.5802968740463257,0.6589000225067139,0.009999999776482582,37,14819
49920.0,0.02490253932774067,0.9928285479545593,10000.0,1.7116312980651855,0.6114000082015991,0.009999999776482582,38,15209
49920.0,0.027897175401449203,0.9913862347602844,10000.0,1.6450954675674438,0.6191999912261963,0.009999999776482582,39,15599
49920.0,0.02235824428498745,0.9938101172447205,10000.0,1.6655892133712769,0.6407999992370605,0.009999999776482582,40,15989
49920.0,0.02756761945784092,0.9916266202926636,10000.0,2.04638409614563,0.5906999707221985,0.009999999776482582,41,16379
49920.0,0.024912355467677116,0.9922275543212891,10000.0,1.9717140197753906,0.5856000185012817,0.009999999776482582,42,16769
49920.0,0.025070559233427048,0.9922075271606445,10000.0,2.036059856414795,0.567300021648407,0.009999999776482582,43,17159
49920.0,0.02480190433561802,0.9926882982254028,10000.0,1.2097364664077759,0.6949999928474426,0.009999999776482582,44,17549
49920.0,0.020662831142544746,0.9941306114196777,10000.0,2.101635694503784,0.6108999848365784,0.009999999776482582,45,17939
49920.0,0.025712013244628906,0.9923076629638672,10000.0,1.897850751876831,0.5835999846458435,0.009999999776482582,46,18329
49920.0,0.025278199464082718,0.9923277497291565,10000.0,1.7501758337020874,0.6547999978065491,0.009999999776482582,47,18719
49920.0,0.020553557202219963,0.9941506385803223,10000.0,1.769208550453186,0.6190999746322632,0.009999999776482582,48,19109
49920.0,0.023337746039032936,0.9932091236114502,10000.0,1.4752179384231567,0.6851000189781189,0.009999999776482582,49,19499
49920.0,0.023135699331760406,0.9931490421295166,10000.0,2.0662953853607178,0.5985999703407288,0.009999999776482582,50,19889
49920.0,0.022693868726491928,0.9933493733406067,10000.0,2.3979310989379883,0.5946999788284302,0.009999999776482582,51,20279
49920.0,0.0165832731872797,0.995512843132019,10000.0,1.7359658479690552,0.6705999970436096,0.009999999776482582,52,20669
49920.0,0.0226319320499897,0.9936097860336304,10000.0,1.354926347732544,0.7024000287055969,0.009999999776482582,53,21059
49920.0,0.023607060313224792,0.9932091236114502,10000.0,1.5393604040145874,0.6460000276565552,0.009999999776482582,54,21449
49920.0,0.020617548376321793,0.9941105842590332,10000.0,1.3027265071868896,0.6890000104904175,0.009999999776482582,55,21839
49920.0,0.021791091188788414,0.9937900900840759,10000.0,1.4606183767318726,0.6693999767303467,0.009999999776482582,56,22229
49920.0,0.017032217234373093,0.995312511920929,10000.0,1.3274650573730469,0.6743000149726868,0.009999999776482582,57,22619
49920.0,0.02093694359064102,0.9943309426307678,10000.0,1.4090391397476196,0.6902999877929688,0.009999999776482582,58,23009
49920.0,0.025118334218859673,0.9921073913574219,10000.0,1.1245440244674683,0.7215999960899353,0.009999999776482582,59,23399
49920.0,0.022359630092978477,0.9933093190193176,10000.0,1.3448809385299683,0.6244000196456909,0.009999999776482582,60,23789
49920.0,0.024024542421102524,0.9930087924003601,10000.0,1.9663991928100586,0.6080999970436096,0.009999999776482582,61,24179
49920.0,0.0215286947786808,0.9941306114196777,10000.0,1.720228672027588,0.6159999966621399,0.009999999776482582,62,24569
49920.0,0.02603362873196602,0.992347776889801,10000.0,1.3408408164978027,0.6873999834060669,0.009999999776482582,63,24959
49920.0,0.010016935877501965,0.9974960088729858,10000.0,1.043227195739746,0.7486000061035156,0.0010000000474974513,64,25349
49920.0,0.00600033113732934,0.9989583492279053,10000.0,0.9447980523109436,0.7620000243186951,0.0010000000474974513,65,25739
49920.0,0.005217534489929676,0.9989583492279053,10000.0,0.9394931793212891,0.76419997215271,0.0010000000474974513,66,26129
49920.0,0.004225622862577438,0.9993990659713745,10000.0,0.9198441505432129,0.7680000066757202,0.0010000000474974513,67,26519
49920.0,0.003948049154132605,0.9993589520454407,10000.0,0.930698037147522,0.7638999819755554,0.0010000000474974513,68,26909
49920.0,0.003851033514365554,0.9995793104171753,10000.0,0.9159924983978271,0.76910001039505,0.0010000000474974513,69,27299
49920.0,0.00346692674793303,0.9995592832565308,10000.0,0.9169408082962036,0.7677000164985657,0.0010000000474974513,70,27689
49920.0,0.003329053521156311,0.9995192289352417,10000.0,0.903312087059021,0.7700999975204468,0.0010000000474974513,71,28079
49920.0,0.003427810501307249,0.9995192289352417,10000.0,0.9012876152992249,0.7684000134468079,0.0010000000474974513,72,28469
49920.0,0.0032055170740932226,0.9995793104171753,10000.0,0.9194172024726868,0.7653999924659729,0.0010000000474974513,73,28859
49920.0,0.0030940661672502756,0.9996193647384644,10000.0,0.9568634629249573,0.7584999799728394,0.0010000000474974513,74,29249
49920.0,0.0027602030895650387,0.9996995329856873,10000.0,0.8905292749404907,0.767300009727478,0.0010000000474974513,75,29639
49920.0,0.0026877534110099077,0.9996193647384644,10000.0,0.907995879650116,0.7615000009536743,0.0010000000474974513,76,30029
49920.0,0.0026850781869143248,0.9997195601463318,10000.0,0.9262396693229675,0.761900007724762,0.0010000000474974513,77,30419
49920.0,0.0025984332896769047,0.9996795058250427,10000.0,0.8677695393562317,0.7703999876976013,0.0010000000474974513,78,30809
49920.0,0.0028873919509351254,0.9995392560958862,10000.0,0.9185612201690674,0.7609000205993652,0.0010000000474974513,79,31199
49920.0,0.002467648359015584,0.9996394515037537,10000.0,0.8833119869232178,0.7663999795913696,0.0010000000474974513,80,31589
49920.0,0.002576187252998352,0.9996394515037537,10000.0,0.9199174642562866,0.7598000168800354,0.0010000000474974513,81,31979
49920.0,0.0025362190790474415,0.9997195601463318,10000.0,0.9047644734382629,0.7591000199317932,0.0010000000474974513,82,32369
49920.0,0.00249101291410625,0.9996795058250427,10000.0,0.8930069208145142,0.7630000114440918,0.0010000000474974513,83,32759
49920.0,0.002458313014358282,0.9997596144676208,10000.0,0.8800177574157715,0.7663000226020813,0.0010000000474974513,84,33149
49920.0,0.0023681637831032276,0.9996594786643982,10000.0,0.8483536839485168,0.7709000110626221,0.0010000000474974513,85,33539
49920.0,0.0022006540093570948,0.9998196959495544,10000.0,0.8706259727478027,0.7674000263214111,0.0010000000474974513,86,33929
49920.0,0.0021221458446234465,0.9997796416282654,10000.0,0.8995896577835083,0.7603999972343445,0.0010000000474974513,87,34319
49920.0,0.0022753749508410692,0.9997395873069763,10000.0,0.8424665927886963,0.769599974155426,0.0010000000474974513,88,34709
49920.0,0.0020148393232375383,0.9998196959495544,10000.0,0.8395691514015198,0.7688000202178955,0.0010000000474974513,89,35099
49920.0,0.002126286970451474,0.9997796416282654,10000.0,0.8495287299156189,0.7682999968528748,0.0010000000474974513,90,35489
49920.0,0.0021831782069057226,0.9996594786643982,10000.0,0.88153076171875,0.7645000219345093,0.0010000000474974513,91,35879
49920.0,0.002073244657367468,0.9997996687889099,10000.0,0.8487767577171326,0.7659000158309937,0.0010000000474974513,92,36269
49920.0,0.0021272972226142883,0.9997395873069763,10000.0,0.8540583848953247,0.7682999968528748,0.0010000000474974513,93,36659
49920.0,0.002184698125347495,0.9996995329856873,10000.0,0.8605242967605591,0.7634000182151794,0.0010000000474974513,94,37049
49920.0,0.002093835733830929,0.9997796416282654,10000.0,0.866403341293335,0.7609999775886536,0.0010000000474974513,95,37439
49920.0,0.002154793357476592,0.9998196959495544,10000.0,0.8448015451431274,0.7656000256538391,0.0010000000474974513,96,37829
49920.0,0.0021845430601388216,0.9998196959495544,10000.0,0.8497745990753174,0.7648000121116638,0.0010000000474974513,97,38219
49920.0,0.0020339153707027435,0.999839723110199,10000.0,0.8209179639816284,0.7714999914169312,0.0010000000474974513,98,38609
49920.0,0.0018668087432160974,0.9998597502708435,10000.0,0.8464718461036682,0.7648000121116638,0.0010000000474974513,99,38999
49920.0,0.001937291817739606,0.9998196959495544,10000.0,0.848457396030426,0.7644000053405762,0.0010000000474974513,100,39389
49920.0,0.00205662427470088,0.9998798370361328,10000.0,0.8450936675071716,0.7663999795913696,0.0010000000474974513,101,39779
49920.0,0.0021235141903162003,0.9997395873069763,10000.0,0.8389522433280945,0.7677000164985657,0.0010000000474974513,102,40169
49920.0,0.0021084926556795835,0.9997195601463318,10000.0,0.8641056418418884,0.7577999830245972,0.0010000000474974513,103,40559
49920.0,0.001827308558858931,0.9999399185180664,10000.0,0.8423169851303101,0.7627000212669373,0.0010000000474974513,104,40949
49920.0,0.0020559034310281277,0.9997596144676208,10000.0,0.8225432634353638,0.7695000171661377,0.0010000000474974513,105,41339
49920.0,0.002058278536424041,0.9997996687889099,10000.0,0.8338433504104614,0.7652999758720398,0.0010000000474974513,106,41729
49920.0,0.0019972815643996,0.9998798370361328,10000.0,0.822830855846405,0.7677000164985657,0.0010000000474974513,107,42119
49920.0,0.0017849084688350558,0.9999198913574219,10000.0,0.8462768793106079,0.7627000212669373,0.0010000000474974513,108,42509
49920.0,0.0019541974179446697,0.999839723110199,10000.0,0.8263123035430908,0.7635999917984009,0.0010000000474974513,109,42899
49920.0,0.0018268964486196637,0.9998798370361328,10000.0,0.8175272941589355,0.7670999765396118,0.0010000000474974513,110,43289
49920.0,0.0018732297467067838,0.999839723110199,10000.0,0.8285802602767944,0.7634000182151794,0.0010000000474974513,111,43679
49920.0,0.0020048946607857943,0.9998196959495544,10000.0,0.8446822166442871,0.7587000131607056,0.0010000000474974513,112,44069
49920.0,0.0019506061216816306,0.9998798370361328,10000.0,0.8502417802810669,0.755299985408783,0.0010000000474974513,113,44459
49920.0,0.0018095960840582848,0.999839723110199,10000.0,0.8547927737236023,0.7534000277519226,0.0010000000474974513,114,44849
49920.0,0.0020949910394847393,0.9997596144676208,10000.0,0.8586441278457642,0.7530999779701233,0.0010000000474974513,115,45239
49920.0,0.0019220946123823524,0.9998597502708435,10000.0,0.8480492234230042,0.7544999718666077,0.0010000000474974513,116,45629
49920.0,0.0017246529459953308,0.9998798370361328,10000.0,0.861578106880188,0.7494000196456909,0.0010000000474974513,117,46019
49920.0,0.0017579937120899558,0.9998798370361328,10000.0,0.8499740362167358,0.7512999773025513,0.0010000000474974513,118,46409
49920.0,0.001791250193491578,0.9998798370361328,10000.0,0.8584879040718079,0.753600001335144,0.0010000000474974513,119,46799
49920.0,0.001905851997435093,0.9997796416282654,10000.0,0.8599070310592651,0.7512000203132629,0.0010000000474974513,120,47189
49920.0,0.0015736002242192626,0.9999599456787109,10000.0,0.8455144762992859,0.7558000087738037,0.0010000000474974513,121,47579
49920.0,0.0018442909931764007,0.999839723110199,10000.0,0.871502161026001,0.7462000250816345,0.0010000000474974513,122,47969
49920.0,0.0019200032111257315,0.999839723110199,10000.0,0.8574482202529907,0.7529000043869019,0.0010000000474974513,123,48359
49920.0,0.0017800600035116076,0.9999198913574219,10000.0,0.8492240309715271,0.7552000284194946,0.0010000000474974513,124,48749
49920.0,0.0018415880622342229,0.9998597502708435,10000.0,0.8869363069534302,0.7455999851226807,0.0010000000474974513,125,49139
49920.0,0.0017044427804648876,0.9999599456787109,10000.0,0.879307210445404,0.7469000220298767,0.0010000000474974513,126,49529
49920.0,0.0019022965570911765,0.9998798370361328,10000.0,0.8905841112136841,0.7415000200271606,0.0010000000474974513,127,49919
49920.0,0.0017994834342971444,0.999839723110199,10000.0,0.8799552917480469,0.7458000183105469,0.0010000000474974513,128,50309
49920.0,0.001648448407649994,0.9999198913574219,10000.0,0.8703827857971191,0.7455999851226807,0.0010000000474974513,129,50699
49920.0,0.0020488151349127293,0.999839723110199,10000.0,0.8923402428627014,0.7418000102043152,0.0010000000474974513,130,51089
49920.0,0.0016673398204147816,0.9998998641967773,10000.0,0.8906537294387817,0.7419999837875366,0.0010000000474974513,131,51479
49920.0,0.0017839502543210983,0.9998798370361328,10000.0,0.8579895496368408,0.7459999918937683,0.0010000000474974513,132,51869
49920.0,0.0018338263034820557,0.999839723110199,10000.0,0.8701297044754028,0.7441999912261963,9.999999747378752e-05,133,52259
49920.0,0.001851760083809495,0.9999198913574219,10000.0,0.8887654542922974,0.7422000169754028,9.999999747378752e-05,134,52649
49920.0,0.001573130371980369,0.9999399185180664,10000.0,0.8717746138572693,0.7432000041007996,9.999999747378752e-05,135,53039
49920.0,0.0016378361033275723,0.9999599456787109,10000.0,0.8564144372940063,0.75,9.999999747378752e-05,136,53429
49920.0,0.0018139354651793838,0.9998798370361328,10000.0,0.8471966981887817,0.7505000233650208,9.999999747378752e-05,137,53819
49920.0,0.0016182592371478677,0.9999799728393555,10000.0,0.8650146722793579,0.7447999715805054,9.999999747378752e-05,138,54209
49920.0,0.001730902586132288,0.9998998641967773,10000.0,0.8521575331687927,0.7515000104904175,9.999999747378752e-05,139,54599
49920.0,0.0019455492729321122,0.9998196959495544,10000.0,0.8589043021202087,0.7512000203132629,9.999999747378752e-05,140,54989
49920.0,0.0017531723715364933,0.999839723110199,10000.0,0.8609228730201721,0.7475000023841858,9.999999747378752e-05,141,55379
49920.0,0.0018279278883710504,0.9998196959495544,10000.0,0.8877378702163696,0.7414000034332275,9.999999747378752e-05,142,55769
49920.0,0.001853360328823328,0.9998196959495544,10000.0,0.8993724584579468,0.7386999726295471,9.999999747378752e-05,143,56159
49920.0,0.0018700712826102972,0.9997996687889099,10000.0,0.8589953184127808,0.7497000098228455,9.999999747378752e-05,144,56549
49920.0,0.0018884711898863316,0.9998597502708435,10000.0,0.8740144371986389,0.7454000115394592,9.999999747378752e-05,145,56939
49920.0,0.001709671807475388,0.9998597502708435,10000.0,0.8516908884048462,0.7504000067710876,9.999999747378752e-05,146,57329
49920.0,0.0018149493262171745,0.9998798370361328,10000.0,0.873542845249176,0.7458999752998352,9.999999747378752e-06,147,57719
49920.0,0.0016002639895305037,0.9999799728393555,10000.0,0.8592337965965271,0.7458000183105469,9.999999747378752e-06,148,58109
49920.0,0.0016363362083211541,0.9998998641967773,10000.0,0.8619893789291382,0.7505000233650208,9.999999747378752e-06,149,58499
49920.0,0.001763987122103572,0.999839723110199,10000.0,0.8608136773109436,0.7483000159263611,9.999999747378752e-06,150,58889
49920.0,0.0018252989975735545,0.9998998641967773,10000.0,0.8717458844184875,0.7458999752998352,9.999999747378752e-06,151,59279
49920.0,0.001676856423728168,0.999839723110199,10000.0,0.8748095631599426,0.7494999766349792,9.999999747378752e-06,152,59669
49920.0,0.0017516339430585504,0.9999799728393555,10000.0,0.8874969482421875,0.7398999929428101,9.999999747378752e-06,153,60059
49920.0,0.0018573504639789462,0.9998998641967773,10000.0,0.8805779218673706,0.7445999979972839,9.999999747378752e-06,154,60449
49920.0,0.001739131286740303,0.9998998641967773,10000.0,0.8683609366416931,0.7459999918937683,9.999999747378752e-06,155,60839
49920.0,0.0015916217816993594,0.9999399185180664,10000.0,0.8646954894065857,0.7455000281333923,9.999999747378752e-06,156,61229
49920.0,0.0015788179589435458,0.9999399185180664,10000.0,0.8576129078865051,0.7498000264167786,9.999999747378752e-06,157,61619
49920.0,0.0016362374881282449,0.9999399185180664,10000.0,0.874682605266571,0.7437999844551086,9.999999974752427e-07,158,62009
49920.0,0.001628243364393711,0.9998798370361328,10000.0,0.8694326877593994,0.7451000213623047,9.999999974752427e-07,159,62399
49920.0,0.0016784175531938672,0.9999399185180664,10000.0,0.8798864483833313,0.7422999739646912,9.999999974752427e-07,160,62789
49920.0,0.0017145838355645537,0.9999399185180664,10000.0,0.8742016553878784,0.7469000220298767,9.999999974752427e-07,161,63179
49920.0,0.001831580069847405,0.9998196959495544,10000.0,0.8699033260345459,0.746999979019165,9.999999974752427e-07,162,63569
49920.0,0.0016334995161741972,0.9999599456787109,10000.0,0.8738345503807068,0.7479000091552734,9.999999974752427e-07,163,63959
49920.0,0.0019281512359157205,0.9998196959495544,10000.0,0.8943687677383423,0.7425000071525574,9.999999974752427e-07,164,64349
49920.0,0.0018243319354951382,0.9998798370361328,10000.0,0.8809528350830078,0.743399977684021,9.999999974752427e-07,165,64739
49920.0,0.0018316932255402207,0.9998597502708435,10000.0,0.8595607280731201,0.7476000189781189,9.999999974752427e-07,166,65129
49920.0,0.0017394897295162082,0.9998597502708435,10000.0,0.8831320405006409,0.7468000054359436,9.999999974752427e-07,167,65519
49920.0,0.001665667979978025,0.9999198913574219,10000.0,0.8754627108573914,0.7457000017166138,9.999999974752427e-07,168,65909
49920.0,0.0017840142827481031,0.9998798370361328,10000.0,0.8470717072486877,0.7513999938964844,1.0000000116860974e-07,169,66299
49920.0,0.0017534649232402444,0.9998597502708435,10000.0,0.881591796875,0.746999979019165,1.0000000116860974e-07,170,66689
49920.0,0.001958798849955201,0.9997996687889099,10000.0,0.8608802556991577,0.7483999729156494,1.0000000116860974e-07,171,67079
49920.0,0.0018111149547621608,0.9998998641967773,10000.0,0.880910336971283,0.7421000003814697,1.0000000116860974e-07,172,67469
49920.0,0.0019070105627179146,0.9998798370361328,10000.0,0.8747619390487671,0.7427999973297119,1.0000000116860974e-07,173,67859
49920.0,0.0017108764732256532,0.9999399185180664,10000.0,0.8700128197669983,0.7440000176429749,1.0000000116860974e-07,174,68249
49920.0,0.0018657359760254622,0.9998597502708435,10000.0,0.8777806758880615,0.7457000017166138,1.0000000116860974e-07,175,68639
49920.0,0.0016618736553937197,0.9999799728393555,10000.0,0.8658826351165771,0.7480000257492065,1.0000000116860974e-07,176,69029
49920.0,0.001717359758913517,0.9999399185180664,10000.0,0.868385374546051,0.7473000288009644,1.0000000116860974e-07,177,69419
49920.0,0.0016998529899865389,0.9999599456787109,10000.0,0.8536351323127747,0.7487999796867371,1.0000000116860974e-07,178,69809
49920.0,0.0016847497317939997,0.9999399185180664,10000.0,0.8622376918792725,0.7475000023841858,1.0000000116860974e-07,179,70199
49920.0,0.0018535496201366186,0.9998196959495544,10000.0,0.8640167117118835,0.7472000122070312,9.99999993922529e-09,180,70589
49920.0,0.0017304240027442575,0.9999198913574219,10000.0,0.8649488091468811,0.7483999729156494,9.99999993922529e-09,181,70979
49920.0,0.0015972353285178542,0.9999599456787109,10000.0,0.8779564499855042,0.7461000084877014,9.99999993922529e-09,182,71369
49920.0,0.0016952974256128073,0.9998998641967773,10000.0,0.8626173734664917,0.7511000037193298,9.99999993922529e-09,183,71759
49920.0,0.0016932322178035975,0.9999399185180664,10000.0,0.8519085645675659,0.7473000288009644,9.99999993922529e-09,184,72149
49920.0,0.001600498566403985,0.9999399185180664,10000.0,0.8518353700637817,0.7513999938964844,9.99999993922529e-09,185,72539
49920.0,0.0017240148736163974,0.9998998641967773,10000.0,0.8558632731437683,0.7477999925613403,9.99999993922529e-09,186,72929
49920.0,0.0017494497587904334,0.9999198913574219,10000.0,0.8750730752944946,0.7465000152587891,9.99999993922529e-09,187,73319
49920.0,0.0015812686178833246,0.9999399185180664,10000.0,0.8596286177635193,0.7473000288009644,9.99999993922529e-09,188,73709
49920.0,0.0017703467747196555,0.9998798370361328,10000.0,0.8651488423347473,0.7459999918937683,9.99999993922529e-09,189,74099
49920.0,0.0016207767184823751,0.9999599456787109,10000.0,0.8669906258583069,0.7487999796867371,9.99999993922529e-09,190,74489
49920.0,0.001685663009993732,0.9998998641967773,10000.0,0.8648849725723267,0.7477999925613403,9.99999993922529e-09,191,74879
49920.0,0.0018225312232971191,0.9998597502708435,10000.0,0.8671625256538391,0.7497000098228455,9.99999993922529e-09,192,75269
49920.0,0.0018833020003512502,0.9998196959495544,10000.0,0.8608462810516357,0.75,9.99999993922529e-09,193,75659
49920.0,0.0017462210962548852,0.999839723110199,10000.0,0.8624331951141357,0.7465000152587891,9.99999993922529e-09,194,76049
49920.0,0.0017747243400663137,0.999839723110199,10000.0,0.8657717704772949,0.7473999857902527,9.99999993922529e-09,195,76439
49920.0,0.001702417153865099,0.9998998641967773,10000.0,0.8583492040634155,0.7491000294685364,9.99999993922529e-09,196,76829
49920.0,0.0016231840709224343,0.9999399185180664,10000.0,0.8587388396263123,0.7480000257492065,9.99999993922529e-09,197,77219
49920.0,0.0016932981088757515,0.9999198913574219,10000.0,0.8872610330581665,0.7440999746322632,9.99999993922529e-09,198,77609
49920.0,0.0016344893956556916,0.9999599456787109,10000.0,0.8619745373725891,0.7484999895095825,9.99999993922529e-09,199,77999


==> CIFAR10_natural_rand_SCFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,2.314643621444702,0.10510817170143127,10000.0,2.517399311065674,0.0406000018119812,0.009999999776482582,0,389
49920.0,2.3103766441345215,0.10548878461122513,10000.0,2.5516505241394043,0.0284000001847744,0.009999999776482582,1,779
49920.0,2.3066704273223877,0.10989583283662796,10000.0,2.5383691787719727,0.03999999910593033,0.009999999776482582,2,1169
49920.0,2.303615093231201,0.11241987347602844,10000.0,2.493560552597046,0.03959999978542328,0.009999999776482582,3,1559
49920.0,2.295173406600952,0.11688701808452606,10000.0,2.4546899795532227,0.08259999752044678,0.009999999776482582,4,1949
49920.0,2.2820780277252197,0.1260216385126114,10000.0,2.4139416217803955,0.0877000018954277,0.009999999776482582,5,2339
49920.0,2.2626681327819824,0.13675881922245026,10000.0,2.618419885635376,0.09629999846220016,0.009999999776482582,6,2729
49920.0,2.237563133239746,0.15196314454078674,10000.0,2.683894634246826,0.09849999845027924,0.009999999776482582,7,3119
49920.0,2.201486110687256,0.17025239765644073,10000.0,2.6146442890167236,0.10080000013113022,0.009999999776482582,8,3509
49920.0,2.07523250579834,0.2369791716337204,10000.0,2.2225077152252197,0.155799999833107,0.009999999776482582,9,3899
49920.0,1.867472767829895,0.33012819290161133,10000.0,2.1807615756988525,0.17910000681877136,0.009999999776482582,10,4289
49920.0,1.675480604171753,0.4078125059604645,10000.0,2.3844830989837646,0.11720000207424164,0.009999999776482582,11,4679
49920.0,1.4655334949493408,0.4908052980899811,10000.0,2.3486344814300537,0.15690000355243683,0.009999999776482582,12,5069
49920.0,1.2518562078475952,0.5693910121917725,10000.0,2.4290316104888916,0.14920000731945038,0.009999999776482582,13,5459
49920.0,1.0672088861465454,0.6357572078704834,10000.0,2.102996349334717,0.32269999384880066,0.009999999776482582,14,5849
49920.0,0.9258984923362732,0.6873597502708435,10000.0,2.2041895389556885,0.1655000001192093,0.009999999776482582,15,6239
49920.0,0.8235285878181458,0.7209134697914124,10000.0,2.228381633758545,0.19539999961853027,0.009999999776482582,16,6629
49920.0,0.7359702587127686,0.7506410479545593,10000.0,2.2256226539611816,0.23080000281333923,0.009999999776482582,17,7019
49920.0,0.6612083911895752,0.7758814096450806,10000.0,2.177032470703125,0.2623000144958496,0.009999999776482582,18,7409
49920.0,0.6070239543914795,0.7949118614196777,10000.0,1.932762861251831,0.3174000084400177,0.009999999776482582,19,7799
49920.0,0.5575625896453857,0.8100560903549194,10000.0,2.2014565467834473,0.17839999496936798,0.009999999776482582,20,8189
49920.0,0.5124219655990601,0.827383816242218,10000.0,1.6695566177368164,0.4327000081539154,0.009999999776482582,21,8579
49920.0,0.47188878059387207,0.8393229246139526,10000.0,1.9206019639968872,0.3382999897003174,0.009999999776482582,22,8969
49920.0,0.4426993727684021,0.8510416746139526,10000.0,1.6382124423980713,0.453900009393692,0.009999999776482582,23,9359
49920.0,0.4101439118385315,0.8611578345298767,10000.0,2.1761860847473145,0.24240000545978546,0.009999999776482582,24,9749
49920.0,0.39094772934913635,0.8691105842590332,10000.0,1.951676607131958,0.3109999895095825,0.009999999776482582,25,10139
49920.0,0.3674026429653168,0.8759815692901611,10000.0,1.4873015880584717,0.5157999992370605,0.009999999776482582,26,10529
49920.0,0.35220083594322205,0.8822115659713745,10000.0,1.6674418449401855,0.42649999260902405,0.009999999776482582,27,10919
49920.0,0.3274121880531311,0.8896434307098389,10000.0,1.5515140295028687,0.4945000112056732,0.009999999776482582,28,11309
49920.0,0.31380677223205566,0.8926281929016113,10000.0,1.597412109375,0.4189999997615814,0.009999999776482582,29,11699
49920.0,0.29423850774765015,0.8994190692901611,10000.0,1.6368319988250732,0.40689998865127563,0.009999999776482582,30,12089
49920.0,0.2761704623699188,0.9060296416282654,10000.0,1.393456220626831,0.5238999724388123,0.009999999776482582,31,12479
49920.0,0.26864686608314514,0.9090544581413269,10000.0,1.3310654163360596,0.5756000280380249,0.009999999776482582,32,12869
49920.0,0.25982844829559326,0.9126602411270142,10000.0,1.5011968612670898,0.5038999915122986,0.009999999776482582,33,13259
49920.0,0.2489723414182663,0.9153645634651184,10000.0,1.2275283336639404,0.6082000136375427,0.009999999776482582,34,13649
49920.0,0.23343485593795776,0.9218349456787109,10000.0,1.4843498468399048,0.5116000175476074,0.009999999776482582,35,14039
49920.0,0.22561247646808624,0.9239382743835449,10000.0,1.7083204984664917,0.39730000495910645,0.009999999776482582,36,14429
49920.0,0.2233617603778839,0.9248197078704834,10000.0,1.4280312061309814,0.5145000219345093,0.009999999776482582,37,14819
49920.0,0.21143701672554016,0.9283252954483032,10000.0,1.6803640127182007,0.4113999903202057,0.009999999776482582,38,15209
49920.0,0.20046056807041168,0.9307291507720947,10000.0,1.563966989517212,0.45730000734329224,0.009999999776482582,39,15599
49920.0,0.20131202042102814,0.9309695363044739,10000.0,1.521230697631836,0.5127000212669373,0.009999999776482582,40,15989
49920.0,0.19153834879398346,0.9361377954483032,10000.0,1.5520291328430176,0.46160000562667847,0.009999999776482582,41,16379
49920.0,0.18468230962753296,0.9369391202926636,10000.0,1.5999839305877686,0.4722999930381775,0.009999999776482582,42,16769
49920.0,0.1780068427324295,0.9398437738418579,10000.0,1.624647617340088,0.4587000012397766,0.009999999776482582,43,17159
49920.0,0.16983161866664886,0.9431490302085876,10000.0,1.3182299137115479,0.5748000144958496,0.009999999776482582,44,17549
49920.0,0.16522455215454102,0.9425480961799622,10000.0,1.4768494367599487,0.5356000065803528,0.009999999776482582,45,17939
49920.0,0.16971449553966522,0.9424879550933838,10000.0,1.3450019359588623,0.5680000185966492,0.009999999776482582,46,18329
49920.0,0.16642062366008759,0.9441706538200378,10000.0,1.4044026136398315,0.5091000199317932,0.009999999776482582,47,18719
49920.0,0.1562940627336502,0.9464543461799622,10000.0,1.2058587074279785,0.6101999878883362,0.009999999776482582,48,19109
49920.0,0.14846794307231903,0.9506410360336304,10000.0,1.659137487411499,0.487199991941452,0.009999999776482582,49,19499
49920.0,0.14845244586467743,0.9505408406257629,10000.0,1.7027459144592285,0.40619999170303345,0.009999999776482582,50,19889
49920.0,0.1451433002948761,0.9515224099159241,10000.0,1.4743914604187012,0.4819999933242798,0.009999999776482582,51,20279
49920.0,0.14035601913928986,0.9528445601463318,10000.0,1.1615045070648193,0.6395000219345093,0.009999999776482582,52,20669
49920.0,0.14984211325645447,0.9495392441749573,10000.0,1.5025861263275146,0.5232999920845032,0.009999999776482582,53,21059
49920.0,0.13963519036769867,0.9535857439041138,10000.0,1.3456095457077026,0.5501000285148621,0.009999999776482582,54,21449
49920.0,0.133961021900177,0.9563301205635071,10000.0,1.643456220626831,0.48089998960494995,0.009999999776482582,55,21839
49920.0,0.13085301220417023,0.9558493494987488,10000.0,1.688342571258545,0.5185999870300293,0.009999999776482582,56,22229
49920.0,0.1310478299856186,0.9567307829856873,10000.0,1.2547361850738525,0.5995000004768372,0.009999999776482582,57,22619
49920.0,0.1351177841424942,0.955548882484436,10000.0,1.4434688091278076,0.4968000054359436,0.009999999776482582,58,23009
49920.0,0.1242150217294693,0.9589142799377441,10000.0,1.4498906135559082,0.546500027179718,0.009999999776482582,59,23399
49920.0,0.1245579943060875,0.9588541388511658,10000.0,1.676275372505188,0.4724000096321106,0.009999999776482582,60,23789
49920.0,0.1272590011358261,0.9574719667434692,10000.0,1.510170817375183,0.5170999765396118,0.009999999776482582,61,24179
49920.0,0.12223868072032928,0.9599359035491943,10000.0,1.5062867403030396,0.5676000118255615,0.009999999776482582,62,24569
49920.0,0.12477760016918182,0.9584535360336304,10000.0,1.209596037864685,0.6294000148773193,0.009999999776482582,63,24959
49920.0,0.12179607152938843,0.9590744972229004,10000.0,1.3759647607803345,0.5623000264167786,0.009999999776482582,64,25349
49920.0,0.12055189907550812,0.960196316242218,10000.0,1.8498109579086304,0.4758000075817108,0.009999999776482582,65,25739
49920.0,0.11457495391368866,0.961518406867981,10000.0,1.5773392915725708,0.6200000047683716,0.009999999776482582,66,26129
49920.0,0.11570760607719421,0.9608774185180664,10000.0,1.4070955514907837,0.5891000032424927,0.009999999776482582,67,26519
49920.0,0.11024626344442368,0.9630809426307678,10000.0,1.361325740814209,0.5831000208854675,0.009999999776482582,68,26909
49920.0,0.109417624771595,0.9627804756164551,10000.0,1.690730094909668,0.47269999980926514,0.009999999776482582,69,27299
49920.0,0.11763008683919907,0.9607171416282654,10000.0,2.1220901012420654,0.508400022983551,0.009999999776482582,70,27689
49920.0,0.10494392365217209,0.965705156326294,10000.0,1.2650864124298096,0.6234999895095825,0.009999999776482582,71,28079
49920.0,0.1103072538971901,0.963201105594635,10000.0,1.3159658908843994,0.5806999802589417,0.009999999776482582,72,28469
49920.0,0.11266923695802689,0.9629006385803223,10000.0,1.4879357814788818,0.6089000105857849,0.009999999776482582,73,28859
49920.0,0.11202207952737808,0.9628405570983887,10000.0,1.6414023637771606,0.52920001745224,0.009999999776482582,74,29249
49920.0,0.1100788339972496,0.9630609154701233,10000.0,1.641224980354309,0.5860000252723694,0.009999999776482582,75,29639
49920.0,0.1072419211268425,0.965004026889801,10000.0,1.65779447555542,0.5680000185966492,0.009999999776482582,76,30029
49920.0,0.10476841777563095,0.9654446840286255,10000.0,1.2983778715133667,0.6367999911308289,0.009999999776482582,77,30419
49920.0,0.10652592778205872,0.9639623165130615,10000.0,1.6243195533752441,0.5879999995231628,0.009999999776482582,78,30809
49920.0,0.10726047307252884,0.964683473110199,10000.0,2.168341875076294,0.5440000295639038,0.009999999776482582,79,31199
49920.0,0.10805118083953857,0.9645232558250427,10000.0,1.5916181802749634,0.61080002784729,0.009999999776482582,80,31589
49920.0,0.11462181061506271,0.9627203345298767,10000.0,1.7944849729537964,0.5964000225067139,0.009999999776482582,81,31979
49920.0,0.1011946052312851,0.9669070243835449,10000.0,1.6994097232818604,0.583899974822998,0.009999999776482582,82,32369
49920.0,0.10008168965578079,0.9673277139663696,10000.0,2.5547738075256348,0.46779999136924744,0.009999999776482582,83,32759
49920.0,0.10003145039081573,0.9668669700622559,10000.0,1.309951901435852,0.629800021648407,0.009999999776482582,84,33149
49920.0,0.10286296159029007,0.9660857319831848,10000.0,1.8904314041137695,0.569100022315979,0.009999999776482582,85,33539
49920.0,0.1030949130654335,0.9660256505012512,10000.0,1.619730830192566,0.6407999992370605,0.009999999776482582,86,33929
49920.0,0.10273122787475586,0.9658854007720947,10000.0,1.6044832468032837,0.6054999828338623,0.009999999776482582,87,34319
49920.0,0.09599360823631287,0.9692307710647583,10000.0,2.4593656063079834,0.4934000074863434,0.009999999776482582,88,34709
49920.0,0.10148110240697861,0.9663060903549194,10000.0,2.3359694480895996,0.5253999829292297,0.009999999776482582,89,35099
49920.0,0.10308791697025299,0.9660056233406067,10000.0,1.6071563959121704,0.6388999819755554,0.009999999776482582,90,35489
49920.0,0.09803788363933563,0.9675080180168152,10000.0,2.1526710987091064,0.5536999702453613,0.009999999776482582,91,35879
49920.0,0.10363102704286575,0.966326117515564,10000.0,1.8794909715652466,0.5691999793052673,0.009999999776482582,92,36269
49920.0,0.10221083462238312,0.9664463400840759,10000.0,1.8805665969848633,0.6189000010490417,0.009999999776482582,93,36659
49920.0,0.09890618175268173,0.9677283763885498,10000.0,1.9309433698654175,0.5662999749183655,0.009999999776482582,94,37049
49920.0,0.09002354741096497,0.9703726172447205,10000.0,2.1917572021484375,0.5353999733924866,0.009999999776482582,95,37439
49920.0,0.09410315006971359,0.9694311022758484,10000.0,3.615873098373413,0.42890000343322754,0.009999999776482582,96,37829
49920.0,0.09883114695549011,0.9685096144676208,10000.0,2.0831878185272217,0.5432999730110168,0.009999999776482582,97,38219
49920.0,0.0921589806675911,0.9704126715660095,10000.0,2.992797613143921,0.5534999966621399,0.009999999776482582,98,38609
49920.0,0.09858865290880203,0.9663060903549194,10000.0,1.8566722869873047,0.6283000111579895,0.009999999776482582,99,38999
49920.0,0.10058379173278809,0.9668269157409668,10000.0,2.161952018737793,0.44830000400543213,0.009999999776482582,100,39389
49920.0,0.09691771119832993,0.9688501358032227,10000.0,2.0308966636657715,0.5493000149726868,0.009999999776482582,101,39779
49920.0,0.09763164818286896,0.9685496687889099,10000.0,1.7665730714797974,0.5393000245094299,0.009999999776482582,102,40169
49920.0,0.09515658766031265,0.9684295058250427,10000.0,1.6874333620071411,0.5595999956130981,0.009999999776482582,103,40559
49920.0,0.09997401386499405,0.967107355594635,10000.0,1.8070367574691772,0.5564000010490417,0.009999999776482582,104,40949
49920.0,0.09970761090517044,0.9677884578704834,10000.0,2.319068431854248,0.5419999957084656,0.009999999776482582,105,41339
49920.0,0.09514449536800385,0.9688701629638672,10000.0,1.7876287698745728,0.5730000138282776,0.009999999776482582,106,41729
49920.0,0.044009290635585785,0.987540066242218,10000.0,1.9917961359024048,0.6227999925613403,0.0010000000474974513,107,42119
49920.0,0.027944887056946754,0.9922876358032227,10000.0,2.022111415863037,0.6297000050544739,0.0010000000474974513,108,42509
49920.0,0.021421533077955246,0.9947716593742371,10000.0,2.0588274002075195,0.6377999782562256,0.0010000000474974513,109,42899
49920.0,0.018691251054406166,0.9956730604171753,10000.0,2.0175764560699463,0.6453999876976013,0.0010000000474974513,110,43289
49920.0,0.016838951036334038,0.9963541626930237,10000.0,2.14926815032959,0.6309999823570251,0.0010000000474974513,111,43679
49920.0,0.01559787429869175,0.996674656867981,10000.0,2.0394222736358643,0.6452999711036682,0.0010000000474974513,112,44069
49920.0,0.015664204955101013,0.9961137771606445,10000.0,2.185560464859009,0.629800021648407,0.0010000000474974513,113,44459
49920.0,0.013848860748112202,0.9970152378082275,10000.0,2.098027229309082,0.6406999826431274,0.0010000000474974513,114,44849
49920.0,0.012751706875860691,0.9974960088729858,10000.0,2.158944606781006,0.6398000121116638,0.0010000000474974513,115,45239
49920.0,0.012819090858101845,0.9972756505012512,10000.0,2.233196258544922,0.6421999931335449,0.0010000000474974513,116,45629
49920.0,0.012001530267298222,0.9974358677864075,10000.0,1.888299584388733,0.6552000045776367,0.0010000000474974513,117,46019
49920.0,0.011509271338582039,0.9977564215660095,10000.0,2.001399040222168,0.6503000259399414,0.0010000000474974513,118,46409
49920.0,0.011310979723930359,0.9977163672447205,10000.0,2.103315591812134,0.6414999961853027,0.0010000000474974513,119,46799
49920.0,0.010588682256639004,0.9980168342590332,10000.0,2.039637804031372,0.6542999744415283,0.0010000000474974513,120,47189
49920.0,0.0098484568297863,0.9982772469520569,10000.0,2.1463606357574463,0.6567999720573425,0.0010000000474974513,121,47579
49920.0,0.009599145501852036,0.9981369972229004,10000.0,2.1904094219207764,0.6406999826431274,0.0010000000474974513,122,47969
49920.0,0.008875043131411076,0.998317301273346,10000.0,2.1055073738098145,0.6531000137329102,0.0010000000474974513,123,48359
49920.0,0.009528376162052155,0.9980769157409668,10000.0,2.270829200744629,0.6292999982833862,0.0010000000474974513,124,48749
49920.0,0.00899809505790472,0.9984174966812134,10000.0,1.9700312614440918,0.6583999991416931,0.0010000000474974513,125,49139
49920.0,0.008956797420978546,0.9982171654701233,10000.0,2.2174081802368164,0.6298999786376953,0.0010000000474974513,126,49529
49920.0,0.008807007223367691,0.9982972741127014,10000.0,2.1221184730529785,0.6359999775886536,0.0010000000474974513,127,49919
49920.0,0.00790905300527811,0.9988581538200378,10000.0,1.986650824546814,0.6455000042915344,0.0010000000474974513,128,50309
49920.0,0.007890266366302967,0.998517632484436,10000.0,2.02396821975708,0.6539999842643738,0.0010000000474974513,129,50699
49920.0,0.008125394582748413,0.9983974099159241,10000.0,2.073133945465088,0.652899980545044,0.0010000000474974513,130,51089
49920.0,0.008245177567005157,0.9985977411270142,10000.0,2.249389410018921,0.6381000280380249,0.0010000000474974513,131,51479
49920.0,0.008036780171096325,0.9983373284339905,10000.0,2.10339093208313,0.6345000267028809,0.0010000000474974513,132,51869
49920.0,0.00786442868411541,0.9984976053237915,10000.0,2.02420711517334,0.640999972820282,0.0010000000474974513,133,52259
49920.0,0.00827758014202118,0.9982972741127014,10000.0,2.0157904624938965,0.6473000049591064,0.0010000000474974513,134,52649
49920.0,0.006958936806768179,0.9986377954483032,10000.0,1.9146193265914917,0.6625000238418579,0.0010000000474974513,135,53039
49920.0,0.006908549461513758,0.9987379908561707,10000.0,1.9555646181106567,0.6523000001907349,0.0010000000474974513,136,53429
49920.0,0.006927361711859703,0.9988381266593933,10000.0,2.1729061603546143,0.6376000046730042,0.0010000000474974513,137,53819
49920.0,0.006671813316643238,0.9987580180168152,10000.0,2.021350860595703,0.6568999886512756,0.0010000000474974513,138,54209
49920.0,0.006984318606555462,0.9987980723381042,10000.0,2.1156516075134277,0.6444000005722046,0.0010000000474974513,139,54599
49920.0,0.006536463741213083,0.9987379908561707,10000.0,2.300657033920288,0.6316999793052673,0.0010000000474974513,140,54989
49920.0,0.006969692185521126,0.9987379908561707,10000.0,2.25150465965271,0.641700029373169,0.0010000000474974513,141,55379
49920.0,0.006445986218750477,0.9990184307098389,10000.0,2.120684862136841,0.6510999798774719,0.0010000000474974513,142,55769
49920.0,0.00677861925214529,0.9987379908561707,10000.0,2.4032626152038574,0.6261000037193298,0.0010000000474974513,143,56159
49920.0,0.006787458900362253,0.9986177682876587,10000.0,2.13488507270813,0.640999972820282,0.0010000000474974513,144,56549
49920.0,0.006175162736326456,0.9990184307098389,10000.0,2.0358636379241943,0.6485000252723694,0.0010000000474974513,145,56939
49920.0,0.006080354563891888,0.9990584850311279,10000.0,2.042691469192505,0.6482999920845032,0.0010000000474974513,146,57329
49920.0,0.005919651594012976,0.9990785121917725,10000.0,2.376070022583008,0.625,0.0010000000474974513,147,57719
49920.0,0.00576409138739109,0.9991185665130615,10000.0,2.2258665561676025,0.6363000273704529,0.0010000000474974513,148,58109
49920.0,0.005902630276978016,0.999098539352417,10000.0,2.173152208328247,0.6431000232696533,0.0010000000474974513,149,58499
49920.0,0.005257538519799709,0.9992387890815735,10000.0,2.116004705429077,0.6478999853134155,0.0010000000474974513,150,58889
49920.0,0.005679355468600988,0.9990584850311279,10000.0,2.1985886096954346,0.6462000012397766,0.0010000000474974513,151,59279
49920.0,0.005457098595798016,0.9990584850311279,10000.0,2.2496771812438965,0.6363000273704529,0.0010000000474974513,152,59669
49920.0,0.005800730548799038,0.9990184307098389,10000.0,2.2647337913513184,0.6359000205993652,0.0010000000474974513,153,60059
49920.0,0.005161213222891092,0.9993188977241516,10000.0,2.157214879989624,0.6434000134468079,0.0010000000474974513,154,60449
49920.0,0.005890713073313236,0.9988581538200378,10000.0,2.329770565032959,0.629800021648407,0.0010000000474974513,155,60839
49920.0,0.005262081976979971,0.999218761920929,10000.0,2.2315831184387207,0.6317999958992004,0.0010000000474974513,156,61229
49920.0,0.005490183364599943,0.9991185665130615,10000.0,2.1714532375335693,0.6313999891281128,0.0010000000474974513,157,61619
49920.0,0.00549656618386507,0.9991185665130615,10000.0,2.4220428466796875,0.6254000067710876,0.0010000000474974513,158,62009
49920.0,0.00510934554040432,0.999218761920929,10000.0,2.1802263259887695,0.6370999813079834,0.0010000000474974513,159,62399
49920.0,0.005209391470998526,0.9992988705635071,10000.0,2.3130176067352295,0.6335999965667725,0.0010000000474974513,160,62789
49920.0,0.005160876549780369,0.9991787075996399,10000.0,2.190472364425659,0.6442000269889832,0.0010000000474974513,161,63179
49920.0,0.005184859037399292,0.999218761920929,10000.0,2.2988741397857666,0.6373000144958496,0.0010000000474974513,162,63569
49920.0,0.00484613049775362,0.9993389248847961,10000.0,2.070025682449341,0.645799994468689,0.0010000000474974513,163,63959
49920.0,0.004912728443741798,0.9993188977241516,10000.0,2.4545180797576904,0.6272000074386597,0.0010000000474974513,164,64349
49920.0,0.005298352800309658,0.999138593673706,10000.0,2.273627281188965,0.6449000239372253,0.0010000000474974513,165,64739
49920.0,0.005232591647654772,0.9992788434028625,10000.0,2.143766403198242,0.6516000032424927,0.0010000000474974513,166,65129
49920.0,0.004573893267661333,0.9993389248847961,10000.0,2.1301069259643555,0.633400022983551,0.0010000000474974513,167,65519
49920.0,0.005291849374771118,0.9991586804389954,10000.0,2.2989211082458496,0.6215999722480774,0.0010000000474974513,168,65909
49920.0,0.004930715076625347,0.9992988705635071,10000.0,2.10935115814209,0.6381999850273132,0.0010000000474974513,169,66299
49920.0,0.004806777462363243,0.9994591474533081,10000.0,2.183096408843994,0.6340000033378601,0.0010000000474974513,170,66689
49920.0,0.005154523998498917,0.999138593673706,10000.0,2.2365875244140625,0.6283000111579895,0.0010000000474974513,171,67079
49920.0,0.004901754669845104,0.9991987347602844,10000.0,2.1684813499450684,0.6399999856948853,0.0010000000474974513,172,67469
49920.0,0.00457328325137496,0.9993589520454407,10000.0,2.112725019454956,0.6452000141143799,0.0010000000474974513,173,67859
49920.0,0.004292375408113003,0.9994791746139526,10000.0,2.3646140098571777,0.6215999722480774,0.0010000000474974513,174,68249
49920.0,0.004288926254957914,0.9994391202926636,10000.0,2.1637487411499023,0.6330999732017517,0.0010000000474974513,175,68639
49920.0,0.0044402629137039185,0.999419093132019,10000.0,2.4466726779937744,0.6119999885559082,0.0010000000474974513,176,69029
49920.0,0.004977008327841759,0.9991787075996399,10000.0,2.1783430576324463,0.6371999979019165,0.0010000000474974513,177,69419
49920.0,0.005185716785490513,0.9991185665130615,10000.0,2.296531915664673,0.6340000033378601,0.0010000000474974513,178,69809
49920.0,0.004817974288016558,0.9993389248847961,10000.0,2.1475563049316406,0.6367999911308289,0.0010000000474974513,179,70199
49920.0,0.0042994399555027485,0.9994791746139526,10000.0,2.233835458755493,0.6276999711990356,0.0010000000474974513,180,70589
49920.0,0.004309309646487236,0.9993990659713745,10000.0,2.0495054721832275,0.6401000022888184,0.0010000000474974513,181,70979
49920.0,0.004344905726611614,0.9993990659713745,10000.0,2.2029025554656982,0.6266000270843506,0.0010000000474974513,182,71369
49920.0,0.004620556253939867,0.9991987347602844,10000.0,2.4643707275390625,0.5997999906539917,0.0010000000474974513,183,71759
49920.0,0.00432591000571847,0.9994591474533081,10000.0,2.4804248809814453,0.6060000061988831,0.0010000000474974513,184,72149
49920.0,0.004226459190249443,0.9994591474533081,10000.0,2.2855489253997803,0.6171000003814697,0.0010000000474974513,185,72539
49920.0,0.004389937035739422,0.9993389248847961,10000.0,2.1974315643310547,0.6225000023841858,0.0010000000474974513,186,72929
49920.0,0.004046719055622816,0.9993990659713745,10000.0,2.154250144958496,0.6241999864578247,0.0010000000474974513,187,73319
49920.0,0.00412658229470253,0.9993188977241516,10000.0,2.1213130950927734,0.6248999834060669,0.0010000000474974513,188,73709
49920.0,0.00401721615344286,0.9995793104171753,10000.0,2.0074782371520996,0.6406000256538391,0.0010000000474974513,189,74099
49920.0,0.004349221475422382,0.9993789792060852,10000.0,2.1078176498413086,0.6251000165939331,0.0010000000474974513,190,74489
49920.0,0.004142319317907095,0.999419093132019,10000.0,2.128366470336914,0.6230999827384949,0.0010000000474974513,191,74879
49920.0,0.004784824792295694,0.999258816242218,10000.0,2.2853028774261475,0.6134999990463257,0.0010000000474974513,192,75269
49920.0,0.004176062531769276,0.9993589520454407,10000.0,2.130995035171509,0.6342999935150146,0.0010000000474974513,193,75659
49920.0,0.004031169693917036,0.9994391202926636,10000.0,2.053476095199585,0.6384000182151794,0.0010000000474974513,194,76049
49920.0,0.004315614700317383,0.9992988705635071,10000.0,2.1001901626586914,0.6348000168800354,0.0010000000474974513,195,76439
49920.0,0.0042075165547430515,0.9992988705635071,10000.0,1.9492276906967163,0.6391000151634216,0.0010000000474974513,196,76829
49920.0,0.004002776928246021,0.9994992017745972,10000.0,1.9628465175628662,0.6305999755859375,0.0010000000474974513,197,77219
49920.0,0.004178641829639673,0.9993389248847961,10000.0,2.138685464859009,0.6212999820709229,0.0010000000474974513,198,77609
49920.0,0.004550662823021412,0.9993188977241516,10000.0,2.177036762237549,0.6313999891281128,0.0010000000474974513,199,77999


==> CIFAR10_natural_rand_SCFE_metrics.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
49920.0,2.295595169067383,0.11969150602817535,10000.0,2.5292060375213623,0.08869999647140503,0.009999999776482582,0,389
49920.0,2.2444610595703125,0.14266826212406158,10000.0,2.401172399520874,0.09700000286102295,0.009999999776482582,1,779
49920.0,2.162437915802002,0.18760016560554504,10000.0,2.3663675785064697,0.11569999903440475,0.009999999776482582,2,1169
49920.0,2.0603392124176025,0.24056489765644073,10000.0,2.3727941513061523,0.10949999839067459,0.009999999776482582,3,1559
49920.0,1.9325265884399414,0.30012020468711853,10000.0,2.2286911010742188,0.13410000503063202,0.009999999776482582,4,1949
49920.0,1.7479537725448608,0.37626200914382935,10000.0,2.2582693099975586,0.121799997985363,0.009999999776482582,5,2339
49920.0,1.4816148281097412,0.4856971204280853,10000.0,2.1243269443511963,0.1891999989748001,0.009999999776482582,6,2729
49920.0,1.2125576734542847,0.585036039352417,10000.0,2.10422682762146,0.25540000200271606,0.009999999776482582,7,3119
49920.0,1.0095229148864746,0.6579727530479431,10000.0,2.0118167400360107,0.25839999318122864,0.009999999776482582,8,3509
49920.0,0.866837739944458,0.7080528736114502,10000.0,2.653907060623169,0.16030000150203705,0.009999999776482582,9,3899
49920.0,0.756014883518219,0.7463942170143127,10000.0,2.4972147941589355,0.1606999933719635,0.009999999776482582,10,4289
49920.0,0.6782693862915039,0.7733974456787109,10000.0,2.146505117416382,0.1737000048160553,0.009999999776482582,11,4679
49920.0,0.6087018847465515,0.794651448726654,10000.0,2.313091516494751,0.29919999837875366,0.009999999776482582,12,5069
49920.0,0.5613410472869873,0.8107972741127014,10000.0,2.569606304168701,0.12139999866485596,0.009999999776482582,13,5459
49920.0,0.512296736240387,0.8286658525466919,10000.0,2.290607452392578,0.21719999611377716,0.009999999776482582,14,5849
49920.0,0.47613802552223206,0.8409455418586731,10000.0,2.4876973628997803,0.15600000321865082,0.009999999776482582,15,6239
49920.0,0.4398576319217682,0.852143406867981,10000.0,2.021657705307007,0.29429998993873596,0.009999999776482582,16,6629
49920.0,0.41826313734054565,0.8594551086425781,10000.0,2.688166856765747,0.2362000048160553,0.009999999776482582,17,7019
49920.0,0.39106640219688416,0.8693309426307678,10000.0,2.866604804992676,0.23319999873638153,0.009999999776482582,18,7409
49920.0,0.3658570945262909,0.8763220906257629,10000.0,2.9157187938690186,0.15809999406337738,0.009999999776482582,19,7799
49920.0,0.34852370619773865,0.8820112347602844,10000.0,4.481054782867432,0.1103999987244606,0.009999999776482582,20,8189
49920.0,0.32768288254737854,0.8894430994987488,10000.0,2.596796989440918,0.24050000309944153,0.009999999776482582,21,8579
49920.0,0.3097609281539917,0.896173894405365,10000.0,3.6544222831726074,0.13830000162124634,0.009999999776482582,22,8969
49920.0,0.28966349363327026,0.9039062261581421,10000.0,3.719783306121826,0.1468999981880188,0.009999999776482582,23,9359
49920.0,0.27974286675453186,0.9070913195610046,10000.0,5.789475917816162,0.10450000315904617,0.009999999776482582,24,9749
49920.0,0.2699335813522339,0.909254789352417,10000.0,3.860473155975342,0.1290999948978424,0.009999999776482582,25,10139
49920.0,0.2505962550640106,0.9157251715660095,10000.0,3.962735891342163,0.16529999673366547,0.009999999776482582,26,10529
49920.0,0.24838392436504364,0.917107343673706,10000.0,5.53574800491333,0.11140000075101852,0.009999999776482582,27,10919
49920.0,0.23373542726039886,0.9216346144676208,10000.0,3.87911319732666,0.13089999556541443,0.009999999776482582,28,11309
49920.0,0.22676663100719452,0.9240584969520569,10000.0,5.431134223937988,0.11670000106096268,0.009999999776482582,29,11699
49920.0,0.22200129926204681,0.9245793223381042,10000.0,4.722527503967285,0.11400000005960464,0.009999999776482582,30,12089
49920.0,0.2134474515914917,0.9281450510025024,10000.0,4.22005558013916,0.1460999995470047,0.009999999776482582,31,12479
49920.0,0.20666587352752686,0.929847776889801,10000.0,5.895308494567871,0.10890000313520432,0.009999999776482582,32,12869
49920.0,0.1989525854587555,0.9326322078704834,10000.0,6.022038459777832,0.10599999874830246,0.009999999776482582,33,13259
49920.0,0.19036570191383362,0.9372796416282654,10000.0,6.439638137817383,0.1200999990105629,0.009999999776482582,34,13649
49920.0,0.1821945458650589,0.9394030570983887,10000.0,4.494622707366943,0.13580000400543213,0.009999999776482582,35,14039
49920.0,0.17709700763225555,0.9406450390815735,10000.0,4.802156925201416,0.1306000053882599,0.009999999776482582,36,14429
49920.0,0.17598530650138855,0.9406850934028625,10000.0,4.5618720054626465,0.17239999771118164,0.009999999776482582,37,14819
49920.0,0.17186236381530762,0.9421274065971375,10000.0,6.56985330581665,0.11729999631643295,0.009999999776482582,38,15209
49920.0,0.1710938811302185,0.9420472979545593,10000.0,3.669942855834961,0.17489999532699585,0.009999999776482582,39,15599
49920.0,0.15718476474285126,0.9472556114196777,10000.0,4.017733573913574,0.1720999926328659,0.009999999776482582,40,15989
49920.0,0.1588861346244812,0.9463541507720947,10000.0,5.4224700927734375,0.11259999871253967,0.009999999776482582,41,16379
49920.0,0.15526004135608673,0.9480969309806824,10000.0,4.6981048583984375,0.12309999763965607,0.009999999776482582,42,16769
49920.0,0.14921976625919342,0.9515224099159241,10000.0,4.00453519821167,0.16500000655651093,0.009999999776482582,43,17159
49920.0,0.1480628252029419,0.9511017799377441,10000.0,2.505901575088501,0.31209999322891235,0.009999999776482582,44,17549
49920.0,0.14442123472690582,0.9524639248847961,10000.0,3.8994665145874023,0.20059999823570251,0.009999999776482582,45,17939
49920.0,0.13450606167316437,0.9558894038200378,10000.0,6.288453102111816,0.11420000344514847,0.009999999776482582,46,18329
49920.0,0.14117206633090973,0.9526041746139526,10000.0,5.466623783111572,0.12489999830722809,0.009999999776482582,47,18719
49920.0,0.13449570536613464,0.9557091593742371,10000.0,4.113554000854492,0.1469999998807907,0.009999999776482582,48,19109
49920.0,0.13366194069385529,0.9552484154701233,10000.0,3.7652571201324463,0.18520000576972961,0.009999999776482582,49,19499
49920.0,0.13547176122665405,0.954647421836853,10000.0,4.790696144104004,0.1145000010728836,0.009999999776482582,50,19889
49920.0,0.12918773293495178,0.9571514129638672,10000.0,6.447166442871094,0.10859999805688858,0.009999999776482582,51,20279
49920.0,0.12587545812129974,0.9580729007720947,10000.0,3.72883939743042,0.1981000006198883,0.009999999776482582,52,20669
49920.0,0.12481749802827835,0.958513617515564,10000.0,3.9428327083587646,0.15160000324249268,0.009999999776482582,53,21059
49920.0,0.12327596545219421,0.9598156809806824,10000.0,4.7414984703063965,0.10260000079870224,0.009999999776482582,54,21449
49920.0,0.1211409717798233,0.9598156809806824,10000.0,7.334977149963379,0.1039000004529953,0.009999999776482582,55,21839
49920.0,0.12658357620239258,0.9583533406257629,10000.0,5.186940670013428,0.12139999866485596,0.009999999776482582,56,22229
49920.0,0.11783242970705032,0.9613581895828247,10000.0,5.516493797302246,0.1386999934911728,0.009999999776482582,57,22619
49920.0,0.12139029800891876,0.9599359035491943,10000.0,4.257382869720459,0.12449999898672104,0.009999999776482582,58,23009
49920.0,0.11581858992576599,0.9616987109184265,10000.0,5.300082206726074,0.15410000085830688,0.009999999776482582,59,23399
49920.0,0.11908749490976334,0.9602764248847961,10000.0,5.069719314575195,0.11819999665021896,0.009999999776482582,60,23789
49920.0,0.11452312022447586,0.9626402258872986,10000.0,5.182524681091309,0.12330000102519989,0.009999999776482582,61,24179
49920.0,0.11497853696346283,0.9618990421295166,10000.0,3.7437667846679688,0.13109999895095825,0.009999999776482582,62,24569
49920.0,0.10883283615112305,0.964062511920929,10000.0,3.6682288646698,0.19509999454021454,0.009999999776482582,63,24959
49920.0,0.10949506610631943,0.9641826748847961,10000.0,3.4036121368408203,0.302700012922287,0.009999999776482582,64,25349
49920.0,0.11061467975378036,0.9629807472229004,10000.0,5.049896717071533,0.10689999908208847,0.009999999776482582,65,25739
49920.0,0.1091274619102478,0.9646033644676208,10000.0,5.0837931632995605,0.14239999651908875,0.009999999776482582,66,26129
49920.0,0.11333627998828888,0.9621394276618958,10000.0,2.314171552658081,0.2865000069141388,0.009999999776482582,67,26519
49920.0,0.11136367917060852,0.9630208611488342,10000.0,3.4744882583618164,0.259799987077713,0.009999999776482582,68,26909
49920.0,0.1127796471118927,0.9633013010025024,10000.0,3.3872907161712646,0.18389999866485596,0.009999999776482582,69,27299
49920.0,0.10014449059963226,0.9669471383094788,10000.0,4.377387523651123,0.19869999587535858,0.009999999776482582,70,27689
49920.0,0.1044631376862526,0.9661057591438293,10000.0,3.1593289375305176,0.14219999313354492,0.009999999776482582,71,28079
49920.0,0.10211176425218582,0.9662059545516968,10000.0,5.113592624664307,0.1680999994277954,0.009999999776482582,72,28469
49920.0,0.10535827279090881,0.9659455418586731,10000.0,4.530339241027832,0.10199999809265137,0.009999999776482582,73,28859
49920.0,0.10734172910451889,0.965705156326294,10000.0,5.920328617095947,0.15850000083446503,0.009999999776482582,74,29249
49920.0,0.09831581264734268,0.9684295058250427,10000.0,3.4009411334991455,0.21969999372959137,0.009999999776482582,75,29639
49920.0,0.1072813868522644,0.9643229246139526,10000.0,4.869884490966797,0.1785999983549118,0.009999999776482582,76,30029
49920.0,0.10822492837905884,0.9643830060958862,10000.0,3.1475906372070312,0.16740000247955322,0.009999999776482582,77,30419
49920.0,0.09923884272575378,0.9675480723381042,10000.0,2.0121796131134033,0.412200003862381,0.009999999776482582,78,30809
49920.0,0.10555145889520645,0.965624988079071,10000.0,2.207049608230591,0.4214000105857849,0.009999999776482582,79,31199
49920.0,0.10200615972280502,0.966326117515564,10000.0,2.4024930000305176,0.37689998745918274,0.009999999776482582,80,31589
49920.0,0.10078606009483337,0.9670272469520569,10000.0,4.666885852813721,0.28200000524520874,0.009999999776482582,81,31979
49920.0,0.10453446209430695,0.9659254550933838,10000.0,3.867698907852173,0.29760000109672546,0.009999999776482582,82,32369
49920.0,0.10520391166210175,0.9656450152397156,10000.0,3.3551371097564697,0.24619999527931213,0.009999999776482582,83,32759
49920.0,0.09932403266429901,0.9675280451774597,10000.0,3.8264403343200684,0.1632000058889389,0.009999999776482582,84,33149
49920.0,0.10170096158981323,0.9668469429016113,10000.0,2.616529703140259,0.3221000134944916,0.009999999776482582,85,33539
49920.0,0.10159098356962204,0.9670272469520569,10000.0,2.961768865585327,0.30329999327659607,0.009999999776482582,86,33929
49920.0,0.050117772072553635,0.985236406326294,10000.0,3.822256326675415,0.2651999890804291,0.0010000000474974513,87,34319
49920.0,0.030386604368686676,0.9924879670143127,10000.0,3.907038688659668,0.24050000309944153,0.0010000000474974513,88,34709
49920.0,0.027299795299768448,0.9927884340286255,10000.0,4.288205623626709,0.23229999840259552,0.0010000000474974513,89,35099
49920.0,0.024676067754626274,0.9937700033187866,10000.0,3.8734514713287354,0.2614000141620636,0.0010000000474974513,90,35489
49920.0,0.02338174171745777,0.9941906929016113,10000.0,4.584891319274902,0.20659999549388885,0.0010000000474974513,91,35879
49920.0,0.0202821996062994,0.9951121807098389,10000.0,4.482633590698242,0.23080000281333923,0.0010000000474974513,92,36269
49920.0,0.01883426494896412,0.9955528974533081,10000.0,4.640185356140137,0.21619999408721924,0.0010000000474974513,93,36659
49920.0,0.01791980490088463,0.9961137771606445,10000.0,5.058675289154053,0.1851000040769577,0.0010000000474974513,94,37049
49920.0,0.01637478917837143,0.9964944124221802,10000.0,5.7655558586120605,0.19460000097751617,0.0010000000474974513,95,37439
49920.0,0.01630149595439434,0.9963741898536682,10000.0,5.2576141357421875,0.2125999927520752,0.0010000000474974513,96,37829
49920.0,0.016141332685947418,0.9962339997291565,10000.0,4.953417778015137,0.2198999971151352,0.0010000000474974513,97,38219
49920.0,0.014667807146906853,0.9966546297073364,10000.0,4.997623443603516,0.2273000031709671,0.0010000000474974513,98,38609
49920.0,0.014773748815059662,0.9968149065971375,10000.0,5.617214679718018,0.20440000295639038,0.0010000000474974513,99,38999
49920.0,0.013765232637524605,0.9970753192901611,10000.0,5.032169342041016,0.1873999983072281,0.0010000000474974513,100,39389
49920.0,0.013910004869103432,0.9971554279327393,10000.0,5.483670234680176,0.1941000074148178,0.0010000000474974513,101,39779
49920.0,0.01379016600549221,0.9970552921295166,10000.0,5.497406959533691,0.179299995303154,0.0010000000474974513,102,40169
49920.0,0.012472794391214848,0.9972756505012512,10000.0,5.368748664855957,0.20589999854564667,0.0010000000474974513,103,40559
49920.0,0.012028209865093231,0.9972956776618958,10000.0,6.051996231079102,0.17430000007152557,0.0010000000474974513,104,40949
49920.0,0.011720621027052402,0.9973357319831848,10000.0,6.329502582550049,0.1889999955892563,0.0010000000474974513,105,41339
49920.0,0.011930331587791443,0.9973157048225403,10000.0,4.974969387054443,0.24719999730587006,0.0010000000474974513,106,41729
49920.0,0.010930683463811874,0.9977964758872986,10000.0,6.843647003173828,0.20739999413490295,0.0010000000474974513,107,42119
49920.0,0.01071674283593893,0.9978365302085876,10000.0,6.484087944030762,0.21549999713897705,0.0010000000474974513,108,42509
49920.0,0.011126205325126648,0.9975961446762085,10000.0,7.165703296661377,0.18410000205039978,0.0010000000474974513,109,42899
49920.0,0.01047651469707489,0.9978565573692322,10000.0,7.5398993492126465,0.17319999635219574,0.0010000000474974513,110,43289
49920.0,0.010191607289016247,0.9978765845298767,10000.0,7.163996696472168,0.18219999969005585,0.0010000000474974513,111,43679
49920.0,0.009594712406396866,0.9981971383094788,10000.0,7.227728843688965,0.16329999268054962,0.0010000000474974513,112,44069
49920.0,0.00998758152127266,0.9977163672447205,10000.0,7.868261814117432,0.17810000479221344,0.0010000000474974513,113,44459
49920.0,0.009087677113711834,0.998317301273346,10000.0,7.758899211883545,0.17810000479221344,0.0010000000474974513,114,44849
49920.0,0.009667475707828999,0.9978365302085876,10000.0,8.761781692504883,0.18289999663829803,0.0010000000474974513,115,45239
49920.0,0.009247935377061367,0.9980168342590332,10000.0,7.119818687438965,0.20759999752044678,0.0010000000474974513,116,45629
49920.0,0.008686046116054058,0.9981971383094788,10000.0,8.137636184692383,0.19089999794960022,0.0010000000474974513,117,46019
49920.0,0.008646574802696705,0.998477578163147,10000.0,8.373528480529785,0.19930000603199005,0.0010000000474974513,118,46409
49920.0,0.008074249140918255,0.9985977411270142,10000.0,9.260412216186523,0.1981000006198883,0.0010000000474974513,119,46799
49920.0,0.00787377916276455,0.9986979365348816,10000.0,7.989001750946045,0.18529999256134033,0.0010000000474974513,120,47189
49920.0,0.007915904745459557,0.9984575510025024,10000.0,9.320513725280762,0.19370000064373016,0.0010000000474974513,121,47579
49920.0,0.007450418081134558,0.9988581538200378,10000.0,7.476081371307373,0.2395000010728836,0.0010000000474974513,122,47969
49920.0,0.007655948866158724,0.9986578822135925,10000.0,9.016944885253906,0.20080000162124634,0.0010000000474974513,123,48359
49920.0,0.007552224677056074,0.9986779093742371,10000.0,9.037660598754883,0.20800000429153442,0.0010000000474974513,124,48749
49920.0,0.007538763806223869,0.9985376596450806,10000.0,8.943361282348633,0.163100004196167,0.0010000000474974513,125,49139
49920.0,0.007129512261599302,0.9987980723381042,10000.0,6.157845973968506,0.23479999601840973,0.0010000000474974513,126,49529
49920.0,0.006854956969618797,0.9989383220672607,10000.0,8.824899673461914,0.20020000636577606,0.0010000000474974513,127,49919
49920.0,0.006390583701431751,0.999098539352417,10000.0,7.44460916519165,0.2418999969959259,0.0010000000474974513,128,50309
49920.0,0.007022453006356955,0.9988581538200378,10000.0,9.016236305236816,0.18410000205039978,0.0010000000474974513,129,50699
49920.0,0.006067737936973572,0.9991787075996399,10000.0,9.00745964050293,0.20200000703334808,0.0010000000474974513,130,51089
49920.0,0.006134695839136839,0.9990785121917725,10000.0,8.03116226196289,0.210999995470047,0.0010000000474974513,131,51479
49920.0,0.006602180190384388,0.9989783763885498,10000.0,8.799132347106934,0.2054000049829483,0.0010000000474974513,132,51869
49920.0,0.0061495439149439335,0.999138593673706,10000.0,9.588602066040039,0.1800999939441681,0.0010000000474974513,133,52259
49920.0,0.006551503669470549,0.9989383220672607,10000.0,7.036407947540283,0.22220000624656677,0.0010000000474974513,134,52649
49920.0,0.006102190352976322,0.9989383220672607,10000.0,7.680479526519775,0.20970000326633453,0.0010000000474974513,135,53039
49920.0,0.005909460596740246,0.9991586804389954,10000.0,8.234987258911133,0.2087000012397766,0.0010000000474974513,136,53429
49920.0,0.006296946667134762,0.9988381266593933,10000.0,8.42790412902832,0.20819999277591705,0.0010000000474974513,137,53819
49920.0,0.006013300269842148,0.9991185665130615,10000.0,7.957808494567871,0.18729999661445618,0.0010000000474974513,138,54209
49920.0,0.006093870848417282,0.9989583492279053,10000.0,6.665023326873779,0.23729999363422394,0.0010000000474974513,139,54599
49920.0,0.005847869906574488,0.9991185665130615,10000.0,8.428412437438965,0.18490000069141388,0.0010000000474974513,140,54989
49920.0,0.0060952166095376015,0.9991185665130615,10000.0,6.843215465545654,0.23029999434947968,0.0010000000474974513,141,55379
49920.0,0.005692616105079651,0.999218761920929,10000.0,7.9667649269104,0.22300000488758087,0.0010000000474974513,142,55769
49920.0,0.0053761801682412624,0.9993589520454407,10000.0,6.968113422393799,0.22210000455379486,0.0010000000474974513,143,56159
49920.0,0.005977292079478502,0.9990384578704834,10000.0,9.531009674072266,0.17319999635219574,0.0010000000474974513,144,56549
49920.0,0.005673419684171677,0.9991185665130615,10000.0,8.212559700012207,0.20000000298023224,0.0010000000474974513,145,56939
49920.0,0.005512222647666931,0.999258816242218,10000.0,7.69980001449585,0.22769999504089355,0.0010000000474974513,146,57329
49920.0,0.0050443364307284355,0.9993389248847961,10000.0,8.923612594604492,0.17350000143051147,0.0010000000474974513,147,57719
49920.0,0.0058090523816645145,0.9989984035491943,10000.0,8.63885498046875,0.18610000610351562,0.0010000000474974513,148,58109
49920.0,0.005452368874102831,0.999138593673706,10000.0,7.976504802703857,0.19939999282360077,0.0010000000474974513,149,58499
49920.0,0.005217546597123146,0.9993188977241516,10000.0,8.597017288208008,0.19249999523162842,0.0010000000474974513,150,58889
49920.0,0.005060751456767321,0.9992387890815735,10000.0,7.871784210205078,0.210099995136261,0.0010000000474974513,151,59279
49920.0,0.005163965281099081,0.9992387890815735,10000.0,8.026098251342773,0.20090000331401825,0.0010000000474974513,152,59669
49920.0,0.0055979397147893906,0.9991185665130615,10000.0,7.307436943054199,0.19830000400543213,0.0010000000474974513,153,60059
49920.0,0.005123036913573742,0.999218761920929,10000.0,8.173686981201172,0.18479999899864197,0.0010000000474974513,154,60449
49920.0,0.004785304889082909,0.9994591474533081,10000.0,8.470942497253418,0.16940000653266907,0.0010000000474974513,155,60839
49920.0,0.004770393017679453,0.9993188977241516,10000.0,8.67284107208252,0.17640000581741333,0.0010000000474974513,156,61229
49920.0,0.004548040218651295,0.9994591474533081,10000.0,8.82120418548584,0.18050000071525574,0.0010000000474974513,157,61619
49920.0,0.00509552052244544,0.9991987347602844,10000.0,7.954874038696289,0.1965000033378601,0.0010000000474974513,158,62009
49920.0,0.0045659225434064865,0.9994992017745972,10000.0,7.719559192657471,0.19220000505447388,0.0010000000474974513,159,62399
49920.0,0.004951437469571829,0.9992387890815735,10000.0,8.711285591125488,0.16760000586509705,0.0010000000474974513,160,62789
49920.0,0.005029567051678896,0.9991987347602844,10000.0,7.745971202850342,0.17479999363422394,0.0010000000474974513,161,63179
49920.0,0.004612495191395283,0.9993789792060852,10000.0,7.768301486968994,0.1648000031709671,0.0010000000474974513,162,63569
49920.0,0.00454848725348711,0.9995192289352417,10000.0,7.222037315368652,0.17479999363422394,0.0010000000474974513,163,63959
49920.0,0.004404775332659483,0.9996394515037537,10000.0,6.550907611846924,0.19329999387264252,0.0010000000474974513,164,64349
49920.0,0.00462420005351305,0.9993589520454407,10000.0,7.4057111740112305,0.18469999730587006,0.0010000000474974513,165,64739
49920.0,0.004717952571809292,0.9993589520454407,10000.0,7.729514122009277,0.19290000200271606,0.0010000000474974513,166,65129
49920.0,0.004828368313610554,0.999258816242218,10000.0,6.563040733337402,0.19689999520778656,0.0010000000474974513,167,65519
49920.0,0.004556858912110329,0.9993789792060852,10000.0,6.6266188621521,0.20309999585151672,0.0010000000474974513,168,65909
49920.0,0.0044392808340489864,0.9994591474533081,10000.0,7.130942344665527,0.2069000005722046,0.0010000000474974513,169,66299
49920.0,0.004348257090896368,0.9994992017745972,10000.0,7.183704853057861,0.19449999928474426,0.0010000000474974513,170,66689
49920.0,0.004193801432847977,0.9995993375778198,10000.0,7.21290397644043,0.18359999358654022,0.0010000000474974513,171,67079
49920.0,0.004412706941366196,0.999419093132019,10000.0,6.805690765380859,0.20029999315738678,0.0010000000474974513,172,67469
49920.0,0.004340552259236574,0.9994992017745972,10000.0,7.128825664520264,0.20360000431537628,0.0010000000474974513,173,67859
49920.0,0.004342580679804087,0.9994992017745972,10000.0,7.333165645599365,0.2011999934911728,0.0010000000474974513,174,68249
49920.0,0.004505457356572151,0.9993188977241516,10000.0,7.482874870300293,0.19660000503063202,0.0010000000474974513,175,68639
49920.0,0.00435273302718997,0.9993789792060852,10000.0,7.552090644836426,0.18490000069141388,0.0010000000474974513,176,69029
49920.0,0.0043798466213047504,0.9993389248847961,10000.0,6.079150199890137,0.19820000231266022,0.0010000000474974513,177,69419
49920.0,0.004259999375790358,0.9994391202926636,10000.0,6.787103176116943,0.19660000503063202,0.0010000000474974513,178,69809
49920.0,0.003892493899911642,0.9996995329856873,10000.0,6.808335304260254,0.20589999854564667,0.0010000000474974513,179,70199
49920.0,0.004124070983380079,0.9995192289352417,10000.0,6.9104905128479,0.18310000002384186,0.0010000000474974513,180,70589
49920.0,0.004492657724767923,0.9993389248847961,10000.0,7.825783729553223,0.17299999296665192,0.0010000000474974513,181,70979
49920.0,0.004257256165146828,0.9994791746139526,10000.0,7.100083827972412,0.1785999983549118,0.0010000000474974513,182,71369
49920.0,0.0042900401167571545,0.9995592832565308,10000.0,7.158346176147461,0.18809999525547028,0.0010000000474974513,183,71759
49920.0,0.0045302435755729675,0.9994391202926636,10000.0,7.314751625061035,0.17880000174045563,0.0010000000474974513,184,72149
49920.0,0.0038100616075098515,0.9996394515037537,10000.0,7.233245372772217,0.15800000727176666,0.0010000000474974513,185,72539
49920.0,0.003960663452744484,0.9996394515037537,10000.0,7.679279804229736,0.17430000007152557,0.0010000000474974513,186,72929
49920.0,0.00424746610224247,0.9992988705635071,10000.0,5.7029852867126465,0.21050000190734863,0.0010000000474974513,187,73319
49920.0,0.003950819373130798,0.9994791746139526,10000.0,7.377598285675049,0.1785999983549118,0.0010000000474974513,188,73709
49920.0,0.0036608055233955383,0.9996394515037537,10000.0,6.2391533851623535,0.19249999523162842,0.0010000000474974513,189,74099
49920.0,0.0037255045026540756,0.9995793104171753,10000.0,6.639918804168701,0.18850000202655792,0.0010000000474974513,190,74489
49920.0,0.0038523622788488865,0.9995793104171753,10000.0,7.184604644775391,0.17499999701976776,0.0010000000474974513,191,74879
49920.0,0.004045254550874233,0.9994992017745972,10000.0,7.432138919830322,0.16599999368190765,0.0010000000474974513,192,75269
49920.0,0.0042226966470479965,0.9994791746139526,10000.0,8.030660629272461,0.1745000034570694,0.0010000000474974513,193,75659
49920.0,0.003948237281292677,0.9996795058250427,10000.0,6.225085735321045,0.1770000010728836,0.0010000000474974513,194,76049
49920.0,0.004080421291291714,0.9994992017745972,10000.0,6.582967758178711,0.18619999289512634,0.0010000000474974513,195,76439
49920.0,0.004036557395011187,0.9994992017745972,10000.0,6.101016998291016,0.19179999828338623,0.0010000000474974513,196,76829
49920.0,0.0037816050462424755,0.9995392560958862,10000.0,7.043519496917725,0.16290000081062317,0.0010000000474974513,197,77219
49920.0,0.003937072120606899,0.9995793104171753,10000.0,7.162862300872803,0.18119999766349792,0.0010000000474974513,198,77609
49920.0,0.0039734854362905025,0.9995592832565308,10000.0,6.194674491882324,0.1738000065088272,0.0010000000474974513,199,77999


==> FMNIST.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,0.8763415813446045,0.671691358089447,10000.0,0.5342586636543274,0.7993000149726868,0.10000000149011612,0,467
59904.0,0.4124147593975067,0.8492254018783569,10000.0,0.40967899560928345,0.8535000085830688,0.10000000149011612,1,935
59904.0,0.34991776943206787,0.8710770606994629,10000.0,0.3374018669128418,0.878600001335144,0.10000000149011612,2,1403
59904.0,0.31990090012550354,0.8817107081413269,10000.0,0.31672152876853943,0.8867999911308289,0.10000000149011612,3,1871
59904.0,0.3005557358264923,0.8894898295402527,10000.0,0.3569364845752716,0.8733999729156494,0.10000000149011612,4,2339
59904.0,0.2870522439479828,0.8945479393005371,10000.0,0.3375762104988098,0.8812000155448914,0.10000000149011612,5,2807
59904.0,0.27967703342437744,0.8973357081413269,10000.0,0.2940874993801117,0.8924999833106995,0.10000000149011612,6,3275
59904.0,0.2702477276325226,0.9013087749481201,10000.0,0.2988228499889374,0.8913000226020813,0.10000000149011612,7,3743
59904.0,0.26366573572158813,0.9044137001037598,10000.0,0.27846524119377136,0.9014999866485596,0.10000000149011612,8,4211
59904.0,0.2541653513908386,0.9074018597602844,10000.0,0.2819429039955139,0.8991000056266785,0.10000000149011612,9,4679
59904.0,0.2511746883392334,0.9080862998962402,10000.0,0.29152312874794006,0.8914999961853027,0.10000000149011612,10,5147
59904.0,0.24510018527507782,0.9109241366386414,10000.0,0.2647503912448883,0.9039000272750854,0.10000000149011612,11,5615
59904.0,0.23828963935375214,0.9122095108032227,10000.0,0.28328773379325867,0.8944000005722046,0.10000000149011612,12,6083
59904.0,0.23575259745121002,0.9142127633094788,10000.0,0.3171560764312744,0.8863000273704529,0.10000000149011612,13,6551
59904.0,0.2325296700000763,0.9164162874221802,10000.0,0.27471214532852173,0.9013000130653381,0.10000000149011612,14,7019
59904.0,0.22897671163082123,0.9164997339248657,10000.0,0.2562059164047241,0.906499981880188,0.10000000149011612,15,7487
59904.0,0.22752907872200012,0.9170172214508057,10000.0,0.2540156841278076,0.9100000262260437,0.10000000149011612,16,7955
59904.0,0.22396506369113922,0.9188200831413269,10000.0,0.2831222116947174,0.9002000093460083,0.10000000149011612,17,8423
59904.0,0.2195783257484436,0.9194210767745972,10000.0,0.2548620104789734,0.9071000218391418,0.10000000149011612,18,8891
59904.0,0.21813419461250305,0.9209234714508057,10000.0,0.25184619426727295,0.9114000201225281,0.10000000149011612,19,9359
59904.0,0.21511949598789215,0.9224592447280884,10000.0,0.27653586864471436,0.8985999822616577,0.10000000149011612,20,9827
59904.0,0.2136271744966507,0.9237613677978516,10000.0,0.24456113576889038,0.9108999967575073,0.10000000149011612,21,10295
59904.0,0.21174204349517822,0.9230101704597473,10000.0,0.2653987407684326,0.9059000015258789,0.10000000149011612,22,10763
59904.0,0.20917589962482452,0.9246794581413269,10000.0,0.2618762254714966,0.9053000211715698,0.10000000149011612,23,11231
59904.0,0.20656777918338776,0.9253638982772827,10000.0,0.26405927538871765,0.902999997138977,0.10000000149011612,24,11699
59904.0,0.20549656450748444,0.9258980751037598,10000.0,0.27478286623954773,0.9020000100135803,0.10000000149011612,25,12167
59904.0,0.2033468335866928,0.9260316491127014,10000.0,0.2566756308078766,0.9068999886512756,0.10000000149011612,26,12635
59904.0,0.20067095756530762,0.9265324473381042,10000.0,0.25087276101112366,0.907800018787384,0.10000000149011612,27,13103
59904.0,0.20085659623146057,0.92701655626297,10000.0,0.28059688210487366,0.8996999859809875,0.10000000149011612,28,13571
59904.0,0.19972439110279083,0.9277009963989258,10000.0,0.3054327666759491,0.8830000162124634,0.10000000149011612,29,14039
59904.0,0.1984931379556656,0.9275841116905212,10000.0,0.25899678468704224,0.9106000065803528,0.10000000149011612,30,14507
59904.0,0.19509847462177277,0.9294871687889099,10000.0,0.24494841694831848,0.9136000275611877,0.10000000149011612,31,14975
59904.0,0.19698277115821838,0.9285022616386414,10000.0,0.2808014452457428,0.9031000137329102,0.10000000149011612,32,15443
59904.0,0.1940995454788208,0.9292534589767456,10000.0,0.2514283061027527,0.909600019454956,0.10000000149011612,33,15911
59904.0,0.19480203092098236,0.9291366338729858,10000.0,0.2533501386642456,0.909600019454956,0.10000000149011612,34,16379
59904.0,0.19318066537380219,0.9295706748962402,10000.0,0.258811891078949,0.9089999794960022,0.10000000149011612,35,16847
59904.0,0.1913343220949173,0.9310229420661926,10000.0,0.2563004493713379,0.9117000102996826,0.10000000149011612,36,17315
59904.0,0.1910880208015442,0.931824266910553,10000.0,0.2663382887840271,0.9035000205039978,0.10000000149011612,37,17783
59904.0,0.19039501249790192,0.9307725429534912,10000.0,0.24686338007450104,0.913100004196167,0.10000000149011612,38,18251
59904.0,0.18927492201328278,0.9315905570983887,10000.0,0.2656300961971283,0.9039999842643738,0.10000000149011612,39,18719
59904.0,0.18743355572223663,0.9321914911270142,10000.0,0.27907150983810425,0.8995000123977661,0.10000000149011612,40,19187
59904.0,0.1868429034948349,0.9329259991645813,10000.0,0.25084564089775085,0.9089999794960022,0.10000000149011612,41,19655
59904.0,0.18668954074382782,0.933226466178894,10000.0,0.24897223711013794,0.9121999740600586,0.10000000149011612,42,20123
59904.0,0.18549449741840363,0.933961033821106,10000.0,0.23809240758419037,0.9132000207901001,0.10000000149011612,43,20591
59904.0,0.18448257446289062,0.9329259991645813,10000.0,0.2469387650489807,0.9126999974250793,0.10000000149011612,44,21059
59904.0,0.18482249975204468,0.9340611696243286,10000.0,0.26734375953674316,0.9053999781608582,0.10000000149011612,45,21527
59904.0,0.18133608996868134,0.9342948794364929,10000.0,0.2527085542678833,0.9126999974250793,0.10000000149011612,46,21995
59904.0,0.1811077892780304,0.9347956776618958,10000.0,0.24670791625976562,0.9089999794960022,0.10000000149011612,47,22463
59904.0,0.18047848343849182,0.9339944124221802,10000.0,0.26097768545150757,0.9093999862670898,0.10000000149011612,48,22931
59904.0,0.18070189654827118,0.9342615008354187,10000.0,0.24204914271831512,0.9136000275611877,0.10000000149011612,49,23399
59904.0,0.1812305748462677,0.934645414352417,10000.0,0.2513047456741333,0.9125000238418579,0.10000000149011612,50,23867
59904.0,0.17955544590950012,0.9347122311592102,10000.0,0.2383480966091156,0.9150999784469604,0.10000000149011612,51,24335
59904.0,0.17988045513629913,0.934127926826477,10000.0,0.23839174211025238,0.9142000079154968,0.10000000149011612,52,24803
59904.0,0.17769411206245422,0.9354467391967773,10000.0,0.2546732425689697,0.9125000238418579,0.10000000149011612,53,25271
59904.0,0.1789458841085434,0.9360643625259399,10000.0,0.27458566427230835,0.8981000185012817,0.10000000149011612,54,25739
59904.0,0.17705118656158447,0.936081051826477,10000.0,0.2449832260608673,0.9122999906539917,0.10000000149011612,55,26207
59904.0,0.1757582426071167,0.9369157552719116,10000.0,0.256718248128891,0.9121999740600586,0.10000000149011612,56,26675
59904.0,0.1774766743183136,0.9352630972862244,10000.0,0.248739555478096,0.9125999808311462,0.10000000149011612,57,27143
59904.0,0.1756303757429123,0.9357138276100159,10000.0,0.2969818413257599,0.9003999829292297,0.10000000149011612,58,27611
59904.0,0.1730632334947586,0.9374165534973145,10000.0,0.2408924102783203,0.9157000184059143,0.10000000149011612,59,28079
59904.0,0.17390891909599304,0.9375333786010742,10000.0,0.2676939070224762,0.9067000150680542,0.10000000149011612,60,28547
59904.0,0.17504313588142395,0.935880720615387,10000.0,0.2545379400253296,0.9093000292778015,0.10000000149011612,61,29015
59904.0,0.17132942378520966,0.9380508661270142,10000.0,0.27684956789016724,0.907800018787384,0.10000000149011612,62,29483
59904.0,0.172185480594635,0.9366152286529541,10000.0,0.24690648913383484,0.9121999740600586,0.10000000149011612,63,29951
59904.0,0.17354513704776764,0.9378171563148499,10000.0,0.28823044896125793,0.8992999792098999,0.10000000149011612,64,30419
59904.0,0.1718340367078781,0.9380174875259399,10000.0,0.2471494823694229,0.9125999808311462,0.10000000149011612,65,30887
59904.0,0.1706056296825409,0.9380675554275513,10000.0,0.2502976953983307,0.9103000164031982,0.10000000149011612,66,31355
59904.0,0.1697254478931427,0.9384348392486572,10000.0,0.25375643372535706,0.9086999893188477,0.10000000149011612,67,31823
59904.0,0.1699933260679245,0.9375667572021484,10000.0,0.2706551253795624,0.9028000235557556,0.10000000149011612,68,32291
59904.0,0.1689985692501068,0.9394865036010742,10000.0,0.2586906850337982,0.9088000059127808,0.10000000149011612,69,32759
59904.0,0.16961777210235596,0.9390023946762085,10000.0,0.2528708875179291,0.9071999788284302,0.10000000149011612,70,33227
59904.0,0.16873294115066528,0.9399539232254028,10000.0,0.2430419623851776,0.9153000116348267,0.10000000149011612,71,33695
59904.0,0.1683223396539688,0.9390691518783569,10000.0,0.32048675417900085,0.8938000202178955,0.10000000149011612,72,34163
59904.0,0.1687391996383667,0.9394197463989258,10000.0,0.2489730417728424,0.9117000102996826,0.10000000149011612,73,34631
59904.0,0.167648047208786,0.9395866990089417,10000.0,0.25201839208602905,0.9143999814987183,0.10000000149011612,74,35099
59904.0,0.17012162506580353,0.9382345080375671,10000.0,0.2504894435405731,0.9101999998092651,0.10000000149011612,75,35567
59904.0,0.16654154658317566,0.9401542544364929,10000.0,0.23318642377853394,0.9182999730110168,0.10000000149011612,76,36035
59904.0,0.1654701679944992,0.9405882954597473,10000.0,0.24619418382644653,0.917900025844574,0.10000000149011612,77,36503
59904.0,0.1665205955505371,0.9396868348121643,10000.0,0.26247310638427734,0.9092000126838684,0.10000000149011612,78,36971
59904.0,0.16623593866825104,0.9392361044883728,10000.0,0.26650771498680115,0.9059000015258789,0.10000000149011612,79,37439
59904.0,0.16604839265346527,0.9398370981216431,10000.0,0.23012414574623108,0.9186999797821045,0.10000000149011612,80,37907
59904.0,0.16370858252048492,0.9400039911270142,10000.0,0.27339908480644226,0.9064000248908997,0.10000000149011612,81,38375
59904.0,0.16573110222816467,0.9401876330375671,10000.0,0.24844741821289062,0.9160000085830688,0.10000000149011612,82,38843
59904.0,0.16416320204734802,0.9407384991645813,10000.0,0.2675817012786865,0.902899980545044,0.10000000149011612,83,39311
59904.0,0.16384994983673096,0.9413228034973145,10000.0,0.23451918363571167,0.9207000136375427,0.10000000149011612,84,39779
59904.0,0.1649676412343979,0.9400708079338074,10000.0,0.23926939070224762,0.9169999957084656,0.10000000149011612,85,40247
59904.0,0.16383852064609528,0.9410055875778198,10000.0,0.23622770607471466,0.9162999987602234,0.10000000149011612,86,40715
59904.0,0.1649208515882492,0.9408553838729858,10000.0,0.24997641146183014,0.9097999930381775,0.10000000149011612,87,41183
59904.0,0.16404598951339722,0.9406717419624329,10000.0,0.2420344203710556,0.9138000011444092,0.10000000149011612,88,41651
59904.0,0.16223280131816864,0.9416399598121643,10000.0,0.259196937084198,0.9059000015258789,0.10000000149011612,89,42119
59904.0,0.16284963488578796,0.941589891910553,10000.0,0.30561956763267517,0.8946999907493591,0.10000000149011612,90,42587
59904.0,0.16110926866531372,0.9423744678497314,10000.0,0.24278877675533295,0.9160000085830688,0.10000000149011612,91,43055
59904.0,0.16143058240413666,0.9419571161270142,10000.0,0.25412291288375854,0.9153000116348267,0.10000000149011612,92,43523
59904.0,0.16076362133026123,0.942457914352417,10000.0,0.24243195354938507,0.9139000177383423,0.10000000149011612,93,43991
59904.0,0.16043917834758759,0.942307710647583,10000.0,0.24753642082214355,0.9114999771118164,0.10000000149011612,94,44459
59904.0,0.1595918834209442,0.9428752660751343,10000.0,0.2663264274597168,0.9110999703407288,0.10000000149011612,95,44927
59904.0,0.16039377450942993,0.9418903589248657,10000.0,0.2537820637226105,0.9100000262260437,0.10000000149011612,96,45395
59904.0,0.1629093438386917,0.9405381679534912,10000.0,0.24798545241355896,0.9118000268936157,0.10000000149011612,97,45863
59904.0,0.160119891166687,0.9425247311592102,10000.0,0.23753421008586884,0.9157000184059143,0.10000000149011612,98,46331
59904.0,0.16069284081459045,0.9422910213470459,10000.0,0.23216690123081207,0.9175000190734863,0.10000000149011612,99,46799
59904.0,0.16022247076034546,0.941222608089447,10000.0,0.268882691860199,0.90420001745224,0.10000000149011612,100,47267
59904.0,0.1590985357761383,0.9422242045402527,10000.0,0.2560197412967682,0.9128999710083008,0.10000000149011612,101,47735
59904.0,0.16094234585762024,0.9419738054275513,10000.0,0.2734929323196411,0.9042999744415283,0.10000000149011612,102,48203
59904.0,0.15926863253116608,0.9421574473381042,10000.0,0.2511688470840454,0.9153000116348267,0.10000000149011612,103,48671
59904.0,0.15931564569473267,0.9432258009910583,10000.0,0.2562180757522583,0.9089999794960022,0.10000000149011612,104,49139
59904.0,0.16042760014533997,0.9425080418586731,10000.0,0.25418177247047424,0.9110999703407288,0.10000000149011612,105,49607
59904.0,0.15981395542621613,0.9429420232772827,10000.0,0.25467154383659363,0.9075000286102295,0.10000000149011612,106,50075
59904.0,0.15694518387317657,0.9434762001037598,10000.0,0.2559948265552521,0.9117000102996826,0.10000000149011612,107,50543
59904.0,0.15703167021274567,0.9436264634132385,10000.0,0.2506958544254303,0.911899983882904,0.10000000149011612,108,51011
59904.0,0.15875525772571564,0.9426749348640442,10000.0,0.24009336531162262,0.9150999784469604,0.10000000149011612,109,51479
59904.0,0.1578153520822525,0.9430755972862244,10000.0,0.24846279621124268,0.9151999950408936,0.10000000149011612,110,51947
59904.0,0.15790259838104248,0.9439102411270142,10000.0,0.2727217376232147,0.9039999842643738,0.10000000149011612,111,52415
59904.0,0.15638120472431183,0.9441105723381042,10000.0,0.2555331885814667,0.9086999893188477,0.10000000149011612,112,52883
59904.0,0.15921685099601746,0.9427250027656555,10000.0,0.257459819316864,0.9089999794960022,0.10000000149011612,113,53351
59904.0,0.15628302097320557,0.943726658821106,10000.0,0.24191342294216156,0.9133999943733215,0.10000000149011612,114,53819
59904.0,0.15547937154769897,0.9436765313148499,10000.0,0.24124054610729218,0.916100025177002,0.10000000149011612,115,54287
59904.0,0.15426726639270782,0.9444778561592102,10000.0,0.25492236018180847,0.909500002861023,0.10000000149011612,116,54755
59904.0,0.1583244651556015,0.9431089758872986,10000.0,0.2728404104709625,0.904699981212616,0.10000000149011612,117,55223
59904.0,0.15703260898590088,0.9431423544883728,10000.0,0.25650110840797424,0.9162999987602234,0.10000000149011612,118,55691
59904.0,0.1555013507604599,0.9442274570465088,10000.0,0.2462506890296936,0.9124000072479248,0.10000000149011612,119,56159
59904.0,0.15552906692028046,0.9434428215026855,10000.0,0.24956659972667694,0.9140999913215637,0.10000000149011612,120,56627
59904.0,0.1539505571126938,0.9437099099159241,10000.0,0.27035194635391235,0.9089000225067139,0.10000000149011612,121,57095
59904.0,0.15472809970378876,0.9446781277656555,10000.0,0.24794678390026093,0.9157000184059143,0.10000000149011612,122,57563
59904.0,0.15265831351280212,0.9441272616386414,10000.0,0.2510453760623932,0.9128000140190125,0.10000000149011612,123,58031
59904.0,0.15449492633342743,0.944260835647583,10000.0,0.3008556663990021,0.9020000100135803,0.10000000149011612,124,58499
59904.0,0.15390025079250336,0.9448117017745972,10000.0,0.2422538548707962,0.9165999889373779,0.10000000149011612,125,58967
59904.0,0.15645766258239746,0.9432926177978516,10000.0,0.2605121433734894,0.9086999893188477,0.10000000149011612,126,59435
59904.0,0.15407884120941162,0.9446113705635071,10000.0,0.25773149728775024,0.9093999862670898,0.10000000149011612,127,59903
59904.0,0.15375114977359772,0.9449285268783569,10000.0,0.2523845136165619,0.9092000126838684,0.10000000149011612,128,60371
59904.0,0.1536843180656433,0.9445279240608215,10000.0,0.26402708888053894,0.909500002861023,0.10000000149011612,129,60839
59904.0,0.15300913155078888,0.9447616338729858,10000.0,0.26505282521247864,0.9079999923706055,0.10000000149011612,130,61307
59904.0,0.1528715193271637,0.9450787901878357,10000.0,0.25748148560523987,0.911300003528595,0.10000000149011612,131,61775
59904.0,0.15284422039985657,0.9453792572021484,10000.0,0.26950064301490784,0.9047999978065491,0.10000000149011612,132,62243
59904.0,0.15451468527317047,0.9444277286529541,10000.0,0.2503557503223419,0.9136000275611877,0.10000000149011612,133,62711
59904.0,0.15105514228343964,0.9459802508354187,10000.0,0.2522643804550171,0.9124000072479248,0.10000000149011612,134,63179
59904.0,0.1539953202009201,0.9446614384651184,10000.0,0.25861191749572754,0.911300003528595,0.10000000149011612,135,63647
59904.0,0.15315315127372742,0.94407719373703,10000.0,0.24502383172512054,0.917900025844574,0.10000000149011612,136,64115
59904.0,0.1522541642189026,0.9452958106994629,10000.0,0.2473459541797638,0.9171000123023987,0.10000000149011612,137,64583
59904.0,0.15180298686027527,0.9457966089248657,10000.0,0.2592635750770569,0.913100004196167,0.10000000149011612,138,65051
59904.0,0.15430960059165955,0.9446447491645813,10000.0,0.2614474594593048,0.9085999727249146,0.10000000149011612,139,65519
59904.0,0.1506212204694748,0.9457131624221802,10000.0,0.2660018503665924,0.9103999733924866,0.10000000149011612,140,65987
59904.0,0.1511247605085373,0.9459468722343445,10000.0,0.25958892703056335,0.909500002861023,0.10000000149011612,141,66455
59904.0,0.15195928514003754,0.9447282552719116,10000.0,0.2740437984466553,0.902999997138977,0.10000000149011612,142,66923
59904.0,0.15368534624576569,0.9445112347602844,10000.0,0.2460641860961914,0.9132999777793884,0.10000000149011612,143,67391
59904.0,0.15107811987400055,0.9455962777137756,10000.0,0.2369537651538849,0.9165999889373779,0.10000000149011612,144,67859
59904.0,0.1517871618270874,0.9455628991127014,10000.0,0.2506486475467682,0.9111999869346619,0.10000000149011612,145,68327
59904.0,0.15211240947246552,0.9448283910751343,10000.0,0.24258369207382202,0.9171000123023987,0.10000000149011612,146,68795
59904.0,0.1492670476436615,0.9467147588729858,10000.0,0.2621372938156128,0.909500002861023,0.10000000149011612,147,69263
59904.0,0.15184414386749268,0.9453458786010742,10000.0,0.27290108799934387,0.9046000242233276,0.10000000149011612,148,69731
59904.0,0.15100346505641937,0.945846676826477,10000.0,0.2354399710893631,0.9175000190734863,0.10000000149011612,149,70199
59904.0,0.151127427816391,0.9453959465026855,10000.0,0.2537173628807068,0.9103999733924866,0.10000000149011612,150,70667
59904.0,0.1497635543346405,0.945846676826477,10000.0,0.27275392413139343,0.9071000218391418,0.10000000149011612,151,71135
59904.0,0.1517653465270996,0.9457799196243286,10000.0,0.24734841287136078,0.9147999882698059,0.10000000149011612,152,71603
59904.0,0.15120799839496613,0.9461137652397156,10000.0,0.2775806486606598,0.9072999954223633,0.10000000149011612,153,72071
59904.0,0.14988195896148682,0.9458132982254028,10000.0,0.2565370798110962,0.9120000004768372,0.10000000149011612,154,72539
59904.0,0.15020062029361725,0.9457632303237915,10000.0,0.23632854223251343,0.9186999797821045,0.10000000149011612,155,73007
59904.0,0.1475774645805359,0.9469818472862244,10000.0,0.24160005152225494,0.9160000085830688,0.10000000149011612,156,73475
59904.0,0.14947041869163513,0.9466479420661926,10000.0,0.29041269421577454,0.8964999914169312,0.10000000149011612,157,73943
59904.0,0.14876440167427063,0.9457632303237915,10000.0,0.2597758173942566,0.906499981880188,0.10000000149011612,158,74411
59904.0,0.1487729847431183,0.9463307857513428,10000.0,0.24764980375766754,0.9114000201225281,0.10000000149011612,159,74879
59904.0,0.14872397482395172,0.9467481374740601,10000.0,0.2521296739578247,0.9114000201225281,0.10000000149011612,160,75347
59904.0,0.14961357414722443,0.9461304545402527,10000.0,0.27551761269569397,0.9027000069618225,0.10000000149011612,161,75815
59904.0,0.14872676134109497,0.946731448173523,10000.0,0.2622315585613251,0.9088000059127808,0.10000000149011612,162,76283
59904.0,0.14872229099273682,0.9461972713470459,10000.0,0.2731536626815796,0.9092000126838684,0.10000000149011612,163,76751
59904.0,0.14819183945655823,0.9467481374740601,10000.0,0.26021841168403625,0.9136000275611877,0.10000000149011612,164,77219
59904.0,0.14705123007297516,0.9471487998962402,10000.0,0.2409839630126953,0.9168999791145325,0.10000000149011612,165,77687
59904.0,0.1465945541858673,0.9480668902397156,10000.0,0.2528022825717926,0.910099983215332,0.10000000149011612,166,78155
59904.0,0.14999043941497803,0.9461972713470459,10000.0,0.2805424928665161,0.9023000001907349,0.10000000149011612,167,78623
59904.0,0.14739924669265747,0.9466312527656555,10000.0,0.2740638554096222,0.9072999954223633,0.10000000149011612,168,79091
59904.0,0.1498558670282364,0.9465811848640442,10000.0,0.28448569774627686,0.8999999761581421,0.10000000149011612,169,79559
59904.0,0.14777854084968567,0.9458967447280884,10000.0,0.2704242169857025,0.9053000211715698,0.10000000149011612,170,80027
59904.0,0.14792248606681824,0.9464309811592102,10000.0,0.24713988602161407,0.9132999777793884,0.10000000149011612,171,80495
59904.0,0.14726018905639648,0.9471821784973145,10000.0,0.24857167899608612,0.914900004863739,0.10000000149011612,172,80963
59904.0,0.1490950584411621,0.9458633661270142,10000.0,0.2595926821231842,0.9139999747276306,0.10000000149011612,173,81431
59904.0,0.14594975113868713,0.9473490715026855,10000.0,0.2775889039039612,0.9071999788284302,0.10000000149011612,174,81899
59904.0,0.14870908856391907,0.9451455473899841,10000.0,0.26280081272125244,0.9103999733924866,0.10000000149011612,175,82367
59904.0,0.14573638141155243,0.9484007954597473,10000.0,0.3067653775215149,0.8996999859809875,0.10000000149011612,176,82835
59904.0,0.14724218845367432,0.9465311169624329,10000.0,0.237762451171875,0.9180999994277954,0.10000000149011612,177,83303
59904.0,0.14673370122909546,0.9473657608032227,10000.0,0.2831626832485199,0.9063000082969666,0.10000000149011612,178,83771
59904.0,0.14466318488121033,0.9464643597602844,10000.0,0.2540373206138611,0.9122999906539917,0.10000000149011612,179,84239
59904.0,0.14620430767536163,0.9475827813148499,10000.0,0.28920814394950867,0.9035000205039978,0.10000000149011612,180,84707
59904.0,0.1466861367225647,0.9463975429534912,10000.0,0.2638438940048218,0.9093000292778015,0.10000000149011612,181,85175
59904.0,0.1473187655210495,0.9475160241127014,10000.0,0.2666814923286438,0.9093000292778015,0.10000000149011612,182,85643
59904.0,0.1474851667881012,0.9471654891967773,10000.0,0.26127123832702637,0.9059000015258789,0.10000000149011612,183,86111
59904.0,0.14619754254817963,0.9472322463989258,10000.0,0.2576489746570587,0.9140999913215637,0.10000000149011612,184,86579
59904.0,0.14686015248298645,0.9469484686851501,10000.0,0.24420641362667084,0.9143999814987183,0.10000000149011612,185,87047
59904.0,0.147596076130867,0.9467481374740601,10000.0,0.2466929703950882,0.9150000214576721,0.10000000149011612,186,87515
59904.0,0.14758020639419556,0.9465978741645813,10000.0,0.2594459354877472,0.9059000015258789,0.10000000149011612,187,87983
59904.0,0.14499107003211975,0.947081983089447,10000.0,0.27172723412513733,0.9053999781608582,0.10000000149011612,188,88451
59904.0,0.14657963812351227,0.9475327134132385,10000.0,0.26361116766929626,0.9085000157356262,0.10000000149011612,189,88919
59904.0,0.1448601633310318,0.9483674168586731,10000.0,0.24078862369060516,0.9139999747276306,0.10000000149011612,190,89387
59904.0,0.08657282590866089,0.9715544581413269,10000.0,0.2227422297000885,0.9254000186920166,0.009999999776482582,191,89855
59904.0,0.07223711162805557,0.9766626358032227,10000.0,0.22483918070793152,0.9280999898910522,0.009999999776482582,192,90323
59904.0,0.06637497246265411,0.9791833758354187,10000.0,0.2302970141172409,0.9254999756813049,0.009999999776482582,193,90791
59904.0,0.06226998195052147,0.9806357026100159,10000.0,0.23161277174949646,0.9261000156402588,0.009999999776482582,194,91259
59904.0,0.05946454405784607,0.9819377660751343,10000.0,0.22988100349903107,0.9272000193595886,0.009999999776482582,195,91727
59904.0,0.05719444155693054,0.9831063151359558,10000.0,0.23134462535381317,0.9277999997138977,0.009999999776482582,196,92195
59904.0,0.05507860705256462,0.9841412901878357,10000.0,0.23631849884986877,0.9271000027656555,0.009999999776482582,197,92663
59904.0,0.053122635930776596,0.9848591089248657,10000.0,0.23347502946853638,0.926800012588501,0.009999999776482582,198,93131
59904.0,0.05134015530347824,0.9859274625778198,10000.0,0.2338201105594635,0.9269999861717224,0.009999999776482582,199,93599


==> FMNIST_natural_det_GDPR_CFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.0758147239685059,0.6200087070465088,10000.0,11.02575969696045,0.026200000196695328,0.009999999776482582,0,467
59904.0,0.3775884509086609,0.8787894248962402,10000.0,12.457430839538574,0.025100000202655792,0.009999999776482582,1,935
59904.0,0.17545288801193237,0.9463975429534912,10000.0,10.11451244354248,0.023900000378489494,0.009999999776482582,2,1403
59904.0,0.11334983259439468,0.96607905626297,10000.0,9.480010032653809,0.06909999996423721,0.009999999776482582,3,1871
59904.0,0.08804769814014435,0.9731069803237915,10000.0,9.69312572479248,0.07020000368356705,0.009999999776482582,4,2339
59904.0,0.07126310467720032,0.9772469401359558,10000.0,8.60818862915039,0.14959999918937683,0.009999999776482582,5,2807
59904.0,0.05972304940223694,0.9812700152397156,10000.0,9.797618865966797,0.11569999903440475,0.009999999776482582,6,3275
59904.0,0.05072013661265373,0.984191358089447,10000.0,8.100165367126465,0.2134000062942505,0.009999999776482582,7,3743
59904.0,0.04337885603308678,0.9862947463989258,10000.0,8.554085731506348,0.13500000536441803,0.009999999776482582,8,4211
59904.0,0.038888368755578995,0.9878972768783569,10000.0,8.60770320892334,0.1737000048160553,0.009999999776482582,9,4679
59904.0,0.03353147208690643,0.9897335767745972,10000.0,8.69908332824707,0.22280000150203705,0.009999999776482582,10,5147
59904.0,0.029975179582834244,0.9904680848121643,10000.0,8.311885833740234,0.22360000014305115,0.009999999776482582,11,5615
59904.0,0.026826845481991768,0.9913528561592102,10000.0,7.3484272956848145,0.2572000026702881,0.009999999776482582,12,6083
59904.0,0.023990226909518242,0.9928886294364929,10000.0,7.356343746185303,0.2700999975204468,0.009999999776482582,13,6551
59904.0,0.023078512400388718,0.9928385615348816,10000.0,7.195041179656982,0.25940001010894775,0.009999999776482582,14,7019
59904.0,0.020836474373936653,0.9933727383613586,10000.0,7.8044633865356445,0.2581999897956848,0.009999999776482582,15,7487
59904.0,0.019246432930231094,0.9939903616905212,10000.0,7.58039665222168,0.1949000060558319,0.009999999776482582,16,7955
59904.0,0.018738938495516777,0.9940571784973145,10000.0,6.8503828048706055,0.28029999136924744,0.009999999776482582,17,8423
59904.0,0.01656096801161766,0.995192289352417,10000.0,7.728970527648926,0.24040000140666962,0.009999999776482582,18,8891
59904.0,0.016855737194418907,0.9947248697280884,10000.0,6.3368988037109375,0.2856999933719635,0.009999999776482582,19,9359
59904.0,0.014986835420131683,0.9955762624740601,10000.0,7.899257659912109,0.2630999982357025,0.009999999776482582,20,9827
59904.0,0.014336769469082355,0.995726466178894,10000.0,6.885890483856201,0.2718999981880188,0.009999999776482582,21,10295
59904.0,0.014163102023303509,0.9959267973899841,10000.0,7.905082702636719,0.298799991607666,0.009999999776482582,22,10763
59904.0,0.012227733619511127,0.9967114329338074,10000.0,7.05229377746582,0.30550000071525574,0.009999999776482582,23,11231
59904.0,0.011916575022041798,0.9965778589248657,10000.0,7.768022060394287,0.28220000863075256,0.009999999776482582,24,11699
59904.0,0.012461387552320957,0.9963775277137756,10000.0,7.1447906494140625,0.26489999890327454,0.009999999776482582,25,12167
59904.0,0.011066623963415623,0.997145414352417,10000.0,6.758338928222656,0.2955999970436096,0.009999999776482582,26,12635
59904.0,0.011045846156775951,0.9971955418586731,10000.0,7.473215579986572,0.3093999922275543,0.009999999776482582,27,13103
59904.0,0.01154555007815361,0.9969283938407898,10000.0,6.199864864349365,0.30140000581741333,0.009999999776482582,28,13571
59904.0,0.010660570114850998,0.997145414352417,10000.0,6.244758605957031,0.2948000133037567,0.009999999776482582,29,14039
59904.0,0.009832403622567654,0.9975460767745972,10000.0,6.468881607055664,0.27469998598098755,0.009999999776482582,30,14507
59904.0,0.010544076561927795,0.9972456097602844,10000.0,6.926369667053223,0.2759999930858612,0.009999999776482582,31,14975
59904.0,0.009699922055006027,0.9975293874740601,10000.0,5.870982646942139,0.32350000739097595,0.009999999776482582,32,15443
59904.0,0.008289549499750137,0.9981303215026855,10000.0,7.622076511383057,0.2937000095844269,0.009999999776482582,33,15911
59904.0,0.01011541299521923,0.9972456097602844,10000.0,6.249696731567383,0.2736999988555908,0.009999999776482582,34,16379
59904.0,0.009050381369888783,0.997863233089447,10000.0,6.173567295074463,0.30550000071525574,0.009999999776482582,35,16847
59904.0,0.010044960305094719,0.9973958134651184,10000.0,7.04555082321167,0.30889999866485596,0.009999999776482582,36,17315
59904.0,0.008791708387434483,0.9978465437889099,10000.0,7.271751403808594,0.3061999976634979,0.009999999776482582,37,17783
59904.0,0.009246423840522766,0.997512698173523,10000.0,6.517484188079834,0.3043999969959259,0.009999999776482582,38,18251
59904.0,0.009214329533278942,0.9978131651878357,10000.0,5.8745622634887695,0.3165999948978424,0.009999999776482582,39,18719
59904.0,0.008094319142401218,0.998230516910553,10000.0,6.484365463256836,0.29919999837875366,0.009999999776482582,40,19187
59904.0,0.007935909554362297,0.9982972741127014,10000.0,5.821871757507324,0.31439998745918274,0.009999999776482582,41,19655
59904.0,0.008024774491786957,0.998046875,10000.0,6.867325782775879,0.2964000105857849,0.009999999776482582,42,20123
59904.0,0.008176234550774097,0.9980301856994629,10000.0,6.246868133544922,0.3061999976634979,0.009999999776482582,43,20591
59904.0,0.00853881798684597,0.9979133009910583,10000.0,6.786009311676025,0.30090001225471497,0.009999999776482582,44,21059
59904.0,0.008490367792546749,0.9980134963989258,10000.0,6.252198219299316,0.28439998626708984,0.009999999776482582,45,21527
59904.0,0.0081241549924016,0.9980134963989258,10000.0,6.056210994720459,0.2946999967098236,0.009999999776482582,46,21995
59904.0,0.007941854186356068,0.9981637001037598,10000.0,6.129940509796143,0.27950000762939453,0.009999999776482582,47,22463
59904.0,0.007481317967176437,0.9981971383094788,10000.0,5.623734951019287,0.3147999942302704,0.009999999776482582,48,22931
59904.0,0.008596661500632763,0.9980134963989258,10000.0,5.737008571624756,0.32829999923706055,0.009999999776482582,49,23399
59904.0,0.007734185550361872,0.9982138276100159,10000.0,5.946815490722656,0.2689000070095062,0.009999999776482582,50,23867
59904.0,0.008107400499284267,0.9981637001037598,10000.0,5.598799705505371,0.31029999256134033,0.009999999776482582,51,24335
59904.0,0.007781531661748886,0.9981971383094788,10000.0,5.931063175201416,0.2847000062465668,0.009999999776482582,52,24803
59904.0,0.008373500779271126,0.9980134963989258,10000.0,5.869899272918701,0.30730000138282776,0.009999999776482582,53,25271
59904.0,0.0073206196539103985,0.9985142946243286,10000.0,4.994506359100342,0.31200000643730164,0.009999999776482582,54,25739
59904.0,0.00740352226421237,0.9983473420143127,10000.0,5.59981632232666,0.32820001244544983,0.009999999776482582,55,26207
59904.0,0.00783645547926426,0.9982805848121643,10000.0,5.542457580566406,0.32510000467300415,0.009999999776482582,56,26675
59904.0,0.0078993309289217,0.9980969429016113,10000.0,6.096156120300293,0.3052999973297119,0.009999999776482582,57,27143
59904.0,0.006931883282959461,0.9985309839248657,10000.0,5.715473651885986,0.3043000102043152,0.009999999776482582,58,27611
59904.0,0.0072607435286045074,0.9984976053237915,10000.0,5.752986907958984,0.3206000030040741,0.009999999776482582,59,28079
59904.0,0.006751360837370157,0.9986144304275513,10000.0,6.350468635559082,0.3068000078201294,0.009999999776482582,60,28547
59904.0,0.007401277311146259,0.998380720615387,10000.0,6.391726493835449,0.30250000953674316,0.009999999776482582,61,29015
59904.0,0.007797237951308489,0.9982472062110901,10000.0,5.8260626792907715,0.29580000042915344,0.009999999776482582,62,29483
59904.0,0.00729403318837285,0.998380720615387,10000.0,5.867175102233887,0.31290000677108765,0.009999999776482582,63,29951
59904.0,0.007285236846655607,0.9983139634132385,10000.0,5.2228007316589355,0.35530000925064087,0.009999999776482582,64,30419
59904.0,0.00703949062153697,0.9985476732254028,10000.0,6.451845169067383,0.28119999170303345,0.009999999776482582,65,30887
59904.0,0.007562100887298584,0.9984642267227173,10000.0,5.9113450050354,0.33640000224113464,0.009999999776482582,66,31355
59904.0,0.006849164143204689,0.9986645579338074,10000.0,6.008352279663086,0.27459999918937683,0.009999999776482582,67,31823
59904.0,0.007294081151485443,0.9982805848121643,10000.0,5.020873069763184,0.3361000120639801,0.009999999776482582,68,32291
59904.0,0.007153851445764303,0.9983640313148499,10000.0,6.992983818054199,0.31940001249313354,0.009999999776482582,69,32759
59904.0,0.007368287071585655,0.9984976053237915,10000.0,5.123006820678711,0.3287999927997589,0.009999999776482582,70,33227
59904.0,0.006780795753002167,0.9985142946243286,10000.0,5.415439128875732,0.3061000108718872,0.009999999776482582,71,33695
59904.0,0.0033086510375142097,0.9997662901878357,10000.0,5.284428119659424,0.3246999979019165,0.0010000000474974513,72,34163
59904.0,0.003013315610587597,0.9997662901878357,10000.0,5.516555309295654,0.3301999866962433,0.0010000000474974513,73,34631
59904.0,0.002869020914658904,0.9998330473899841,10000.0,5.350191593170166,0.3271999955177307,0.0010000000474974513,74,35099
59904.0,0.0028447937220335007,0.9998497366905212,10000.0,5.413309574127197,0.32739999890327454,0.0010000000474974513,75,35567
59904.0,0.002813291270285845,0.9997829794883728,10000.0,5.353590488433838,0.3248000144958496,0.0010000000474974513,76,36035
59904.0,0.0028220689855515957,0.9998330473899841,10000.0,5.666717052459717,0.32910001277923584,0.0010000000474974513,77,36503
59904.0,0.002828625962138176,0.999816358089447,10000.0,5.6301960945129395,0.33090001344680786,0.0010000000474974513,78,36971
59904.0,0.00281657581217587,0.9998831748962402,10000.0,5.578631401062012,0.3287999927997589,0.0010000000474974513,79,37439
59904.0,0.0027913933154195547,0.999816358089447,10000.0,5.530685901641846,0.33489999175071716,0.0010000000474974513,80,37907
59904.0,0.002751076128333807,0.9998664259910583,10000.0,5.610232830047607,0.3294999897480011,0.0010000000474974513,81,38375
59904.0,0.002862073015421629,0.9997996687889099,10000.0,5.732260704040527,0.3305000066757202,0.0010000000474974513,82,38843
59904.0,0.0028229013551026583,0.9997662901878357,10000.0,5.5208821296691895,0.33730000257492065,0.0010000000474974513,83,39311
59904.0,0.002778422087430954,0.9998664259910583,10000.0,5.600297451019287,0.32330000400543213,0.0010000000474974513,84,39779
59904.0,0.0028699375689029694,0.999816358089447,10000.0,5.572388648986816,0.3314000070095062,0.0010000000474974513,85,40247
59904.0,0.002848023781552911,0.9998330473899841,10000.0,5.712165832519531,0.33070001006126404,0.0010000000474974513,86,40715
59904.0,0.0028281668201088905,0.9998831748962402,10000.0,5.611504077911377,0.3382999897003174,0.0010000000474974513,87,41183
59904.0,0.0028519900515675545,0.9998497366905212,10000.0,5.709311485290527,0.3237000107765198,0.0010000000474974513,88,41651
59904.0,0.0029103730339556932,0.9997662901878357,10000.0,5.670332431793213,0.3303999900817871,0.0010000000474974513,89,42119
59904.0,0.0029374624136835337,0.9998497366905212,10000.0,5.80814790725708,0.32839998602867126,0.0010000000474974513,90,42587
59904.0,0.0029380673076957464,0.9998497366905212,10000.0,5.677059173583984,0.33329999446868896,0.0010000000474974513,91,43055
59904.0,0.0029680293519049883,0.9998664259910583,10000.0,5.7257795333862305,0.3240000009536743,0.0010000000474974513,92,43523
59904.0,0.0027569595258682966,0.9998831748962402,10000.0,5.630159854888916,0.32919999957084656,9.999999747378752e-05,93,43991
59904.0,0.0027245646342635155,0.9998998641967773,10000.0,5.653453826904297,0.3312000036239624,9.999999747378752e-05,94,44459
59904.0,0.0027290103025734425,0.9998831748962402,10000.0,5.635859489440918,0.3303999900817871,9.999999747378752e-05,95,44927
59904.0,0.002725198632106185,0.9998831748962402,10000.0,5.6852898597717285,0.32850000262260437,9.999999747378752e-05,96,45395
59904.0,0.002732208464294672,0.9998998641967773,10000.0,5.637589454650879,0.33219999074935913,9.999999747378752e-05,97,45863
59904.0,0.002727729734033346,0.9998998641967773,10000.0,5.673098087310791,0.3310999870300293,9.999999747378752e-05,98,46331
59904.0,0.0027225478552281857,0.9998998641967773,10000.0,5.637096881866455,0.3314000070095062,9.999999747378752e-05,99,46799
59904.0,0.002730223350226879,0.9999165534973145,10000.0,5.601797103881836,0.33070001006126404,9.999999747378752e-05,100,47267
59904.0,0.0027288200799375772,0.9998831748962402,10000.0,5.690611839294434,0.33009999990463257,9.999999747378752e-05,101,47735
59904.0,0.002731808228418231,0.9998998641967773,10000.0,5.63848352432251,0.3312999904155731,9.999999747378752e-05,102,48203
59904.0,0.002731758402660489,0.9998998641967773,10000.0,5.667130470275879,0.3303999900817871,9.999999747378752e-05,103,48671
59904.0,0.0027217839378863573,0.9998998641967773,10000.0,5.657360553741455,0.3310000002384186,9.999999747378752e-05,104,49139
59904.0,0.0027297097258269787,0.9998998641967773,10000.0,5.67672872543335,0.3303000032901764,9.999999747378752e-05,105,49607
59904.0,0.0027404949069023132,0.9998831748962402,10000.0,5.674391269683838,0.3294999897480011,9.999999747378752e-05,106,50075
59904.0,0.002746222773566842,0.9998831748962402,10000.0,5.651956081390381,0.3303999900817871,9.999999747378752e-05,107,50543
59904.0,0.0027465729508548975,0.9998998641967773,10000.0,5.6974077224731445,0.3310999870300293,9.999999747378752e-05,108,51011
59904.0,0.002735322806984186,0.9998998641967773,10000.0,5.7254133224487305,0.33009999990463257,9.999999747378752e-05,109,51479
59904.0,0.002750093350186944,0.9998831748962402,10000.0,5.683606147766113,0.3312999904155731,9.999999747378752e-05,110,51947
59904.0,0.002746411133557558,0.9998664259910583,10000.0,5.682544231414795,0.329800009727478,9.999999747378752e-05,111,52415
59904.0,0.002746821381151676,0.9998831748962402,10000.0,5.65526819229126,0.3303000032901764,9.999999747378752e-05,112,52883
59904.0,0.002743970137089491,0.9998998641967773,10000.0,5.640065670013428,0.33169999718666077,9.999999747378752e-05,113,53351
59904.0,0.0027463845908641815,0.9998998641967773,10000.0,5.684690475463867,0.32829999923706055,9.999999747378752e-05,114,53819
59904.0,0.0027495683170855045,0.9998831748962402,10000.0,5.643584251403809,0.33090001344680786,9.999999747378752e-05,115,54287
59904.0,0.0027358068618923426,0.9998998641967773,10000.0,5.659072399139404,0.3312000036239624,9.999999747378752e-06,116,54755
59904.0,0.0027282012160867453,0.9999165534973145,10000.0,5.668269634246826,0.3303999900817871,9.999999747378752e-06,117,55223
59904.0,0.002727654529735446,0.9999165534973145,10000.0,5.672386646270752,0.33009999990463257,9.999999747378752e-06,118,55691
59904.0,0.002722840989008546,0.9998998641967773,10000.0,5.673817157745361,0.33009999990463257,9.999999747378752e-06,119,56159
59904.0,0.00272186822257936,0.9998998641967773,10000.0,5.674065113067627,0.3303000032901764,9.999999747378752e-06,120,56627
59904.0,0.002714630216360092,0.9999165534973145,10000.0,5.677340030670166,0.3301999866962433,9.999999747378752e-06,121,57095
59904.0,0.002722157398238778,0.9998998641967773,10000.0,5.67623233795166,0.3303000032901764,9.999999747378752e-06,122,57563
59904.0,0.0027271222788840532,0.9998998641967773,10000.0,5.677314281463623,0.3303999900817871,9.999999747378752e-06,123,58031
59904.0,0.0027295511681586504,0.9998998641967773,10000.0,5.675717353820801,0.3305000066757202,9.999999747378752e-06,124,58499
59904.0,0.0027283206582069397,0.9998998641967773,10000.0,5.676372528076172,0.33070001006126404,9.999999747378752e-06,125,58967
59904.0,0.002726024715229869,0.9998998641967773,10000.0,5.677918910980225,0.3303999900817871,9.999999747378752e-06,126,59435
59904.0,0.0027286766562610865,0.9998998641967773,10000.0,5.67912483215332,0.3303000032901764,9.999999747378752e-06,127,59903
59904.0,0.0027273765299469233,0.9998998641967773,10000.0,5.679562568664551,0.33009999990463257,9.999999747378752e-06,128,60371
59904.0,0.0027315234765410423,0.9998998641967773,10000.0,5.678001403808594,0.3301999866962433,9.999999747378752e-06,129,60839
59904.0,0.0027214218862354755,0.9998998641967773,10000.0,5.6806640625,0.3301999866962433,9.999999747378752e-06,130,61307
59904.0,0.0027276582550257444,0.9998998641967773,10000.0,5.679415702819824,0.3303000032901764,9.999999747378752e-06,131,61775
59904.0,0.00272768666036427,0.9998998641967773,10000.0,5.679649829864502,0.3303999900817871,9.999999747378752e-06,132,62243
59904.0,0.002724907360970974,0.9998998641967773,10000.0,5.679692268371582,0.3303999900817871,9.999999974752427e-07,133,62711
59904.0,0.002722638426348567,0.9998998641967773,10000.0,5.679635524749756,0.3303999900817871,9.999999974752427e-07,134,63179
59904.0,0.002726345555856824,0.9998998641967773,10000.0,5.679542064666748,0.3303999900817871,9.999999974752427e-07,135,63647
59904.0,0.002726198872551322,0.9998998641967773,10000.0,5.679595470428467,0.3305000066757202,9.999999974752427e-07,136,64115
59904.0,0.0027244165539741516,0.9998998641967773,10000.0,5.679487705230713,0.3303999900817871,9.999999974752427e-07,137,64583
59904.0,0.0027258393820375204,0.9998998641967773,10000.0,5.67955207824707,0.3303999900817871,9.999999974752427e-07,138,65051
59904.0,0.0027260384522378445,0.9998998641967773,10000.0,5.67959451675415,0.3303999900817871,9.999999974752427e-07,139,65519
59904.0,0.0027261667419224977,0.9998998641967773,10000.0,5.679455280303955,0.3305000066757202,9.999999974752427e-07,140,65987
59904.0,0.002726182574406266,0.9998998641967773,10000.0,5.679266929626465,0.3303999900817871,9.999999974752427e-07,141,66455
59904.0,0.002725806552916765,0.9998998641967773,10000.0,5.679485321044922,0.3303999900817871,9.999999974752427e-07,142,66923
59904.0,0.0027277593035250902,0.9998998641967773,10000.0,5.679226398468018,0.3303999900817871,9.999999974752427e-07,143,67391
59904.0,0.0027254964224994183,0.9998998641967773,10000.0,5.679222106933594,0.3303000032901764,1.0000000116860974e-07,144,67859
59904.0,0.0027214724104851484,0.9998998641967773,10000.0,5.679211139678955,0.3303000032901764,1.0000000116860974e-07,145,68327
59904.0,0.00272047589533031,0.9998998641967773,10000.0,5.679211616516113,0.3303999900817871,1.0000000116860974e-07,146,68795
59904.0,0.002723223529756069,0.9998998641967773,10000.0,5.679193019866943,0.3303999900817871,1.0000000116860974e-07,147,69263
59904.0,0.0027257483452558517,0.9998998641967773,10000.0,5.679175853729248,0.3303000032901764,1.0000000116860974e-07,148,69731
59904.0,0.002726165810599923,0.9998998641967773,10000.0,5.679147243499756,0.3303000032901764,1.0000000116860974e-07,149,70199
59904.0,0.0027242896612733603,0.9998998641967773,10000.0,5.67917013168335,0.3303999900817871,1.0000000116860974e-07,150,70667
59904.0,0.002720108488574624,0.9998998641967773,10000.0,5.679155349731445,0.3303999900817871,1.0000000116860974e-07,151,71135
59904.0,0.002727186307311058,0.9998998641967773,10000.0,5.679152965545654,0.3303999900817871,1.0000000116860974e-07,152,71603
59904.0,0.0027256261091679335,0.9998998641967773,10000.0,5.679156303405762,0.3303999900817871,1.0000000116860974e-07,153,72071
59904.0,0.0027274847961962223,0.9998998641967773,10000.0,5.6791205406188965,0.3303999900817871,1.0000000116860974e-07,154,72539
59904.0,0.0027267541736364365,0.9998998641967773,10000.0,5.679123401641846,0.3303999900817871,9.99999993922529e-09,155,73007
59904.0,0.0027265443932265043,0.9998998641967773,10000.0,5.679121971130371,0.3303999900817871,9.99999993922529e-09,156,73475
59904.0,0.002726617269217968,0.9998998641967773,10000.0,5.679113388061523,0.3303999900817871,9.99999993922529e-09,157,73943
59904.0,0.0027210565749555826,0.9998998641967773,10000.0,5.679111957550049,0.3303999900817871,9.99999993922529e-09,158,74411
59904.0,0.0027206358499825,0.9998998641967773,10000.0,5.679117202758789,0.3303999900817871,9.99999993922529e-09,159,74879
59904.0,0.002714920789003372,0.9998998641967773,10000.0,5.679114818572998,0.3303999900817871,9.99999993922529e-09,160,75347
59904.0,0.002721236553043127,0.9998998641967773,10000.0,5.679113388061523,0.3303999900817871,9.99999993922529e-09,161,75815
59904.0,0.002725972793996334,0.9998998641967773,10000.0,5.679114818572998,0.3303999900817871,9.99999993922529e-09,162,76283
59904.0,0.002721956232562661,0.9998998641967773,10000.0,5.67911434173584,0.3303999900817871,9.99999993922529e-09,163,76751
59904.0,0.0027204782236367464,0.9998998641967773,10000.0,5.6791205406188965,0.3303999900817871,9.99999993922529e-09,164,77219
59904.0,0.002724352525547147,0.9998998641967773,10000.0,5.67912483215332,0.3303999900817871,9.99999993922529e-09,165,77687
59904.0,0.002727182349190116,0.9998998641967773,10000.0,5.679128170013428,0.3303999900817871,9.99999993922529e-09,166,78155
59904.0,0.0027231553103774786,0.9998998641967773,10000.0,5.679129123687744,0.3303999900817871,9.99999993922529e-09,167,78623
59904.0,0.0027256347239017487,0.9998998641967773,10000.0,5.679128170013428,0.3303999900817871,9.99999993922529e-09,168,79091
59904.0,0.0027253790758550167,0.9998998641967773,10000.0,5.679126739501953,0.3303999900817871,9.99999993922529e-09,169,79559
59904.0,0.0027230014093220234,0.9998998641967773,10000.0,5.67912483215332,0.3303999900817871,9.99999993922529e-09,170,80027
59904.0,0.0027245599776506424,0.9998998641967773,10000.0,5.679129600524902,0.3303999900817871,9.99999993922529e-09,171,80495
59904.0,0.00272532575763762,0.9998998641967773,10000.0,5.679131984710693,0.3303999900817871,9.99999993922529e-09,172,80963
59904.0,0.002725614234805107,0.9998998641967773,10000.0,5.679133415222168,0.3303999900817871,9.99999993922529e-09,173,81431
59904.0,0.0027189613319933414,0.9998998641967773,10000.0,5.67913293838501,0.3303999900817871,9.99999993922529e-09,174,81899
59904.0,0.0027252405416220427,0.9998998641967773,10000.0,5.679131984710693,0.3303999900817871,9.99999993922529e-09,175,82367
59904.0,0.002724885940551758,0.9998998641967773,10000.0,5.679131984710693,0.3303999900817871,9.99999993922529e-09,176,82835
59904.0,0.00272693345323205,0.9998998641967773,10000.0,5.679130554199219,0.3303999900817871,9.99999993922529e-09,177,83303
59904.0,0.002724427031353116,0.9998998641967773,10000.0,5.67913293838501,0.3303999900817871,9.99999993922529e-09,178,83771
59904.0,0.002725482452660799,0.9998998641967773,10000.0,5.679131984710693,0.3303999900817871,9.99999993922529e-09,179,84239
59904.0,0.0027247171383351088,0.9998998641967773,10000.0,5.679133415222168,0.3303999900817871,9.99999993922529e-09,180,84707
59904.0,0.0027226347010582685,0.9998998641967773,10000.0,5.679133415222168,0.3303999900817871,9.99999993922529e-09,181,85175
59904.0,0.002725041937083006,0.9998998641967773,10000.0,5.679135322570801,0.3303999900817871,9.99999993922529e-09,182,85643
59904.0,0.0027266847901046276,0.9998998641967773,10000.0,5.679133892059326,0.3303999900817871,9.99999993922529e-09,183,86111
59904.0,0.002724152524024248,0.9998998641967773,10000.0,5.679131031036377,0.3303999900817871,9.99999993922529e-09,184,86579
59904.0,0.00272517092525959,0.9998998641967773,10000.0,5.6791300773620605,0.3303999900817871,9.99999993922529e-09,185,87047
59904.0,0.0027270230930298567,0.9998998641967773,10000.0,5.6791253089904785,0.3303999900817871,9.99999993922529e-09,186,87515
59904.0,0.0027244025841355324,0.9998998641967773,10000.0,5.67912483215332,0.3303999900817871,9.99999993922529e-09,187,87983
59904.0,0.0027255197055637836,0.9998998641967773,10000.0,5.679124355316162,0.3303999900817871,9.99999993922529e-09,188,88451
59904.0,0.002722742734476924,0.9998998641967773,10000.0,5.679129600524902,0.3303999900817871,9.99999993922529e-09,189,88919
59904.0,0.002719644922763109,0.9998998641967773,10000.0,5.67913293838501,0.3303999900817871,9.99999993922529e-09,190,89387
59904.0,0.0027221839409321547,0.9998998641967773,10000.0,5.67913293838501,0.3303999900817871,9.99999993922529e-09,191,89855
59904.0,0.0027240649797022343,0.9998998641967773,10000.0,5.679131984710693,0.3303999900817871,9.99999993922529e-09,192,90323
59904.0,0.002726607955992222,0.9998998641967773,10000.0,5.679133892059326,0.3303999900817871,9.99999993922529e-09,193,90791
59904.0,0.0027258151676505804,0.9998998641967773,10000.0,5.679129600524902,0.3303999900817871,9.99999993922529e-09,194,91259
59904.0,0.0027271967846900225,0.9998998641967773,10000.0,5.679129600524902,0.3303999900817871,9.99999993922529e-09,195,91727
59904.0,0.0027261562645435333,0.9998998641967773,10000.0,5.679129123687744,0.3303999900817871,9.99999993922529e-09,196,92195
59904.0,0.002723920624703169,0.9998998641967773,10000.0,5.679131031036377,0.3303999900817871,9.99999993922529e-09,197,92663
59904.0,0.0027217725291848183,0.9998998641967773,10000.0,5.679131031036377,0.3303999900817871,9.99999993922529e-09,198,93131
59904.0,0.0027254405431449413,0.9998998641967773,10000.0,5.679123401641846,0.3303999900817871,9.99999993922529e-09,199,93599


==> FMNIST_natural_det_L2.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.043097734451294,0.6293903589248657,10000.0,11.434102058410645,0.019999999552965164,0.009999999776482582,0,467
59904.0,0.36804255843162537,0.8790732026100159,10000.0,10.856926918029785,0.09430000185966492,0.009999999776482582,1,935
59904.0,0.20373877882957458,0.9362480044364929,10000.0,9.537513732910156,0.08640000224113464,0.009999999776482582,2,1403
59904.0,0.12562505900859833,0.961304783821106,10000.0,9.622958183288574,0.08699999749660492,0.009999999776482582,3,1871
59904.0,0.08479198813438416,0.9740084409713745,10000.0,9.27868938446045,0.09200000017881393,0.009999999776482582,4,2339
59904.0,0.06524546444416046,0.9805688858032227,10000.0,8.964129447937012,0.15080000460147858,0.009999999776482582,5,2807
59904.0,0.05256418138742447,0.9843082427978516,10000.0,9.561305046081543,0.14910000562667847,0.009999999776482582,6,3275
59904.0,0.04433922469615936,0.9866452813148499,10000.0,8.977005958557129,0.12970000505447388,0.009999999776482582,7,3743
59904.0,0.03656633943319321,0.9887820482254028,10000.0,9.47731876373291,0.15700000524520874,0.009999999776482582,8,4211
59904.0,0.03185795992612839,0.990234375,10000.0,10.249135971069336,0.14249999821186066,0.009999999776482582,9,4679
59904.0,0.02703765407204628,0.9919871687889099,10000.0,8.55838394165039,0.13590000569820404,0.009999999776482582,10,5147
59904.0,0.024425620213150978,0.9929720759391785,10000.0,9.10450553894043,0.12409999966621399,0.009999999776482582,11,5615
59904.0,0.02158099226653576,0.9938735365867615,10000.0,7.754173278808594,0.1785999983549118,0.009999999776482582,12,6083
59904.0,0.01937277428805828,0.9942908883094788,10000.0,8.615978240966797,0.1656000018119812,0.009999999776482582,13,6551
59904.0,0.018351580947637558,0.99485844373703,10000.0,8.238056182861328,0.1835000067949295,0.009999999776482582,14,7019
59904.0,0.0158371664583683,0.9955929517745972,10000.0,8.936279296875,0.16670000553131104,0.009999999776482582,15,7487
59904.0,0.016026407480239868,0.9950253963470459,10000.0,7.632537364959717,0.2004999965429306,0.009999999776482582,16,7955
59904.0,0.013948043808341026,0.9962440133094788,10000.0,7.6971211433410645,0.1696999967098236,0.009999999776482582,17,8423
59904.0,0.013316233642399311,0.9966779947280884,10000.0,7.813632965087891,0.17159999907016754,0.009999999776482582,18,8891
59904.0,0.012608615681529045,0.9963942170143127,10000.0,7.399990558624268,0.19709999859333038,0.009999999776482582,19,9359
59904.0,0.011993970721960068,0.9965945482254028,10000.0,7.67410135269165,0.15299999713897705,0.009999999776482582,20,9827
59904.0,0.010611636564135551,0.9970953464508057,10000.0,7.24404764175415,0.1941000074148178,0.009999999776482582,21,10295
59904.0,0.01056178379803896,0.9971621036529541,10000.0,7.161984443664551,0.23250000178813934,0.009999999776482582,22,10763
59904.0,0.009505001828074455,0.9974125027656555,10000.0,6.819243907928467,0.2433999925851822,0.009999999776482582,23,11231
59904.0,0.009665978141129017,0.997512698173523,10000.0,7.240001678466797,0.21979999542236328,0.009999999776482582,24,11699
59904.0,0.009499962441623211,0.9975627660751343,10000.0,6.9498419761657715,0.2029000073671341,0.009999999776482582,25,12167
59904.0,0.00891914963722229,0.9975961446762085,10000.0,6.917360782623291,0.210999995470047,0.009999999776482582,26,12635
59904.0,0.009369348175823689,0.9975293874740601,10000.0,6.3939290046691895,0.19990000128746033,0.009999999776482582,27,13103
59904.0,0.008792215026915073,0.9977964758872986,10000.0,7.391857624053955,0.12939999997615814,0.009999999776482582,28,13571
59904.0,0.007857508957386017,0.9980301856994629,10000.0,7.145758628845215,0.17229999601840973,0.009999999776482582,29,14039
59904.0,0.008217863738536835,0.9979634284973145,10000.0,6.8292083740234375,0.20569999516010284,0.009999999776482582,30,14507
59904.0,0.008428356610238552,0.9978966116905212,10000.0,6.885586738586426,0.1981000006198883,0.009999999776482582,31,14975
59904.0,0.007405650336295366,0.9982972741127014,10000.0,6.957283020019531,0.16349999606609344,0.009999999776482582,32,15443
59904.0,0.007807385642081499,0.998046875,10000.0,6.630040645599365,0.2295999974012375,0.009999999776482582,33,15911
59904.0,0.007302840240299702,0.9983974099159241,10000.0,7.09731388092041,0.20360000431537628,0.009999999776482582,34,16379
59904.0,0.007501129060983658,0.9982805848121643,10000.0,6.690978050231934,0.1890999972820282,0.009999999776482582,35,16847
59904.0,0.007445585913956165,0.9983974099159241,10000.0,6.93115758895874,0.1973000019788742,0.009999999776482582,36,17315
59904.0,0.007319625932723284,0.9982138276100159,10000.0,6.60375452041626,0.23980000615119934,0.009999999776482582,37,17783
59904.0,0.006487574428319931,0.9987146258354187,10000.0,6.450063705444336,0.21539999544620514,0.009999999776482582,38,18251
59904.0,0.0069230771623551846,0.9984475374221802,10000.0,7.001334190368652,0.1932000070810318,0.009999999776482582,39,18719
59904.0,0.006640213076025248,0.998581051826477,10000.0,6.694229602813721,0.2085999995470047,0.009999999776482582,40,19187
59904.0,0.006665794178843498,0.9986478090286255,10000.0,6.705957889556885,0.1981000006198883,0.009999999776482582,41,19655
59904.0,0.006640351377427578,0.9986812472343445,10000.0,6.652560710906982,0.17470000684261322,0.009999999776482582,42,20123
59904.0,0.006981616374105215,0.9985309839248657,10000.0,6.504828453063965,0.1889999955892563,0.009999999776482582,43,20591
59904.0,0.006816753186285496,0.9985142946243286,10000.0,7.055559158325195,0.22499999403953552,0.009999999776482582,44,21059
59904.0,0.006657049059867859,0.9986311197280884,10000.0,6.197270393371582,0.20329999923706055,0.009999999776482582,45,21527
59904.0,0.006173213943839073,0.9986812472343445,10000.0,6.131959438323975,0.20479999482631683,0.009999999776482582,46,21995
59904.0,0.006690153852105141,0.9982638955116272,10000.0,5.883177757263184,0.22699999809265137,0.009999999776482582,47,22463
59904.0,0.006177789997309446,0.9988648295402527,10000.0,6.3242974281311035,0.19859999418258667,0.009999999776482582,48,22931
59904.0,0.006208168808370829,0.9987980723381042,10000.0,6.360540866851807,0.23600000143051147,0.009999999776482582,49,23399
59904.0,0.006946193519979715,0.9983139634132385,10000.0,6.258101940155029,0.19030000269412994,0.009999999776482582,50,23867
59904.0,0.005957180168479681,0.9987980723381042,10000.0,7.042154788970947,0.2313999980688095,0.009999999776482582,51,24335
59904.0,0.007188692223280668,0.9983473420143127,10000.0,5.72216272354126,0.19179999828338623,0.009999999776482582,52,24803
59904.0,0.006219667848199606,0.99876469373703,10000.0,6.021514892578125,0.1615999937057495,0.009999999776482582,53,25271
59904.0,0.006162621080875397,0.9986144304275513,10000.0,5.804511070251465,0.219200000166893,0.009999999776482582,54,25739
59904.0,0.006479702889919281,0.9987813830375671,10000.0,5.649274826049805,0.19599999487400055,0.009999999776482582,55,26207
59904.0,0.005481572821736336,0.9989817142486572,10000.0,5.5911946296691895,0.2296999990940094,0.009999999776482582,56,26675
59904.0,0.0053690290078520775,0.9991152286529541,10000.0,6.39376974105835,0.2134999930858612,0.009999999776482582,57,27143
59904.0,0.006170583888888359,0.9986311197280884,10000.0,6.390600681304932,0.17949999868869781,0.009999999776482582,58,27611
59904.0,0.005903931334614754,0.9987813830375671,10000.0,6.18846321105957,0.20759999752044678,0.009999999776482582,59,28079
59904.0,0.00610740203410387,0.9988481402397156,10000.0,5.943635940551758,0.23260000348091125,0.009999999776482582,60,28547
59904.0,0.0061375172808766365,0.9987480044364929,10000.0,5.726357936859131,0.2547999918460846,0.009999999776482582,61,29015
59904.0,0.005888291634619236,0.9988648295402527,10000.0,6.158263683319092,0.21979999542236328,0.009999999776482582,62,29483
59904.0,0.006104800384491682,0.9987313151359558,10000.0,5.75027322769165,0.2071000039577484,0.009999999776482582,63,29951
59904.0,0.005679437890648842,0.9988982081413269,10000.0,5.844341278076172,0.30329999327659607,0.009999999776482582,64,30419
59904.0,0.00552901579067111,0.9988815188407898,10000.0,6.159799575805664,0.18279999494552612,0.009999999776482582,65,30887
59904.0,0.006064514629542828,0.9988314509391785,10000.0,5.976798057556152,0.19589999318122864,0.009999999776482582,66,31355
59904.0,0.006341276224702597,0.9987980723381042,10000.0,5.667781829833984,0.15049999952316284,0.009999999776482582,67,31823
59904.0,0.005711773410439491,0.9989817142486572,10000.0,5.528441905975342,0.20980000495910645,0.009999999776482582,68,32291
59904.0,0.002706334227696061,0.9997662901878357,10000.0,5.84551477432251,0.20579999685287476,0.0010000000474974513,69,32759
59904.0,0.002460762392729521,0.999816358089447,10000.0,5.91516637802124,0.20880000293254852,0.0010000000474974513,70,33227
59904.0,0.0024145697243511677,0.999816358089447,10000.0,5.9210896492004395,0.21359999477863312,0.0010000000474974513,71,33695
59904.0,0.0023551974445581436,0.9998998641967773,10000.0,5.901350021362305,0.2087000012397766,0.0010000000474974513,72,34163
59904.0,0.0023917241487652063,0.9998664259910583,10000.0,5.949003219604492,0.22499999403953552,0.0010000000474974513,73,34631
59904.0,0.0023169955238699913,0.9998664259910583,10000.0,5.971278190612793,0.20890000462532043,0.0010000000474974513,74,35099
59904.0,0.0023652769159525633,0.9998330473899841,10000.0,5.912740707397461,0.21459999680519104,0.0010000000474974513,75,35567
59904.0,0.0023600454442203045,0.9998330473899841,10000.0,6.0113654136657715,0.20980000495910645,0.0010000000474974513,76,36035
59904.0,0.0023500972893089056,0.9998664259910583,10000.0,6.104045867919922,0.21539999544620514,0.0010000000474974513,77,36503
59904.0,0.0024128747172653675,0.9998664259910583,10000.0,5.986661911010742,0.20819999277591705,0.0010000000474974513,78,36971
59904.0,0.002380263525992632,0.9998831748962402,10000.0,5.96553373336792,0.21629999577999115,0.0010000000474974513,79,37439
59904.0,0.0023900403175503016,0.9998664259910583,10000.0,6.078636646270752,0.2125999927520752,0.0010000000474974513,80,37907
59904.0,0.0024285446852445602,0.9998998641967773,10000.0,6.005463123321533,0.2190999984741211,0.0010000000474974513,81,38375
59904.0,0.0024322587996721268,0.9998664259910583,10000.0,6.0050740242004395,0.21060000360012054,0.0010000000474974513,82,38843
59904.0,0.0024031910579651594,0.9998998641967773,10000.0,6.12322473526001,0.2085999995470047,0.0010000000474974513,83,39311
59904.0,0.0024286946281790733,0.9998497366905212,10000.0,5.98407506942749,0.21369999647140503,0.0010000000474974513,84,39779
59904.0,0.002495864173397422,0.9998330473899841,10000.0,5.989765644073486,0.21279999613761902,0.0010000000474974513,85,40247
59904.0,0.0023622135631740093,0.9999332427978516,10000.0,6.003911018371582,0.2078000009059906,9.999999747378752e-05,86,40715
59904.0,0.0022973583545535803,0.9999165534973145,10000.0,6.010343551635742,0.21040000021457672,9.999999747378752e-05,87,41183
59904.0,0.002294195583090186,0.9999165534973145,10000.0,5.997263431549072,0.21080000698566437,9.999999747378752e-05,88,41651
59904.0,0.002300953958183527,0.9999165534973145,10000.0,6.027338981628418,0.21089999377727509,9.999999747378752e-05,89,42119
59904.0,0.002304795663803816,0.9999165534973145,10000.0,6.016819477081299,0.21140000224113464,9.999999747378752e-05,90,42587
59904.0,0.0023054585326462984,0.9998998641967773,10000.0,6.020818710327148,0.21040000021457672,9.999999747378752e-05,91,43055
59904.0,0.0022980740759521723,0.9999165534973145,10000.0,6.024337291717529,0.21050000190734863,9.999999747378752e-05,92,43523
59904.0,0.0023079058155417442,0.9999165534973145,10000.0,6.017940521240234,0.20999999344348907,9.999999747378752e-05,93,43991
59904.0,0.002309216884896159,0.9999165534973145,10000.0,6.028532981872559,0.210099995136261,9.999999747378752e-05,94,44459
59904.0,0.0023027099668979645,0.9999165534973145,10000.0,6.039592742919922,0.21199999749660492,9.999999747378752e-05,95,44927
59904.0,0.0023113207425922155,0.9999165534973145,10000.0,6.023431777954102,0.21220000088214874,9.999999747378752e-05,96,45395
59904.0,0.0023167156614363194,0.9999165534973145,10000.0,6.014067649841309,0.20909999310970306,9.999999747378752e-05,97,45863
59904.0,0.0023122429847717285,0.9999332427978516,10000.0,6.032855987548828,0.21170000731945038,9.999999747378752e-05,98,46331
59904.0,0.0023158981930464506,0.9999165534973145,10000.0,6.011616230010986,0.2084999978542328,9.999999747378752e-05,99,46799
59904.0,0.002300961408764124,0.9999165534973145,10000.0,6.015655040740967,0.2094999998807907,9.999999747378752e-06,100,47267
59904.0,0.0022960309870541096,0.9999165534973145,10000.0,6.018340587615967,0.2101999968290329,9.999999747378752e-06,101,47735
59904.0,0.002295380923897028,0.9999165534973145,10000.0,6.0196404457092285,0.21050000190734863,9.999999747378752e-06,102,48203
59904.0,0.0022909855470061302,0.9999165534973145,10000.0,6.02115535736084,0.21060000360012054,9.999999747378752e-06,103,48671
59904.0,0.0022878008894622326,0.9999165534973145,10000.0,6.022012710571289,0.21070000529289246,9.999999747378752e-06,104,49139
59904.0,0.0022925010416656733,0.9999165534973145,10000.0,6.0227556228637695,0.21060000360012054,9.999999747378752e-06,105,49607
59904.0,0.0022950987331569195,0.9999165534973145,10000.0,6.022395133972168,0.21070000529289246,9.999999747378752e-06,106,50075
59904.0,0.0022958843037486076,0.9999165534973145,10000.0,6.022909164428711,0.21070000529289246,9.999999747378752e-06,107,50543
59904.0,0.0022954444866627455,0.9999165534973145,10000.0,6.023041248321533,0.21089999377727509,9.999999747378752e-06,108,51011
59904.0,0.0022882067132741213,0.9999165534973145,10000.0,6.022226333618164,0.21080000698566437,9.999999747378752e-06,109,51479
59904.0,0.0022934582084417343,0.9999165534973145,10000.0,6.021805286407471,0.21070000529289246,9.999999747378752e-06,110,51947
59904.0,0.0022966365795582533,0.9999165534973145,10000.0,6.021902561187744,0.21060000360012054,9.999999747378752e-06,111,52415
59904.0,0.002296272199600935,0.9999165534973145,10000.0,6.02208948135376,0.21070000529289246,9.999999747378752e-06,112,52883
59904.0,0.0022956025786697865,0.9999165534973145,10000.0,6.024343013763428,0.21050000190734863,9.999999747378752e-06,113,53351
59904.0,0.0022964435629546642,0.9999165534973145,10000.0,6.0248541831970215,0.21070000529289246,9.999999747378752e-06,114,53819
59904.0,0.002293773926794529,0.9999165534973145,10000.0,6.024650573730469,0.21060000360012054,9.999999747378752e-06,115,54287
59904.0,0.0022950423881411552,0.9999165534973145,10000.0,6.024598598480225,0.21060000360012054,9.999999974752427e-07,116,54755
59904.0,0.0022949145641177893,0.9999165534973145,10000.0,6.024601459503174,0.21060000360012054,9.999999974752427e-07,117,55223
59904.0,0.002289191586896777,0.9999165534973145,10000.0,6.024482250213623,0.21060000360012054,9.999999974752427e-07,118,55691
59904.0,0.0022834620904177427,0.9999165534973145,10000.0,6.0245361328125,0.21050000190734863,9.999999974752427e-07,119,56159
59904.0,0.002294050995260477,0.9999165534973145,10000.0,6.024487495422363,0.21060000360012054,9.999999974752427e-07,120,56627
59904.0,0.002280337503179908,0.9999332427978516,10000.0,6.024434566497803,0.21050000190734863,9.999999974752427e-07,121,57095
59904.0,0.002293001627549529,0.9999165534973145,10000.0,6.024387359619141,0.21060000360012054,9.999999974752427e-07,122,57563
59904.0,0.002292365999892354,0.9999165534973145,10000.0,6.024387836456299,0.21060000360012054,9.999999974752427e-07,123,58031
59904.0,0.002291501499712467,0.9999165534973145,10000.0,6.024435997009277,0.21060000360012054,9.999999974752427e-07,124,58499
59904.0,0.002293115947395563,0.9999165534973145,10000.0,6.024387836456299,0.21060000360012054,9.999999974752427e-07,125,58967
59904.0,0.0022901121992617846,0.9999165534973145,10000.0,6.02438497543335,0.21060000360012054,9.999999974752427e-07,126,59435
59904.0,0.0022914940491318703,0.9999165534973145,10000.0,6.024373531341553,0.21060000360012054,9.999999974752427e-07,127,59903
59904.0,0.0022940472699701786,0.9999165534973145,10000.0,6.024293899536133,0.21060000360012054,9.999999974752427e-07,128,60371
59904.0,0.002293405821546912,0.9999165534973145,10000.0,6.024140357971191,0.21060000360012054,9.999999974752427e-07,129,60839
59904.0,0.002294509904459119,0.9999165534973145,10000.0,6.024065017700195,0.21060000360012054,9.999999974752427e-07,130,61307
59904.0,0.0022921550553292036,0.9999165534973145,10000.0,6.024092197418213,0.21060000360012054,9.999999974752427e-07,131,61775
59904.0,0.0022901275660842657,0.9999165534973145,10000.0,6.024147987365723,0.21060000360012054,9.999999974752427e-07,132,62243
59904.0,0.0022921671625226736,0.9999165534973145,10000.0,6.024145126342773,0.21060000360012054,1.0000000116860974e-07,133,62711
59904.0,0.0022735754027962685,0.9999332427978516,10000.0,6.024121284484863,0.21060000360012054,1.0000000116860974e-07,134,63179
59904.0,0.002291814424097538,0.9999165534973145,10000.0,6.024131774902344,0.21060000360012054,1.0000000116860974e-07,135,63647
59904.0,0.0022946966346353292,0.9999165534973145,10000.0,6.02414608001709,0.21060000360012054,1.0000000116860974e-07,136,64115
59904.0,0.0022835147101432085,0.9999165534973145,10000.0,6.024142742156982,0.21060000360012054,1.0000000116860974e-07,137,64583
59904.0,0.0022926179226487875,0.9999165534973145,10000.0,6.024138450622559,0.21060000360012054,1.0000000116860974e-07,138,65051
59904.0,0.0022935804445296526,0.9999165534973145,10000.0,6.024138927459717,0.21060000360012054,1.0000000116860974e-07,139,65519
59904.0,0.0022923918440937996,0.9999165534973145,10000.0,6.024149417877197,0.21060000360012054,1.0000000116860974e-07,140,65987
59904.0,0.0022933490108698606,0.9999165534973145,10000.0,6.024138450622559,0.21060000360012054,1.0000000116860974e-07,141,66455
59904.0,0.002293506171554327,0.9999165534973145,10000.0,6.024121284484863,0.21060000360012054,1.0000000116860974e-07,142,66923
59904.0,0.0022921778727322817,0.9999165534973145,10000.0,6.024121284484863,0.21060000360012054,1.0000000116860974e-07,143,67391
59904.0,0.002292504534125328,0.9999165534973145,10000.0,6.024101734161377,0.21060000360012054,1.0000000116860974e-07,144,67859
59904.0,0.002286028116941452,0.9999165534973145,10000.0,6.024104595184326,0.21060000360012054,1.0000000116860974e-07,145,68327
59904.0,0.0022899569012224674,0.9999165534973145,10000.0,6.024107933044434,0.21060000360012054,9.99999993922529e-09,146,68795
59904.0,0.002293328521773219,0.9999165534973145,10000.0,6.024106502532959,0.21060000360012054,9.99999993922529e-09,147,69263
59904.0,0.0022933606524020433,0.9999165534973145,10000.0,6.024106979370117,0.21060000360012054,9.99999993922529e-09,148,69731
59904.0,0.002292506629601121,0.9999165534973145,10000.0,6.024106502532959,0.21060000360012054,9.99999993922529e-09,149,70199
59904.0,0.002285016467794776,0.9999165534973145,10000.0,6.024104595184326,0.21060000360012054,9.99999993922529e-09,150,70667
59904.0,0.0022929576225578785,0.9999165534973145,10000.0,6.024105548858643,0.21060000360012054,9.99999993922529e-09,151,71135
59904.0,0.002294297097250819,0.9999165534973145,10000.0,6.024104595184326,0.21060000360012054,9.99999993922529e-09,152,71603
59904.0,0.002289248164743185,0.9999165534973145,10000.0,6.024104118347168,0.21060000360012054,9.99999993922529e-09,153,72071
59904.0,0.002292228164151311,0.9999165534973145,10000.0,6.024110794067383,0.21060000360012054,9.99999993922529e-09,154,72539
59904.0,0.002293461235240102,0.9999165534973145,10000.0,6.024110794067383,0.21060000360012054,9.99999993922529e-09,155,73007
59904.0,0.0022930086124688387,0.9999165534973145,10000.0,6.02410888671875,0.21060000360012054,9.99999993922529e-09,156,73475
59904.0,0.002293659606948495,0.9999165534973145,10000.0,6.024108409881592,0.21060000360012054,9.99999993922529e-09,157,73943
59904.0,0.0022895641159266233,0.9999165534973145,10000.0,6.02410364151001,0.21060000360012054,9.99999993922529e-09,158,74411
59904.0,0.0022896176669746637,0.9999165534973145,10000.0,6.024104118347168,0.21060000360012054,9.99999993922529e-09,159,74879
59904.0,0.0022861124016344547,0.9999165534973145,10000.0,6.024105548858643,0.21060000360012054,9.99999993922529e-09,160,75347
59904.0,0.002293569967150688,0.9999165534973145,10000.0,6.024106025695801,0.21060000360012054,9.99999993922529e-09,161,75815
59904.0,0.0022923655342310667,0.9999165534973145,10000.0,6.024104118347168,0.21060000360012054,9.99999993922529e-09,162,76283
59904.0,0.0022943427320569754,0.9999165534973145,10000.0,6.024104595184326,0.21060000360012054,9.99999993922529e-09,163,76751
59904.0,0.002290969481691718,0.9999165534973145,10000.0,6.024105072021484,0.21060000360012054,9.99999993922529e-09,164,77219
59904.0,0.002288742456585169,0.9999165534973145,10000.0,6.024105548858643,0.21060000360012054,9.99999993922529e-09,165,77687
59904.0,0.002292356686666608,0.9999165534973145,10000.0,6.024105548858643,0.21060000360012054,9.99999993922529e-09,166,78155
59904.0,0.002292187884449959,0.9999165534973145,10000.0,6.024108409881592,0.21060000360012054,9.99999993922529e-09,167,78623
59904.0,0.0022850865498185158,0.9999165534973145,10000.0,6.024099826812744,0.21060000360012054,9.99999993922529e-09,168,79091
59904.0,0.0022881708573549986,0.9999165534973145,10000.0,6.024101257324219,0.21060000360012054,9.99999993922529e-09,169,79559
59904.0,0.002292325021699071,0.9999165534973145,10000.0,6.024107933044434,0.21060000360012054,9.99999993922529e-09,170,80027
59904.0,0.002293481957167387,0.9999165534973145,10000.0,6.024105548858643,0.21060000360012054,9.99999993922529e-09,171,80495
59904.0,0.002293344819918275,0.9999165534973145,10000.0,6.024102210998535,0.21060000360012054,9.99999993922529e-09,172,80963
59904.0,0.002294084755703807,0.9999165534973145,10000.0,6.024104118347168,0.21060000360012054,9.99999993922529e-09,173,81431
59904.0,0.0022907580714672804,0.9999165534973145,10000.0,6.024104118347168,0.21060000360012054,9.99999993922529e-09,174,81899
59904.0,0.002292429329827428,0.9999165534973145,10000.0,6.024107933044434,0.21060000360012054,9.99999993922529e-09,175,82367
59904.0,0.0022907278034836054,0.9999165534973145,10000.0,6.024108409881592,0.21060000360012054,9.99999993922529e-09,176,82835
59904.0,0.0022936221212148666,0.9999165534973145,10000.0,6.024109363555908,0.21060000360012054,9.99999993922529e-09,177,83303
59904.0,0.0022934384178370237,0.9999165534973145,10000.0,6.024109363555908,0.21060000360012054,9.99999993922529e-09,178,83771
59904.0,0.0022815384436398745,0.9999165534973145,10000.0,6.024111747741699,0.21060000360012054,9.99999993922529e-09,179,84239
59904.0,0.002290420001372695,0.9999165534973145,10000.0,6.024111747741699,0.21060000360012054,9.99999993922529e-09,180,84707
59904.0,0.0022934149019420147,0.9999165534973145,10000.0,6.024111270904541,0.21060000360012054,9.99999993922529e-09,181,85175
59904.0,0.002293060068041086,0.9999165534973145,10000.0,6.024110317230225,0.21060000360012054,9.99999993922529e-09,182,85643
59904.0,0.0022914870642125607,0.9999165534973145,10000.0,6.024109363555908,0.21060000360012054,9.99999993922529e-09,183,86111
59904.0,0.00229296344332397,0.9999165534973145,10000.0,6.024109363555908,0.21060000360012054,9.99999993922529e-09,184,86579
59904.0,0.002294545993208885,0.9999165534973145,10000.0,6.024109840393066,0.21060000360012054,9.99999993922529e-09,185,87047
59904.0,0.0022918616887181997,0.9999165534973145,10000.0,6.024107933044434,0.21060000360012054,9.99999993922529e-09,186,87515
59904.0,0.0022893170826137066,0.9999165534973145,10000.0,6.024104118347168,0.21060000360012054,9.99999993922529e-09,187,87983
59904.0,0.002278885105624795,0.9999165534973145,10000.0,6.024103164672852,0.21060000360012054,9.99999993922529e-09,188,88451
59904.0,0.0022870248649269342,0.9999165534973145,10000.0,6.024104118347168,0.21060000360012054,9.99999993922529e-09,189,88919
59904.0,0.002293373690918088,0.9999165534973145,10000.0,6.024104118347168,0.21060000360012054,9.99999993922529e-09,190,89387
59904.0,0.002291881013661623,0.9999165534973145,10000.0,6.024102210998535,0.21060000360012054,9.99999993922529e-09,191,89855
59904.0,0.00229073129594326,0.9999165534973145,10000.0,6.024103164672852,0.21060000360012054,9.99999993922529e-09,192,90323
59904.0,0.002290080999955535,0.9999165534973145,10000.0,6.024106025695801,0.21060000360012054,9.99999993922529e-09,193,90791
59904.0,0.0022916242014616728,0.9999165534973145,10000.0,6.024107456207275,0.21060000360012054,9.99999993922529e-09,194,91259
59904.0,0.002284034388139844,0.9999165534973145,10000.0,6.024106025695801,0.21060000360012054,9.99999993922529e-09,195,91727
59904.0,0.0022919015027582645,0.9999165534973145,10000.0,6.024106502532959,0.21060000360012054,9.99999993922529e-09,196,92195
59904.0,0.00229143095202744,0.9999165534973145,10000.0,6.024105548858643,0.21060000360012054,9.99999993922529e-09,197,92663
59904.0,0.0022935576271265745,0.9999165534973145,10000.0,6.024105548858643,0.21060000360012054,9.99999993922529e-09,198,93131
59904.0,0.0022907566744834185,0.9999165534973145,10000.0,6.024106979370117,0.21060000360012054,9.99999993922529e-09,199,93599


==> FMNIST_natural_det_Linf.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.100090742111206,0.6150173544883728,10000.0,11.176562309265137,0.019200000911951065,0.009999999776482582,0,467
59904.0,0.40915825963020325,0.863464891910553,10000.0,10.426992416381836,0.047200001776218414,0.009999999776482582,1,935
59904.0,0.24337472021579742,0.9225427508354187,10000.0,9.945768356323242,0.053599998354911804,0.009999999776482582,2,1403
59904.0,0.16121906042099,0.9505709409713745,10000.0,8.799046516418457,0.11569999903440475,0.009999999776482582,3,1871
59904.0,0.12361481040716171,0.9633246660232544,10000.0,8.944018363952637,0.08110000193119049,0.009999999776482582,4,2339
59904.0,0.08809645473957062,0.9732906222343445,10000.0,8.767706871032715,0.1339000016450882,0.009999999776482582,5,2807
59904.0,0.07028602808713913,0.9793168902397156,10000.0,9.208084106445312,0.1404000073671341,0.009999999776482582,6,3275
59904.0,0.05837506800889969,0.9825053215026855,10000.0,8.208619117736816,0.16259999573230743,0.009999999776482582,7,3743
59904.0,0.04983887821435928,0.9853765964508057,10000.0,10.002442359924316,0.15240000188350677,0.009999999776482582,8,4211
59904.0,0.04283228516578674,0.9869958758354187,10000.0,9.635942459106445,0.1404000073671341,0.009999999776482582,9,4679
59904.0,0.037160564213991165,0.988615095615387,10000.0,8.875509262084961,0.15299999713897705,0.009999999776482582,10,5147
59904.0,0.03240831196308136,0.9903178215026855,10000.0,8.48096752166748,0.14030000567436218,0.009999999776482582,11,5615
59904.0,0.02958604320883751,0.9910690188407898,10000.0,8.748753547668457,0.15710000693798065,0.009999999776482582,12,6083
59904.0,0.025951217859983444,0.9926048517227173,10000.0,8.685011863708496,0.1460999995470047,0.009999999776482582,13,6551
59904.0,0.02390270121395588,0.9927383661270142,10000.0,8.899776458740234,0.18140000104904175,0.009999999776482582,14,7019
59904.0,0.021224960684776306,0.9938735365867615,10000.0,9.02375602722168,0.16699999570846558,0.009999999776482582,15,7487
59904.0,0.02063971385359764,0.9938735365867615,10000.0,8.120089530944824,0.23340000212192535,0.009999999776482582,16,7955
59904.0,0.018894614651799202,0.9944911599159241,10000.0,8.327226638793945,0.1582999974489212,0.009999999776482582,17,8423
59904.0,0.017861776053905487,0.9948417544364929,10000.0,7.59516716003418,0.16590000689029694,0.009999999776482582,18,8891
59904.0,0.01681322231888771,0.9951756000518799,10000.0,7.334340572357178,0.18389999866485596,0.009999999776482582,19,9359
59904.0,0.01568484678864479,0.9953926205635071,10000.0,7.785816192626953,0.18610000610351562,0.009999999776482582,20,9827
59904.0,0.014239616692066193,0.9959936141967773,10000.0,7.472201347351074,0.1517000049352646,0.009999999776482582,21,10295
59904.0,0.013733215630054474,0.996627926826477,10000.0,7.022884368896484,0.17910000681877136,0.009999999776482582,22,10763
59904.0,0.012961328960955143,0.9965778589248657,10000.0,7.220839023590088,0.26170000433921814,0.009999999776482582,23,11231
59904.0,0.01289977878332138,0.996627926826477,10000.0,7.352438926696777,0.20550000667572021,0.009999999776482582,24,11699
59904.0,0.012769961729645729,0.9966112375259399,10000.0,6.860398292541504,0.19509999454021454,0.009999999776482582,25,12167
59904.0,0.011520137079060078,0.9970118999481201,10000.0,7.731668949127197,0.23319999873638153,0.009999999776482582,26,12635
59904.0,0.011332584545016289,0.9971621036529541,10000.0,7.0283203125,0.21660000085830688,0.009999999776482582,27,13103
59904.0,0.011087946593761444,0.9969785213470459,10000.0,7.395876407623291,0.1437000036239624,0.009999999776482582,28,13571
59904.0,0.011284728534519672,0.9972122311592102,10000.0,7.893223285675049,0.17880000174045563,0.009999999776482582,29,14039
59904.0,0.010875366628170013,0.9972956776618958,10000.0,7.22001314163208,0.20819999277591705,0.009999999776482582,30,14507
59904.0,0.010228346101939678,0.9975794553756714,10000.0,7.235840797424316,0.2425999939441681,0.009999999776482582,31,14975
59904.0,0.010147745721042156,0.9974291920661926,10000.0,6.923928737640381,0.17219999432563782,0.009999999776482582,32,15443
59904.0,0.009756991639733315,0.9975794553756714,10000.0,7.158993721008301,0.18520000576972961,0.009999999776482582,33,15911
59904.0,0.009797506034374237,0.9976128339767456,10000.0,6.720196723937988,0.22210000455379486,0.009999999776482582,34,16379
59904.0,0.010660375468432903,0.9974291920661926,10000.0,6.874051570892334,0.2151000052690506,0.009999999776482582,35,16847
59904.0,0.00954991951584816,0.9976629018783569,10000.0,6.850160121917725,0.18569999933242798,0.009999999776482582,36,17315
59904.0,0.009364835917949677,0.9976295232772827,10000.0,6.635181427001953,0.241799995303154,0.009999999776482582,37,17783
59904.0,0.009533238597214222,0.9976295232772827,10000.0,6.399198532104492,0.20479999482631683,0.009999999776482582,38,18251
59904.0,0.00914146937429905,0.997713029384613,10000.0,7.071443557739258,0.18719999492168427,0.009999999776482582,39,18719
59904.0,0.008935928344726562,0.9979467391967773,10000.0,6.6596360206604,0.20149999856948853,0.009999999776482582,40,19187
59904.0,0.008218193426728249,0.9982805848121643,10000.0,6.551536560058594,0.21040000021457672,0.009999999776482582,41,19655
59904.0,0.008284386247396469,0.9982138276100159,10000.0,6.7990288734436035,0.23890000581741333,0.009999999776482582,42,20123
59904.0,0.008158458396792412,0.9981303215026855,10000.0,7.174036026000977,0.1873999983072281,0.009999999776482582,43,20591
59904.0,0.008647550828754902,0.9979634284973145,10000.0,6.568482875823975,0.21899999678134918,0.009999999776482582,44,21059
59904.0,0.008554401807487011,0.9980134963989258,10000.0,6.168024063110352,0.15299999713897705,0.009999999776482582,45,21527
59904.0,0.008049948140978813,0.9980969429016113,10000.0,6.769711494445801,0.23479999601840973,0.009999999776482582,46,21995
59904.0,0.007961460389196873,0.9980635643005371,10000.0,6.413538455963135,0.20730000734329224,0.009999999776482582,47,22463
59904.0,0.007904847152531147,0.9982805848121643,10000.0,6.292789936065674,0.2558000087738037,0.009999999776482582,48,22931
59904.0,0.00942936446517706,0.9977797865867615,10000.0,6.36147928237915,0.23659999668598175,0.009999999776482582,49,23399
59904.0,0.007503921631723642,0.998380720615387,10000.0,6.207342147827148,0.19990000128746033,0.009999999776482582,50,23867
59904.0,0.0077801053412258625,0.9982972741127014,10000.0,6.829334259033203,0.25619998574256897,0.009999999776482582,51,24335
59904.0,0.007758853957056999,0.9984308481216431,10000.0,5.6478095054626465,0.23319999873638153,0.009999999776482582,52,24803
59904.0,0.007474273908883333,0.9982472062110901,10000.0,6.396852970123291,0.20059999823570251,0.009999999776482582,53,25271
59904.0,0.00693137850612402,0.9985476732254028,10000.0,6.096650123596191,0.19419999420642853,0.009999999776482582,54,25739
59904.0,0.007467932533472776,0.998581051826477,10000.0,5.628864288330078,0.3057999908924103,0.009999999776482582,55,26207
59904.0,0.00836115051060915,0.9981470108032227,10000.0,6.32081937789917,0.22089999914169312,0.009999999776482582,56,26675
59904.0,0.007189434953033924,0.9985643625259399,10000.0,6.536463260650635,0.19550000131130219,0.009999999776482582,57,27143
59904.0,0.006905428133904934,0.9986645579338074,10000.0,6.548336982727051,0.14869999885559082,0.009999999776482582,58,27611
59904.0,0.008058945648372173,0.9981470108032227,10000.0,5.958515167236328,0.2865999937057495,0.009999999776482582,59,28079
59904.0,0.007680403999984264,0.9983306527137756,10000.0,5.712310314178467,0.22380000352859497,0.009999999776482582,60,28547
59904.0,0.007360733114182949,0.9982638955116272,10000.0,6.552743434906006,0.25839999318122864,0.009999999776482582,61,29015
59904.0,0.006609891541302204,0.9987146258354187,10000.0,6.421410083770752,0.16609999537467957,0.009999999776482582,62,29483
59904.0,0.006756945047527552,0.9985977411270142,10000.0,6.488399982452393,0.20020000636577606,0.009999999776482582,63,29951
59904.0,0.007574447430670261,0.9983974099159241,10000.0,6.420307636260986,0.27959999442100525,0.009999999776482582,64,30419
59904.0,0.007243867497891188,0.9985476732254028,10000.0,6.43293571472168,0.23549999296665192,0.009999999776482582,65,30887
59904.0,0.007229408714920282,0.9985977411270142,10000.0,6.289909839630127,0.21060000360012054,0.009999999776482582,66,31355
59904.0,0.007312709931284189,0.9984976053237915,10000.0,6.020299911499023,0.21040000021457672,0.009999999776482582,67,31823
59904.0,0.007238847203552723,0.9986311197280884,10000.0,5.8205766677856445,0.23190000653266907,0.009999999776482582,68,32291
59904.0,0.006417419761419296,0.9987313151359558,10000.0,6.704776763916016,0.20739999413490295,0.009999999776482582,69,32759
59904.0,0.006954006850719452,0.9986311197280884,10000.0,6.278019428253174,0.2766999900341034,0.009999999776482582,70,33227
59904.0,0.006545823998749256,0.9987980723381042,10000.0,5.924210548400879,0.28130000829696655,0.009999999776482582,71,33695
59904.0,0.007133758161216974,0.9985309839248657,10000.0,5.492626667022705,0.19499999284744263,0.009999999776482582,72,34163
59904.0,0.006569156423211098,0.99876469373703,10000.0,5.779963970184326,0.23839999735355377,0.009999999776482582,73,34631
59904.0,0.006866453215479851,0.9984809160232544,10000.0,6.641184329986572,0.26159998774528503,0.009999999776482582,74,35099
59904.0,0.006071831099689007,0.9989650249481201,10000.0,6.345874786376953,0.22529999911785126,0.009999999776482582,75,35567
59904.0,0.006582709960639477,0.9987980723381042,10000.0,5.599843502044678,0.20880000293254852,0.009999999776482582,76,36035
59904.0,0.006671823561191559,0.9986645579338074,10000.0,5.613704681396484,0.23999999463558197,0.009999999776482582,77,36503
59904.0,0.0064491890370845795,0.9988314509391785,10000.0,6.147283554077148,0.18379999697208405,0.009999999776482582,78,36971
59904.0,0.006380913313478231,0.9987813830375671,10000.0,5.952229022979736,0.2777000069618225,0.009999999776482582,79,37439
59904.0,0.006858402863144875,0.998581051826477,10000.0,6.086861610412598,0.1550000011920929,0.009999999776482582,80,37907
59904.0,0.006829576566815376,0.9987146258354187,10000.0,5.713475704193115,0.18709999322891235,0.009999999776482582,81,38375
59904.0,0.006210269406437874,0.9988982081413269,10000.0,6.081815242767334,0.19589999318122864,0.009999999776482582,82,38843
59904.0,0.007358030881732702,0.9985476732254028,10000.0,5.740244388580322,0.22519999742507935,0.009999999776482582,83,39311
59904.0,0.00644646305590868,0.9987480044364929,10000.0,6.016465663909912,0.2176000028848648,0.009999999776482582,84,39779
59904.0,0.005523739382624626,0.9989984035491943,10000.0,5.996120929718018,0.2240000069141388,0.009999999776482582,85,40247
59904.0,0.006969057954847813,0.9984809160232544,10000.0,5.4711432456970215,0.21889999508857727,0.009999999776482582,86,40715
59904.0,0.005784152075648308,0.9990484714508057,10000.0,5.8323893547058105,0.2442999929189682,0.009999999776482582,87,41183
59904.0,0.006001853384077549,0.9988815188407898,10000.0,6.463301181793213,0.17190000414848328,0.009999999776482582,88,41651
59904.0,0.007154149003326893,0.9984976053237915,10000.0,6.008270263671875,0.19979999959468842,0.009999999776482582,89,42119
59904.0,0.006497504189610481,0.9988982081413269,10000.0,6.023380279541016,0.23729999363422394,0.009999999776482582,90,42587
59904.0,0.005814603064209223,0.9989650249481201,10000.0,6.2676215171813965,0.2249000072479248,0.009999999776482582,91,43055
59904.0,0.006722780875861645,0.9985309839248657,10000.0,5.973580837249756,0.24420000612735748,0.009999999776482582,92,43523
59904.0,0.00635805819183588,0.9987480044364929,10000.0,5.534374713897705,0.2989000082015991,0.009999999776482582,93,43991
59904.0,0.0059345792979002,0.9990150928497314,10000.0,5.7625041007995605,0.21870000660419464,0.009999999776482582,94,44459
59904.0,0.005644915159791708,0.9991319179534912,10000.0,5.416431427001953,0.21969999372959137,0.009999999776482582,95,44927
59904.0,0.006146248895674944,0.9988648295402527,10000.0,6.283580303192139,0.2540999948978424,0.009999999776482582,96,45395
59904.0,0.0030873173382133245,0.9997662901878357,10000.0,6.070895195007324,0.22630000114440918,0.0010000000474974513,97,45863
59904.0,0.0027055079117417336,0.9998330473899841,10000.0,6.015675067901611,0.2363000065088272,0.0010000000474974513,98,46331
59904.0,0.0025965722743421793,0.9998497366905212,10000.0,6.00242805480957,0.22869999706745148,0.0010000000474974513,99,46799
59904.0,0.002561083994805813,0.9998831748962402,10000.0,5.941592216491699,0.22010000050067902,0.0010000000474974513,100,47267
59904.0,0.002490285085514188,0.9999165534973145,10000.0,6.159755706787109,0.22699999809265137,0.0010000000474974513,101,47735
59904.0,0.00247450009919703,0.9999332427978516,10000.0,6.104557991027832,0.21369999647140503,0.0010000000474974513,102,48203
59904.0,0.002520370064303279,0.9998998641967773,10000.0,6.092477321624756,0.22139999270439148,0.0010000000474974513,103,48671
59904.0,0.0025118214543908834,0.9999332427978516,10000.0,6.058897495269775,0.21449999511241913,0.0010000000474974513,104,49139
59904.0,0.0025459679309278727,0.9999165534973145,10000.0,6.076111793518066,0.23029999434947968,0.0010000000474974513,105,49607
59904.0,0.0025518452748656273,0.9998831748962402,10000.0,6.121692180633545,0.23070000112056732,0.0010000000474974513,106,50075
59904.0,0.0025281996931880713,0.9998998641967773,10000.0,6.073975563049316,0.22010000050067902,0.0010000000474974513,107,50543
59904.0,0.0025810985825955868,0.9998664259910583,10000.0,6.0841193199157715,0.22460000216960907,0.0010000000474974513,108,51011
59904.0,0.002562060486525297,0.9999499320983887,10000.0,6.178720951080322,0.22190000116825104,0.0010000000474974513,109,51479
59904.0,0.0026396173052489758,0.9998831748962402,10000.0,6.140693664550781,0.22769999504089355,0.0010000000474974513,110,51947
59904.0,0.0026769889518618584,0.9998831748962402,10000.0,6.042394161224365,0.21660000085830688,0.0010000000474974513,111,52415
59904.0,0.0026455267798155546,0.9999165534973145,10000.0,5.993612289428711,0.21410000324249268,0.0010000000474974513,112,52883
59904.0,0.002651378745213151,0.9999332427978516,10000.0,6.050782680511475,0.21469999849796295,0.0010000000474974513,113,53351
59904.0,0.0024852727074176073,0.9999499320983887,10000.0,6.039651870727539,0.2175000011920929,9.999999747378752e-05,114,53819
59904.0,0.002463885582983494,0.9999332427978516,10000.0,6.050272464752197,0.21729999780654907,9.999999747378752e-05,115,54287
59904.0,0.0024622618220746517,0.9999332427978516,10000.0,6.071331977844238,0.21979999542236328,9.999999747378752e-05,116,54755
59904.0,0.0024648974649608135,0.9999499320983887,10000.0,6.037825107574463,0.2176000028848648,9.999999747378752e-05,117,55223
59904.0,0.002464631339535117,0.9999499320983887,10000.0,6.066824436187744,0.2206999957561493,9.999999747378752e-05,118,55691
59904.0,0.002461615949869156,0.9999499320983887,10000.0,6.091284275054932,0.2215999960899353,9.999999747378752e-05,119,56159
59904.0,0.0024750514421612024,0.9999499320983887,10000.0,6.077072620391846,0.218299999833107,9.999999747378752e-05,120,56627
59904.0,0.0024578848388046026,0.9999499320983887,10000.0,6.085753917694092,0.21940000355243683,9.999999747378752e-05,121,57095
59904.0,0.0024714572355151176,0.9999499320983887,10000.0,6.071676731109619,0.21969999372959137,9.999999747378752e-05,122,57563
59904.0,0.0024748460855334997,0.9999332427978516,10000.0,6.078624248504639,0.22010000050067902,9.999999747378752e-05,123,58031
59904.0,0.0024717049673199654,0.9999499320983887,10000.0,6.086301326751709,0.21870000660419464,9.999999747378752e-05,124,58499
59904.0,0.00248290179297328,0.9999499320983887,10000.0,6.075328826904297,0.22139999270439148,9.999999747378752e-05,125,58967
59904.0,0.0024834873620420694,0.9999332427978516,10000.0,6.066737651824951,0.21930000185966492,9.999999747378752e-05,126,59435
59904.0,0.002477698028087616,0.9999332427978516,10000.0,6.069544315338135,0.22169999778270721,9.999999747378752e-05,127,59903
59904.0,0.002492782659828663,0.9999499320983887,10000.0,6.079187870025635,0.21850000321865082,9.999999747378752e-05,128,60371
59904.0,0.0024817143566906452,0.9999332427978516,10000.0,6.051130771636963,0.219200000166893,9.999999747378752e-05,129,60839
59904.0,0.0024920504074543715,0.9999499320983887,10000.0,6.070895195007324,0.2199999988079071,9.999999747378752e-05,130,61307
59904.0,0.0024938101414591074,0.9999499320983887,10000.0,6.0735273361206055,0.21729999780654907,9.999999747378752e-05,131,61775
59904.0,0.002490297192707658,0.9999332427978516,10000.0,6.046629905700684,0.21580000221729279,9.999999747378752e-05,132,62243
59904.0,0.0024760779924690723,0.9999499320983887,10000.0,6.058404922485352,0.21690000593662262,9.999999747378752e-06,133,62711
59904.0,0.002462127013131976,0.9999499320983887,10000.0,6.064803123474121,0.21809999644756317,9.999999747378752e-06,134,63179
59904.0,0.0024716146290302277,0.9999499320983887,10000.0,6.067325115203857,0.21799999475479126,9.999999747378752e-06,135,63647
59904.0,0.002472853986546397,0.9999499320983887,10000.0,6.069895267486572,0.21819999814033508,9.999999747378752e-06,136,64115
59904.0,0.0024604354985058308,0.9999499320983887,10000.0,6.069559574127197,0.21809999644756317,9.999999747378752e-06,137,64583
59904.0,0.002468047197908163,0.9999499320983887,10000.0,6.069230079650879,0.21819999814033508,9.999999747378752e-06,138,65051
59904.0,0.0024698355700820684,0.9999499320983887,10000.0,6.070870876312256,0.21819999814033508,9.999999747378752e-06,139,65519
59904.0,0.002470215782523155,0.9999499320983887,10000.0,6.070988655090332,0.21789999306201935,9.999999747378752e-06,140,65987
59904.0,0.0024702560622245073,0.9999499320983887,10000.0,6.071479320526123,0.21819999814033508,9.999999747378752e-06,141,66455
59904.0,0.0024704146198928356,0.9999332427978516,10000.0,6.07058048248291,0.21819999814033508,9.999999747378752e-06,142,66923
59904.0,0.0024692907463759184,0.9999499320983887,10000.0,6.071843147277832,0.2184000015258789,9.999999747378752e-06,143,67391
59904.0,0.002469151746481657,0.9999499320983887,10000.0,6.0718913078308105,0.21819999814033508,9.999999974752427e-07,144,67859
59904.0,0.002464861376211047,0.9999499320983887,10000.0,6.071882247924805,0.21819999814033508,9.999999974752427e-07,145,68327
59904.0,0.0024581877514719963,0.9999499320983887,10000.0,6.071890830993652,0.2184000015258789,9.999999974752427e-07,146,68795
59904.0,0.0024687598925083876,0.9999499320983887,10000.0,6.072031021118164,0.218299999833107,9.999999974752427e-07,147,69263
59904.0,0.0024706097319722176,0.9999499320983887,10000.0,6.0719313621521,0.218299999833107,9.999999974752427e-07,148,69731
59904.0,0.002468009712174535,0.9999499320983887,10000.0,6.071907997131348,0.21819999814033508,9.999999974752427e-07,149,70199
59904.0,0.0024612732231616974,0.9999499320983887,10000.0,6.071825981140137,0.218299999833107,9.999999974752427e-07,150,70667
59904.0,0.002466123318299651,0.9999499320983887,10000.0,6.071695804595947,0.21819999814033508,9.999999974752427e-07,151,71135
59904.0,0.0024693782906979322,0.9999499320983887,10000.0,6.071792125701904,0.218299999833107,9.999999974752427e-07,152,71603
59904.0,0.0024637037422508,0.9999499320983887,10000.0,6.071651458740234,0.218299999833107,9.999999974752427e-07,153,72071
59904.0,0.0024683428928256035,0.9999499320983887,10000.0,6.071685791015625,0.2184000015258789,9.999999974752427e-07,154,72539
59904.0,0.00246859947219491,0.9999499320983887,10000.0,6.071661949157715,0.218299999833107,1.0000000116860974e-07,155,73007
59904.0,0.0024684949312359095,0.9999499320983887,10000.0,6.071628570556641,0.218299999833107,1.0000000116860974e-07,156,73475
59904.0,0.002468851860612631,0.9999499320983887,10000.0,6.071633815765381,0.2184000015258789,1.0000000116860974e-07,157,73943
59904.0,0.0024648169055581093,0.9999499320983887,10000.0,6.071618556976318,0.2184000015258789,1.0000000116860974e-07,158,74411
59904.0,0.0024638816248625517,0.9999499320983887,10000.0,6.071609020233154,0.218299999833107,1.0000000116860974e-07,159,74879
59904.0,0.0024641137570142746,0.9999499320983887,10000.0,6.071518898010254,0.21850000321865082,1.0000000116860974e-07,160,75347
59904.0,0.002467444399371743,0.9999499320983887,10000.0,6.07150411605835,0.21850000321865082,1.0000000116860974e-07,161,75815
59904.0,0.0024668173864483833,0.9999499320983887,10000.0,6.071495532989502,0.2184000015258789,1.0000000116860974e-07,162,76283
59904.0,0.0024670721031725407,0.9999499320983887,10000.0,6.071500778198242,0.21850000321865082,1.0000000116860974e-07,163,76751
59904.0,0.002466528909280896,0.9999499320983887,10000.0,6.0714874267578125,0.21850000321865082,1.0000000116860974e-07,164,77219
59904.0,0.002465259050950408,0.9999499320983887,10000.0,6.071456432342529,0.2184000015258789,1.0000000116860974e-07,165,77687
59904.0,0.0024662460200488567,0.9999499320983887,10000.0,6.0714592933654785,0.2184000015258789,9.99999993922529e-09,166,78155
59904.0,0.0024683529045432806,0.9999499320983887,10000.0,6.071456432342529,0.2184000015258789,9.99999993922529e-09,167,78623
59904.0,0.002460123272612691,0.9999499320983887,10000.0,6.071450710296631,0.2184000015258789,9.99999993922529e-09,168,79091
59904.0,0.0024651559069752693,0.9999499320983887,10000.0,6.071446895599365,0.2184000015258789,9.99999993922529e-09,169,79559
59904.0,0.002467190846800804,0.9999499320983887,10000.0,6.07144832611084,0.2184000015258789,9.99999993922529e-09,170,80027
59904.0,0.002467941725626588,0.9999499320983887,10000.0,6.071446895599365,0.2184000015258789,9.99999993922529e-09,171,80495
59904.0,0.0024683233350515366,0.9999499320983887,10000.0,6.071439266204834,0.2184000015258789,9.99999993922529e-09,172,80963
59904.0,0.0024695678148418665,0.9999499320983887,10000.0,6.071455001831055,0.2184000015258789,9.99999993922529e-09,173,81431
59904.0,0.0024614694993942976,0.9999499320983887,10000.0,6.07144832611084,0.2184000015258789,9.99999993922529e-09,174,81899
59904.0,0.002468906808644533,0.9999499320983887,10000.0,6.07144832611084,0.2184000015258789,9.99999993922529e-09,175,82367
59904.0,0.0024650145787745714,0.9999499320983887,10000.0,6.071443557739258,0.2184000015258789,9.99999993922529e-09,176,82835
59904.0,0.00246572052128613,0.9999499320983887,10000.0,6.071443557739258,0.2184000015258789,9.99999993922529e-09,177,83303
59904.0,0.002467700047418475,0.9999499320983887,10000.0,6.071444988250732,0.2184000015258789,9.99999993922529e-09,178,83771
59904.0,0.0024618091993033886,0.9999499320983887,10000.0,6.071445465087891,0.2184000015258789,9.99999993922529e-09,179,84239
59904.0,0.0024667370598763227,0.9999499320983887,10000.0,6.071443557739258,0.2184000015258789,9.99999993922529e-09,180,84707
59904.0,0.002468302147462964,0.9999499320983887,10000.0,6.071441173553467,0.2184000015258789,9.99999993922529e-09,181,85175
59904.0,0.0024685810785740614,0.9999499320983887,10000.0,6.071442127227783,0.2184000015258789,9.99999993922529e-09,182,85643
59904.0,0.002465821336954832,0.9999499320983887,10000.0,6.071437358856201,0.2184000015258789,9.99999993922529e-09,183,86111
59904.0,0.002468006918206811,0.9999499320983887,10000.0,6.071434497833252,0.2184000015258789,9.99999993922529e-09,184,86579
59904.0,0.002469511004164815,0.9999499320983887,10000.0,6.071438312530518,0.2184000015258789,9.99999993922529e-09,185,87047
59904.0,0.002468282589688897,0.9999499320983887,10000.0,6.071438312530518,0.2184000015258789,9.99999993922529e-09,186,87515
59904.0,0.002467203186824918,0.9999499320983887,10000.0,6.071445465087891,0.21850000321865082,9.99999993922529e-09,187,87983
59904.0,0.002459038980305195,0.9999499320983887,10000.0,6.071439266204834,0.2184000015258789,9.99999993922529e-09,188,88451
59904.0,0.002468181075528264,0.9999499320983887,10000.0,6.071445465087891,0.21850000321865082,9.99999993922529e-09,189,88919
59904.0,0.002467404818162322,0.9999499320983887,10000.0,6.071446418762207,0.21850000321865082,9.99999993922529e-09,190,89387
59904.0,0.0024669189006090164,0.9999499320983887,10000.0,6.071440696716309,0.21850000321865082,9.99999993922529e-09,191,89855
59904.0,0.002467900048941374,0.9999499320983887,10000.0,6.071441173553467,0.21850000321865082,9.99999993922529e-09,192,90323
59904.0,0.002465771045535803,0.9999499320983887,10000.0,6.071439743041992,0.21850000321865082,9.99999993922529e-09,193,90791
59904.0,0.0024670735001564026,0.9999499320983887,10000.0,6.071442127227783,0.21850000321865082,9.99999993922529e-09,194,91259
59904.0,0.002462703036144376,0.9999499320983887,10000.0,6.071442127227783,0.21850000321865082,9.99999993922529e-09,195,91727
59904.0,0.002465000841766596,0.9999499320983887,10000.0,6.0714430809021,0.21850000321865082,9.99999993922529e-09,196,92195
59904.0,0.002468049293383956,0.9999499320983887,10000.0,6.071437835693359,0.21850000321865082,9.99999993922529e-09,197,92663
59904.0,0.002467451384291053,0.9999499320983887,10000.0,6.071436882019043,0.21850000321865082,9.99999993922529e-09,198,93131
59904.0,0.0024661121424287558,0.9999499320983887,10000.0,6.071438312530518,0.21850000321865082,9.99999993922529e-09,199,93599


==> FMNIST_natural_det_SCFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.221169352531433,0.5729333758354187,10000.0,11.479756355285645,0.024399999529123306,0.009999999776482582,0,467
59904.0,0.47877979278564453,0.8439837098121643,10000.0,14.062665939331055,0.01860000006854534,0.009999999776482582,1,935
59904.0,0.34177783131599426,0.8919938802719116,10000.0,13.560368537902832,0.042500000447034836,0.009999999776482582,2,1403
59904.0,0.2613551914691925,0.9194210767745972,10000.0,14.059431076049805,0.03500000014901161,0.009999999776482582,3,1871
59904.0,0.21912339329719543,0.9325587749481201,10000.0,13.764819145202637,0.025800000876188278,0.009999999776482582,4,2339
59904.0,0.1923016905784607,0.9406216740608215,10000.0,14.264222145080566,0.028200000524520874,0.009999999776482582,5,2807
59904.0,0.17303335666656494,0.9465811848640442,10000.0,13.230012893676758,0.03519999980926514,0.009999999776482582,6,3275
59904.0,0.15423966944217682,0.95240718126297,10000.0,13.324462890625,0.058400001376867294,0.009999999776482582,7,3743
59904.0,0.14091157913208008,0.9571480751037598,10000.0,14.143696784973145,0.02630000002682209,0.009999999776482582,8,4211
59904.0,0.12955547869205475,0.95970219373703,10000.0,13.009696960449219,0.030500000342726707,0.009999999776482582,9,4679
59904.0,0.11948219686746597,0.9631910920143127,10000.0,13.43659496307373,0.03620000183582306,0.009999999776482582,10,5147
59904.0,0.11105569452047348,0.9654279947280884,10000.0,13.18989372253418,0.02329999953508377,0.009999999776482582,11,5615
59904.0,0.10468731075525284,0.9675647616386414,10000.0,12.353042602539062,0.03739999979734421,0.009999999776482582,12,6083
59904.0,0.09483018517494202,0.971070408821106,10000.0,12.480154991149902,0.04089999943971634,0.009999999776482582,13,6551
59904.0,0.09075987339019775,0.9718049168586731,10000.0,13.936912536621094,0.04619999974966049,0.009999999776482582,14,7019
59904.0,0.08497555553913116,0.9735410213470459,10000.0,12.942089080810547,0.03350000083446503,0.009999999776482582,15,7487
59904.0,0.07880666851997375,0.975510835647583,10000.0,11.974058151245117,0.053300000727176666,0.009999999776482582,16,7955
59904.0,0.0758744478225708,0.9765625,10000.0,12.276252746582031,0.06040000170469284,0.009999999776482582,17,8423
59904.0,0.07099655270576477,0.9783486723899841,10000.0,12.620402336120605,0.04520000144839287,0.009999999776482582,18,8891
59904.0,0.06816033273935318,0.9790331125259399,10000.0,12.097558975219727,0.0340999998152256,0.009999999776482582,19,9359
59904.0,0.06466402113437653,0.9794003963470459,10000.0,11.279129981994629,0.06960000097751617,0.009999999776482582,20,9827
59904.0,0.06245620548725128,0.9802016615867615,10000.0,11.963624954223633,0.03889999911189079,0.009999999776482582,21,10295
59904.0,0.05925945192575455,0.9817541241645813,10000.0,12.689229011535645,0.041600000113248825,0.009999999776482582,22,10763
59904.0,0.05753210559487343,0.9822215437889099,10000.0,11.562582015991211,0.07119999825954437,0.009999999776482582,23,11231
59904.0,0.053991205990314484,0.9831563830375671,10000.0,11.943374633789062,0.037300001829862595,0.009999999776482582,24,11699
59904.0,0.05201932415366173,0.9834401607513428,10000.0,13.467859268188477,0.06319999694824219,0.009999999776482582,25,12167
59904.0,0.050175897777080536,0.9841579794883728,10000.0,11.764144897460938,0.09650000184774399,0.009999999776482582,26,12635
59904.0,0.048105206340551376,0.9852096438407898,10000.0,11.380724906921387,0.06019999831914902,0.009999999776482582,27,13103
59904.0,0.04726961627602577,0.9846921563148499,10000.0,11.537285804748535,0.1136000007390976,0.009999999776482582,28,13571
59904.0,0.04550856724381447,0.9856269955635071,10000.0,11.246600151062012,0.16120000183582306,0.009999999776482582,29,14039
59904.0,0.044058989733457565,0.9866119027137756,10000.0,11.805278778076172,0.07339999824762344,0.009999999776482582,30,14507
59904.0,0.04146047681570053,0.9868956804275513,10000.0,12.733570098876953,0.13670000433921814,0.009999999776482582,31,14975
59904.0,0.04160897433757782,0.9872629642486572,10000.0,11.452727317810059,0.11490000039339066,0.009999999776482582,32,15443
59904.0,0.039299655705690384,0.9879807829856873,10000.0,11.76962947845459,0.07989999651908875,0.009999999776482582,33,15911
59904.0,0.039826344698667526,0.9875968098640442,10000.0,12.189576148986816,0.06300000101327896,0.009999999776482582,34,16379
59904.0,0.039494588971138,0.9880141615867615,10000.0,10.989126205444336,0.08240000158548355,0.009999999776482582,35,16847
59904.0,0.037983860820531845,0.9884148240089417,10000.0,11.853231430053711,0.11159999668598175,0.009999999776482582,36,17315
59904.0,0.034913938492536545,0.9893662929534912,10000.0,11.265400886535645,0.11270000040531158,0.009999999776482582,37,17783
59904.0,0.036386072635650635,0.9887653589248657,10000.0,10.876480102539062,0.0949999988079071,0.009999999776482582,38,18251
59904.0,0.034600719809532166,0.9896166920661926,10000.0,11.697101593017578,0.04690000042319298,0.009999999776482582,39,18719
59904.0,0.03366187959909439,0.9897669553756714,10000.0,12.821215629577637,0.05820000171661377,0.009999999776482582,40,19187
59904.0,0.03370007127523422,0.9894998669624329,10000.0,11.048669815063477,0.11599999666213989,0.009999999776482582,41,19655
59904.0,0.03135479986667633,0.9900841116905212,10000.0,12.742170333862305,0.06520000100135803,0.009999999776482582,42,20123
59904.0,0.03203494846820831,0.9899505972862244,10000.0,11.22329044342041,0.0771000012755394,0.009999999776482582,43,20591
59904.0,0.031420182436704636,0.9904680848121643,10000.0,11.294644355773926,0.08829999715089798,0.009999999776482582,44,21059
59904.0,0.03172902762889862,0.9903512001037598,10000.0,10.983856201171875,0.17319999635219574,0.009999999776482582,45,21527
59904.0,0.02959965355694294,0.9910189509391785,10000.0,11.360456466674805,0.17100000381469727,0.009999999776482582,46,21995
59904.0,0.028671205043792725,0.9916366338729858,10000.0,12.074884414672852,0.0731000006198883,0.009999999776482582,47,22463
59904.0,0.029058106243610382,0.9912693500518799,10000.0,10.359350204467773,0.13379999995231628,0.009999999776482582,48,22931
59904.0,0.028840579092502594,0.9913194179534912,10000.0,11.623451232910156,0.11110000312328339,0.009999999776482582,49,23399
59904.0,0.028422316536307335,0.9917534589767456,10000.0,11.31401252746582,0.0778999999165535,0.009999999776482582,50,23867
59904.0,0.027859658002853394,0.9915364384651184,10000.0,11.772747993469238,0.06989999860525131,0.009999999776482582,51,24335
59904.0,0.027602635324001312,0.99146968126297,10000.0,11.977152824401855,0.06989999860525131,0.009999999776482582,52,24803
59904.0,0.02696194127202034,0.9920706748962402,10000.0,11.212234497070312,0.094200000166893,0.009999999776482582,53,25271
59904.0,0.025778308510780334,0.9922709465026855,10000.0,10.0933198928833,0.12729999423027039,0.009999999776482582,54,25739
59904.0,0.024770325049757957,0.9931890964508057,10000.0,11.945757865905762,0.10750000178813934,0.009999999776482582,55,26207
59904.0,0.024854740127921104,0.992721676826477,10000.0,11.812947273254395,0.06239999830722809,0.009999999776482582,56,26675
59904.0,0.025765355676412582,0.9923544526100159,10000.0,10.51282787322998,0.08810000121593475,0.009999999776482582,57,27143
59904.0,0.02562141977250576,0.9925881624221802,10000.0,10.952984809875488,0.06109999865293503,0.009999999776482582,58,27611
59904.0,0.026325341314077377,0.9919371008872986,10000.0,10.993572235107422,0.14149999618530273,0.009999999776482582,59,28079
59904.0,0.02448744885623455,0.9926215410232544,10000.0,11.299222946166992,0.08950000256299973,0.009999999776482582,60,28547
59904.0,0.02446030080318451,0.9927550554275513,10000.0,11.064029693603516,0.09210000187158585,0.009999999776482582,61,29015
59904.0,0.024111637845635414,0.9932057857513428,10000.0,11.647671699523926,0.08630000054836273,0.009999999776482582,62,29483
59904.0,0.024089908227324486,0.9928218722343445,10000.0,11.863765716552734,0.12150000035762787,0.009999999776482582,63,29951
59904.0,0.023657431825995445,0.9929887652397156,10000.0,11.498411178588867,0.08590000122785568,0.009999999776482582,64,30419
59904.0,0.023254841566085815,0.9933393597602844,10000.0,11.070562362670898,0.10949999839067459,0.009999999776482582,65,30887
59904.0,0.023975374177098274,0.9931724071502686,10000.0,10.92294979095459,0.10140000283718109,0.009999999776482582,66,31355
59904.0,0.022590531036257744,0.9934394955635071,10000.0,10.79911994934082,0.1120000034570694,0.009999999776482582,67,31823
59904.0,0.022617662325501442,0.9933727383613586,10000.0,11.165892601013184,0.10660000145435333,0.009999999776482582,68,32291
59904.0,0.022393979132175446,0.9935396909713745,10000.0,10.91301441192627,0.120899997651577,0.009999999776482582,69,32759
59904.0,0.022459348663687706,0.9938902258872986,10000.0,10.025341987609863,0.09459999948740005,0.009999999776482582,70,33227
59904.0,0.021021192893385887,0.9941239356994629,10000.0,10.129070281982422,0.13740000128746033,0.009999999776482582,71,33695
59904.0,0.021409805864095688,0.9940738677978516,10000.0,9.826703071594238,0.13979999721050262,0.009999999776482582,72,34163
59904.0,0.021487340331077576,0.9940905570983887,10000.0,10.608158111572266,0.07639999687671661,0.009999999776482582,73,34631
59904.0,0.020411035045981407,0.9943910241127014,10000.0,11.49262523651123,0.11460000276565552,0.009999999776482582,74,35099
59904.0,0.02169557474553585,0.9938735365867615,10000.0,10.60364818572998,0.07259999960660934,0.009999999776482582,75,35567
59904.0,0.021096477285027504,0.9938401579856873,10000.0,10.142452239990234,0.11640000343322754,0.009999999776482582,76,36035
59904.0,0.02130647376179695,0.9937900900840759,10000.0,10.490789413452148,0.14059999585151672,0.009999999776482582,77,36503
59904.0,0.02158389613032341,0.9936898946762085,10000.0,11.319130897521973,0.10400000214576721,0.009999999776482582,78,36971
59904.0,0.02138635702431202,0.9938234686851501,10000.0,10.511025428771973,0.12319999933242798,0.009999999776482582,79,37439
59904.0,0.019094470888376236,0.9946581125259399,10000.0,9.828422546386719,0.08380000293254852,0.009999999776482582,80,37907
59904.0,0.019654661417007446,0.9944244027137756,10000.0,11.55965805053711,0.11490000039339066,0.009999999776482582,81,38375
59904.0,0.019508613273501396,0.9947081804275513,10000.0,9.751965522766113,0.1152999997138977,0.009999999776482582,82,38843
59904.0,0.019593510776758194,0.9947081804275513,10000.0,10.462172508239746,0.06610000133514404,0.009999999776482582,83,39311
59904.0,0.019977383315563202,0.9948250651359558,10000.0,11.192934036254883,0.11949999630451202,0.009999999776482582,84,39779
59904.0,0.019122006371617317,0.9945579767227173,10000.0,10.360776901245117,0.08969999849796295,0.009999999776482582,85,40247
59904.0,0.0194745734333992,0.9944410920143127,10000.0,11.252495765686035,0.1459999978542328,0.009999999776482582,86,40715
59904.0,0.018952084705233574,0.994474470615387,10000.0,10.158235549926758,0.09260000288486481,0.009999999776482582,87,41183
59904.0,0.01983824372291565,0.9944244027137756,10000.0,11.078126907348633,0.09570000320672989,0.009999999776482582,88,41651
59904.0,0.019113097339868546,0.9947081804275513,10000.0,10.269254684448242,0.1404000073671341,0.009999999776482582,89,42119
59904.0,0.0185781791806221,0.995042085647583,10000.0,9.647454261779785,0.1444000005722046,0.009999999776482582,90,42587
59904.0,0.01867423951625824,0.9949418902397156,10000.0,10.140373229980469,0.17239999771118164,0.009999999776482582,91,43055
59904.0,0.018851719796657562,0.9946414232254028,10000.0,10.239826202392578,0.0835999995470047,0.009999999776482582,92,43523
59904.0,0.018125170841813087,0.9951756000518799,10000.0,11.031494140625,0.08020000159740448,0.009999999776482582,93,43991
59904.0,0.020367411896586418,0.9943075776100159,10000.0,10.428718566894531,0.11129999905824661,0.009999999776482582,94,44459
59904.0,0.018507810309529305,0.9948250651359558,10000.0,11.383495330810547,0.06210000067949295,0.009999999776482582,95,44927
59904.0,0.019056756049394608,0.9947583079338074,10000.0,10.3208589553833,0.15060000121593475,0.009999999776482582,96,45395
59904.0,0.01704581454396248,0.9952757954597473,10000.0,10.026856422424316,0.15940000116825104,0.009999999776482582,97,45863
59904.0,0.01833162270486355,0.9946581125259399,10000.0,10.301971435546875,0.1501999944448471,0.009999999776482582,98,46331
59904.0,0.018093161284923553,0.9950253963470459,10000.0,10.491561889648438,0.13989999890327454,0.009999999776482582,99,46799
59904.0,0.017207585275173187,0.9954093098640442,10000.0,11.617748260498047,0.0843999981880188,0.009999999776482582,100,47267
59904.0,0.018928341567516327,0.9948083758354187,10000.0,9.941139221191406,0.12300000339746475,0.009999999776482582,101,47735
59904.0,0.019168589264154434,0.9945245981216431,10000.0,10.173639297485352,0.09690000116825104,0.009999999776482582,102,48203
59904.0,0.016882412135601044,0.9955929517745972,10000.0,10.083235740661621,0.11400000005960464,0.009999999776482582,103,48671
59904.0,0.018221121281385422,0.99537593126297,10000.0,11.275781631469727,0.07559999823570251,0.009999999776482582,104,49139
59904.0,0.017094343900680542,0.9955261945724487,10000.0,10.605815887451172,0.12210000306367874,0.009999999776482582,105,49607
59904.0,0.01878909394145012,0.9948250651359558,10000.0,10.980639457702637,0.13019999861717224,0.009999999776482582,106,50075
59904.0,0.017204681411385536,0.9955261945724487,10000.0,10.538381576538086,0.08910000324249268,0.009999999776482582,107,50543
59904.0,0.017224730923771858,0.9959769248962402,10000.0,10.976767539978027,0.19869999587535858,0.009999999776482582,108,51011
59904.0,0.017147880047559738,0.9954259991645813,10000.0,10.653362274169922,0.1500999927520752,0.009999999776482582,109,51479
59904.0,0.017567375674843788,0.9955261945724487,10000.0,10.459228515625,0.11640000343322754,0.009999999776482582,110,51947
59904.0,0.017734279856085777,0.9952924847602844,10000.0,10.46532154083252,0.07609999924898148,0.009999999776482582,111,52415
59904.0,0.016393186524510384,0.9958600401878357,10000.0,10.352245330810547,0.1054999977350235,0.009999999776482582,112,52883
59904.0,0.01753903739154339,0.9954093098640442,10000.0,11.00487232208252,0.07419999688863754,0.009999999776482582,113,53351
59904.0,0.017824402078986168,0.9950754642486572,10000.0,10.54835033416748,0.1120000034570694,0.009999999776482582,114,53819
59904.0,0.016576459631323814,0.9952924847602844,10000.0,10.252943992614746,0.11710000038146973,0.009999999776482582,115,54287
59904.0,0.016870154067873955,0.9953926205635071,10000.0,9.604369163513184,0.11460000276565552,0.009999999776482582,116,54755
59904.0,0.01633603498339653,0.9958433508872986,10000.0,10.030905723571777,0.10740000009536743,0.009999999776482582,117,55223
59904.0,0.01756354235112667,0.99537593126297,10000.0,10.6378173828125,0.08720000088214874,0.009999999776482582,118,55691
59904.0,0.01675994321703911,0.9955762624740601,10000.0,10.629667282104492,0.08900000154972076,0.009999999776482582,119,56159
59904.0,0.016250723972916603,0.9956096410751343,10000.0,10.475194931030273,0.1193000003695488,0.009999999776482582,120,56627
59904.0,0.016774212941527367,0.9954093098640442,10000.0,9.912081718444824,0.10170000046491623,0.009999999776482582,121,57095
59904.0,0.016004491597414017,0.9959601759910583,10000.0,10.605137825012207,0.11150000244379044,0.009999999776482582,122,57563
59904.0,0.01575682871043682,0.995726466178894,10000.0,9.821563720703125,0.1185000017285347,0.009999999776482582,123,58031
59904.0,0.01689053140580654,0.9955428838729858,10000.0,10.043496131896973,0.13220000267028809,0.009999999776482582,124,58499
59904.0,0.01579982414841652,0.9961938858032227,10000.0,10.738102912902832,0.0738999992609024,0.009999999776482582,125,58967
59904.0,0.017055409029126167,0.9953425526618958,10000.0,9.527544975280762,0.1582999974489212,0.009999999776482582,126,59435
59904.0,0.014857913367450237,0.9963775277137756,10000.0,10.588913917541504,0.11079999804496765,0.009999999776482582,127,59903
59904.0,0.01674806885421276,0.995726466178894,10000.0,9.937182426452637,0.11840000003576279,0.009999999776482582,128,60371
59904.0,0.016573898494243622,0.9959434866905212,10000.0,11.11253547668457,0.08219999819993973,0.009999999776482582,129,60839
59904.0,0.01695021614432335,0.9953091740608215,10000.0,10.297380447387695,0.09769999980926514,0.009999999776482582,130,61307
59904.0,0.015964819118380547,0.9956763982772827,10000.0,10.383928298950195,0.10949999839067459,0.009999999776482582,131,61775
59904.0,0.017054039984941483,0.9950754642486572,10000.0,9.852424621582031,0.1371999979019165,0.009999999776482582,132,62243
59904.0,0.01591852679848671,0.9960103034973145,10000.0,10.74717903137207,0.0957999974489212,0.009999999776482582,133,62711
59904.0,0.015051611699163914,0.996277391910553,10000.0,10.835759162902832,0.12970000505447388,0.009999999776482582,134,63179
59904.0,0.016542144119739532,0.995559573173523,10000.0,9.603646278381348,0.21130000054836273,0.009999999776482582,135,63647
59904.0,0.016653336584568024,0.9956430196762085,10000.0,9.649191856384277,0.12290000170469284,0.009999999776482582,136,64115
59904.0,0.01598157361149788,0.9955929517745972,10000.0,9.957406044006348,0.12639999389648438,0.009999999776482582,137,64583
59904.0,0.01574794016778469,0.9957765936851501,10000.0,9.962970733642578,0.09939999878406525,0.009999999776482582,138,65051
59904.0,0.008202596567571163,0.9988481402397156,10000.0,9.994710922241211,0.11739999800920486,0.0010000000474974513,139,65519
59904.0,0.007033625617623329,0.9992321133613586,10000.0,10.320752143859863,0.12110000103712082,0.0010000000474974513,140,65987
59904.0,0.0066675483249127865,0.99928218126297,10000.0,10.338804244995117,0.12970000505447388,0.0010000000474974513,141,66455
59904.0,0.006542832124978304,0.9992654919624329,10000.0,10.505494117736816,0.12639999389648438,0.0010000000474974513,142,66923
59904.0,0.006454777903854847,0.9992988705635071,10000.0,10.370582580566406,0.13609999418258667,0.0010000000474974513,143,67391
59904.0,0.006367532070726156,0.99928218126297,10000.0,10.393148422241211,0.13369999825954437,0.0010000000474974513,144,67859
59904.0,0.00624405313283205,0.9992488026618958,10000.0,10.690269470214844,0.12790000438690186,0.0010000000474974513,145,68327
59904.0,0.00621300283819437,0.9993489384651184,10000.0,10.56497859954834,0.1234000027179718,0.0010000000474974513,146,68795
59904.0,0.006194803863763809,0.9993489384651184,10000.0,10.606111526489258,0.12150000035762787,0.0010000000474974513,147,69263
59904.0,0.006174678914248943,0.9993823170661926,10000.0,10.756448745727539,0.12870000302791595,0.0010000000474974513,148,69731
59904.0,0.006135696545243263,0.9994491338729858,10000.0,10.882864952087402,0.10419999808073044,0.0010000000474974513,149,70199
59904.0,0.006251130718737841,0.9993990659713745,10000.0,10.79145336151123,0.1193000003695488,0.0010000000474974513,150,70667
59904.0,0.006052906159311533,0.9993990659713745,10000.0,10.834869384765625,0.1298000067472458,0.0010000000474974513,151,71135
59904.0,0.0061364853754639626,0.9993823170661926,10000.0,10.826790809631348,0.1273999959230423,0.0010000000474974513,152,71603
59904.0,0.00625687837600708,0.9993155598640442,10000.0,10.589279174804688,0.13289999961853027,0.0010000000474974513,153,72071
59904.0,0.006162615958601236,0.9994825124740601,10000.0,11.026187896728516,0.12189999967813492,0.0010000000474974513,154,72539
59904.0,0.006166893523186445,0.9993656277656555,10000.0,10.547006607055664,0.13249999284744263,0.0010000000474974513,155,73007
59904.0,0.00620762724429369,0.9994157552719116,10000.0,10.562450408935547,0.1242000013589859,0.0010000000474974513,156,73475
59904.0,0.006233353167772293,0.9993656277656555,10000.0,10.963676452636719,0.12790000438690186,0.0010000000474974513,157,73943
59904.0,0.006259195506572723,0.9994157552719116,10000.0,10.6691255569458,0.12309999763965607,0.0010000000474974513,158,74411
59904.0,0.006217090878635645,0.9993990659713745,10000.0,10.738215446472168,0.13410000503063202,0.0010000000474974513,159,74879
59904.0,0.0062822201289236546,0.9993489384651184,10000.0,10.833669662475586,0.12680000066757202,0.0010000000474974513,160,75347
59904.0,0.006212481763213873,0.9993990659713745,10000.0,10.808748245239258,0.13580000400543213,0.0010000000474974513,161,75815
59904.0,0.006246245000511408,0.999465823173523,10000.0,10.503561973571777,0.12780000269412994,0.0010000000474974513,162,76283
59904.0,0.005762421526014805,0.9995659589767456,10000.0,10.71811294555664,0.12970000505447388,9.999999747378752e-05,163,76751
59904.0,0.005666633602231741,0.9995325803756714,10000.0,10.728903770446777,0.125900000333786,9.999999747378752e-05,164,77219
59904.0,0.005653249565511942,0.9995325803756714,10000.0,10.692717552185059,0.12610000371932983,9.999999747378752e-05,165,77687
59904.0,0.005644748918712139,0.9995826482772827,10000.0,10.7611722946167,0.12409999966621399,9.999999747378752e-05,166,78155
59904.0,0.005644222255796194,0.9995826482772827,10000.0,10.758223533630371,0.12200000137090683,9.999999747378752e-05,167,78623
59904.0,0.005653106141835451,0.9995826482772827,10000.0,10.766410827636719,0.12460000067949295,9.999999747378752e-05,168,79091
59904.0,0.00564334262162447,0.9995659589767456,10000.0,10.722454071044922,0.12439999729394913,9.999999747378752e-05,169,79559
59904.0,0.005645873490720987,0.9995492696762085,10000.0,10.753807067871094,0.12409999966621399,9.999999747378752e-05,170,80027
59904.0,0.0056585893034935,0.9995492696762085,10000.0,10.745232582092285,0.1266999989748001,9.999999747378752e-05,171,80495
59904.0,0.0056511531583964825,0.9995826482772827,10000.0,10.768899917602539,0.12559999525547028,9.999999747378752e-05,172,80963
59904.0,0.005657956935465336,0.9995659589767456,10000.0,10.767012596130371,0.12540000677108765,9.999999747378752e-05,173,81431
59904.0,0.005653090309351683,0.9995492696762085,10000.0,10.800776481628418,0.12409999966621399,9.999999747378752e-05,174,81899
59904.0,0.005659086164087057,0.9994992017745972,10000.0,10.752552032470703,0.12790000438690186,9.999999747378752e-05,175,82367
59904.0,0.00566141027957201,0.9995659589767456,10000.0,10.7681303024292,0.12269999831914902,9.999999747378752e-05,176,82835
59904.0,0.005666318815201521,0.9995492696762085,10000.0,10.773782730102539,0.12200000137090683,9.999999747378752e-05,177,83303
59904.0,0.005647260695695877,0.9995659589767456,10000.0,10.750127792358398,0.1234000027179718,9.999999747378752e-05,178,83771
59904.0,0.005658810958266258,0.9995659589767456,10000.0,10.771040916442871,0.12479999661445618,9.999999747378752e-05,179,84239
59904.0,0.005659864284098148,0.9995492696762085,10000.0,10.750121116638184,0.12770000100135803,9.999999747378752e-05,180,84707
59904.0,0.00559473130851984,0.9995492696762085,10000.0,10.765791893005371,0.12680000066757202,9.999999747378752e-06,181,85175
59904.0,0.0055887410417199135,0.9995659589767456,10000.0,10.769659996032715,0.12639999389648438,9.999999747378752e-06,182,85643
59904.0,0.005592358764261007,0.9995659589767456,10000.0,10.770092010498047,0.12620000541210175,9.999999747378752e-06,183,86111
59904.0,0.005594645626842976,0.9995826482772827,10000.0,10.7727689743042,0.125900000333786,9.999999747378752e-06,184,86579
59904.0,0.005595183931291103,0.9995659589767456,10000.0,10.771514892578125,0.12600000202655792,9.999999747378752e-06,185,87047
59904.0,0.005594145972281694,0.9995659589767456,10000.0,10.770151138305664,0.125900000333786,9.999999747378752e-06,186,87515
59904.0,0.0055940416641533375,0.9995659589767456,10000.0,10.77334976196289,0.12549999356269836,9.999999747378752e-06,187,87983
59904.0,0.005585368722677231,0.9995659589767456,10000.0,10.772170066833496,0.1257999986410141,9.999999747378752e-06,188,88451
59904.0,0.00557942409068346,0.9995659589767456,10000.0,10.772879600524902,0.12549999356269836,9.999999747378752e-06,189,88919
59904.0,0.005587793421000242,0.9995659589767456,10000.0,10.771810531616211,0.1257999986410141,9.999999747378752e-06,190,89387
59904.0,0.005595582537353039,0.9995659589767456,10000.0,10.771963119506836,0.12540000677108765,9.999999747378752e-06,191,89855
59904.0,0.0055876984260976315,0.9995659589767456,10000.0,10.77354907989502,0.125900000333786,9.999999747378752e-06,192,90323
59904.0,0.005595105700194836,0.9995659589767456,10000.0,10.772430419921875,0.1256999969482422,9.999999747378752e-06,193,90791
59904.0,0.005585253704339266,0.9995659589767456,10000.0,10.778149604797363,0.1257999986410141,9.999999747378752e-06,194,91259
59904.0,0.005589327309280634,0.9995659589767456,10000.0,10.777382850646973,0.12549999356269836,9.999999747378752e-06,195,91727
59904.0,0.005590870976448059,0.9995659589767456,10000.0,10.780421257019043,0.12520000338554382,9.999999747378752e-06,196,92195
59904.0,0.0055883764289319515,0.9995659589767456,10000.0,10.778919219970703,0.12530000507831573,9.999999747378752e-06,197,92663
59904.0,0.005594385322183371,0.9995659589767456,10000.0,10.777709007263184,0.12559999525547028,9.999999747378752e-06,198,93131
59904.0,0.005577714182436466,0.9995826482772827,10000.0,10.778271675109863,0.1256999969482422,9.999999747378752e-06,199,93599


==> FMNIST_natural_rand_GDPR_CFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,2.2987940311431885,0.11346487700939178,10000.0,2.3492817878723145,0.04960000142455101,0.009999999776482582,0,467
59904.0,2.109450101852417,0.1963975727558136,10000.0,2.016216278076172,0.2361000031232834,0.009999999776482582,1,935
59904.0,1.3565144538879395,0.48362380266189575,10000.0,1.484415888786316,0.4544000029563904,0.009999999776482582,2,1403
59904.0,0.7036701440811157,0.7497996687889099,10000.0,1.4632620811462402,0.5443999767303467,0.009999999776482582,3,1871
59904.0,0.367464542388916,0.872713029384613,10000.0,1.4823777675628662,0.5777000188827515,0.009999999776482582,4,2339
59904.0,0.2060070037841797,0.9314069151878357,10000.0,1.2309993505477905,0.6841999888420105,0.009999999776482582,5,2807
59904.0,0.12649308145046234,0.9587673544883728,10000.0,1.4234977960586548,0.6243000030517578,0.009999999776482582,6,3275
59904.0,0.08812635391950607,0.9715043902397156,10000.0,1.051077127456665,0.7373999953269958,0.009999999776482582,7,3743
59904.0,0.06404205411672592,0.9790998697280884,10000.0,1.334080457687378,0.7031000256538391,0.009999999776482582,8,4211
59904.0,0.050071898847818375,0.9836071133613586,10000.0,1.2499091625213623,0.7092999815940857,0.009999999776482582,9,4679
59904.0,0.03718660771846771,0.9886652231216431,10000.0,1.3931763172149658,0.7222999930381775,0.009999999776482582,10,5147
59904.0,0.03069412149488926,0.9909688830375671,10000.0,0.9136599898338318,0.760699987411499,0.009999999776482582,11,5615
59904.0,0.02959570474922657,0.9908520579338074,10000.0,1.218946099281311,0.7433000206947327,0.009999999776482582,12,6083
59904.0,0.02240156941115856,0.9935396909713745,10000.0,1.2992795705795288,0.7250999808311462,0.009999999776482582,13,6551
59904.0,0.02059643343091011,0.9942741990089417,10000.0,1.2294714450836182,0.7472000122070312,0.009999999776482582,14,7019
59904.0,0.01827792264521122,0.9948250651359558,10000.0,0.9227601289749146,0.7738999724388123,0.009999999776482582,15,7487
59904.0,0.016233669593930244,0.9958433508872986,10000.0,1.3251718282699585,0.7398999929428101,0.009999999776482582,16,7955
59904.0,1.3608354330062866,0.5900440812110901,10000.0,2.32997465133667,0.10999999940395355,0.009999999776482582,17,8423
59904.0,2.229337215423584,0.15872061252593994,10000.0,2.1189630031585693,0.18979999423027039,0.009999999776482582,18,8891
59904.0,1.8382065296173096,0.3213307857513428,10000.0,1.966692566871643,0.30869999527931213,0.009999999776482582,19,9359
59904.0,1.1696760654449463,0.5701455473899841,10000.0,1.6890202760696411,0.4596000015735626,0.009999999776482582,20,9827
59904.0,0.6584784388542175,0.7697315812110901,10000.0,1.8142151832580566,0.48500001430511475,0.009999999776482582,21,10295
59904.0,0.33593448996543884,0.8850160241127014,10000.0,1.097855567932129,0.6661999821662903,0.009999999776482582,22,10763
59904.0,0.19660097360610962,0.9336104393005371,10000.0,1.4424818754196167,0.6276000142097473,0.009999999776482582,23,11231
59904.0,0.12904514372348785,0.9574819803237915,10000.0,1.0890446901321411,0.713100016117096,0.009999999776482582,24,11699
59904.0,0.09398791939020157,0.9687666893005371,10000.0,1.11698317527771,0.7026000022888184,0.009999999776482582,25,12167
59904.0,0.0731663778424263,0.9761117696762085,10000.0,1.5448503494262695,0.6794000267982483,0.009999999776482582,26,12635
59904.0,0.05728403478860855,0.9816039204597473,10000.0,1.0302386283874512,0.7595999836921692,0.009999999776482582,27,13103
59904.0,0.02915685623884201,0.9919371008872986,10000.0,1.1279338598251343,0.7559000253677368,0.0010000000474974513,28,13571
59904.0,0.02638229914009571,0.9926549196243286,10000.0,1.0656636953353882,0.7652000188827515,0.0010000000474974513,29,14039
59904.0,0.025218553841114044,0.9932057857513428,10000.0,1.168005108833313,0.7577000260353088,0.0010000000474974513,30,14507
59904.0,0.024272270500659943,0.9933226704597473,10000.0,1.1577068567276,0.7646999955177307,0.0010000000474974513,31,14975
59904.0,0.023554718121886253,0.9932725429534912,10000.0,1.1277177333831787,0.7615000009536743,0.0010000000474974513,32,15443
59904.0,0.022976607084274292,0.9940070509910583,10000.0,1.2359180450439453,0.7522000074386597,0.0010000000474974513,33,15911
59904.0,0.022490959614515305,0.9942407608032227,10000.0,1.2609537839889526,0.7512000203132629,0.0010000000474974513,34,16379
59904.0,0.021975655108690262,0.9942574501037598,10000.0,1.0859549045562744,0.7620999813079834,0.0010000000474974513,35,16847
59904.0,0.0210273414850235,0.994324266910553,10000.0,1.3082777261734009,0.7389000058174133,0.0010000000474974513,36,17315
59904.0,0.021033888682723045,0.9943409562110901,10000.0,1.2684142589569092,0.7512000203132629,0.0010000000474974513,37,17783
59904.0,0.0202275812625885,0.9948250651359558,10000.0,1.199264645576477,0.7594000101089478,0.0010000000474974513,38,18251
59904.0,0.017871389165520668,0.9960103034973145,10000.0,1.199430227279663,0.7627999782562256,9.999999747378752e-05,39,18719
59904.0,0.017610201612114906,0.9960269927978516,10000.0,1.2540383338928223,0.7565000057220459,9.999999747378752e-05,40,19187
59904.0,0.01751692220568657,0.9960603713989258,10000.0,1.2101680040359497,0.7610999941825867,9.999999747378752e-05,41,19655
59904.0,0.01751227304339409,0.9959434866905212,10000.0,1.2588800191879272,0.756600022315979,9.999999747378752e-05,42,20123
59904.0,0.01744363084435463,0.9959434866905212,10000.0,1.2617900371551514,0.7581999897956848,9.999999747378752e-05,43,20591
59904.0,0.01740042120218277,0.9959434866905212,10000.0,1.262930154800415,0.7580999732017517,9.999999747378752e-05,44,21059
59904.0,0.017310505732893944,0.9961605072021484,10000.0,1.1867003440856934,0.762499988079071,9.999999747378752e-05,45,21527
59904.0,0.017285045236349106,0.9960603713989258,10000.0,1.211841344833374,0.7626000046730042,9.999999747378752e-05,46,21995
59904.0,0.017218556255102158,0.9960436820983887,10000.0,1.2242299318313599,0.7608000040054321,9.999999747378752e-05,47,22463
59904.0,0.017269862815737724,0.9959936141967773,10000.0,1.1995421648025513,0.762499988079071,9.999999747378752e-05,48,22931
59904.0,0.01720540225505829,0.9960269927978516,10000.0,1.2177666425704956,0.7627000212669373,9.999999747378752e-05,49,23399
59904.0,0.016946984454989433,0.9961438179016113,10000.0,1.2263472080230713,0.7626000046730042,9.999999747378752e-06,50,23867
59904.0,0.016871748492121696,0.9962440133094788,10000.0,1.227605938911438,0.7623999714851379,9.999999747378752e-06,51,24335
59904.0,0.016871610656380653,0.9961771965026855,10000.0,1.2305219173431396,0.7620999813079834,9.999999747378752e-06,52,24803
59904.0,0.01685735583305359,0.9962440133094788,10000.0,1.2340301275253296,0.7615000009536743,9.999999747378752e-06,53,25271
59904.0,0.016838472336530685,0.996277391910553,10000.0,1.2287466526031494,0.761900007724762,9.999999747378752e-06,54,25739
59904.0,0.01682969555258751,0.9962105751037598,10000.0,1.2301336526870728,0.7613999843597412,9.999999747378752e-06,55,26207
59904.0,0.016856320202350616,0.9963274598121643,10000.0,1.2300512790679932,0.7615000009536743,9.999999747378752e-06,56,26675
59904.0,0.016798142343759537,0.9962940812110901,10000.0,1.22726309299469,0.7613999843597412,9.999999747378752e-06,57,27143
59904.0,0.016835376620292664,0.9962940812110901,10000.0,1.2246955633163452,0.7620000243186951,9.999999747378752e-06,58,27611
59904.0,0.01682135835289955,0.9961938858032227,10000.0,1.2423292398452759,0.7603999972343445,9.999999747378752e-06,59,28079
59904.0,0.01680227741599083,0.9963107705116272,10000.0,1.2332803010940552,0.7616000175476074,9.999999747378752e-06,60,28547
59904.0,0.016801651567220688,0.9962273240089417,10000.0,1.2326481342315674,0.7616999745368958,9.999999974752427e-07,61,29015
59904.0,0.016794847324490547,0.9962273240089417,10000.0,1.2318435907363892,0.7616999745368958,9.999999974752427e-07,62,29483
59904.0,0.016775257885456085,0.996277391910553,10000.0,1.2312099933624268,0.7616999745368958,9.999999974752427e-07,63,29951
59904.0,0.016789790242910385,0.9962440133094788,10000.0,1.2305636405944824,0.7616999745368958,9.999999974752427e-07,64,30419
59904.0,0.01677052117884159,0.9962940812110901,10000.0,1.2301881313323975,0.7616999745368958,9.999999974752427e-07,65,30887
59904.0,0.016781289130449295,0.9962607026100159,10000.0,1.230372428894043,0.7617999911308289,9.999999974752427e-07,66,31355
59904.0,0.016788192093372345,0.9963608384132385,10000.0,1.229730248451233,0.761900007724762,9.999999974752427e-07,67,31823
59904.0,0.016782011836767197,0.9963274598121643,10000.0,1.229926586151123,0.761900007724762,9.999999974752427e-07,68,32291
59904.0,0.01678539253771305,0.9962940812110901,10000.0,1.2297708988189697,0.761900007724762,9.999999974752427e-07,69,32759
59904.0,0.016785763204097748,0.9962940812110901,10000.0,1.2297544479370117,0.761900007724762,9.999999974752427e-07,70,33227
59904.0,0.016792234033346176,0.9962940812110901,10000.0,1.2298675775527954,0.761900007724762,9.999999974752427e-07,71,33695
59904.0,0.016784071922302246,0.9962940812110901,10000.0,1.2298904657363892,0.761900007724762,1.0000000116860974e-07,72,34163
59904.0,0.016747452318668365,0.9963107705116272,10000.0,1.2298636436462402,0.761900007724762,1.0000000116860974e-07,73,34631
59904.0,0.016764281317591667,0.9962940812110901,10000.0,1.2298427820205688,0.761900007724762,1.0000000116860974e-07,74,35099
59904.0,0.016775567084550858,0.996277391910553,10000.0,1.229811668395996,0.761900007724762,1.0000000116860974e-07,75,35567
59904.0,0.016778092831373215,0.9962940812110901,10000.0,1.2298070192337036,0.761900007724762,1.0000000116860974e-07,76,36035
59904.0,0.016778375953435898,0.9962940812110901,10000.0,1.2297905683517456,0.761900007724762,1.0000000116860974e-07,77,36503
59904.0,0.016759436577558517,0.9962940812110901,10000.0,1.2298619747161865,0.7617999911308289,1.0000000116860974e-07,78,36971
59904.0,0.016785817220807076,0.9962940812110901,10000.0,1.229777455329895,0.761900007724762,1.0000000116860974e-07,79,37439
59904.0,0.01676728017628193,0.9962940812110901,10000.0,1.2298541069030762,0.761900007724762,1.0000000116860974e-07,80,37907
59904.0,0.01672975718975067,0.9963107705116272,10000.0,1.229798436164856,0.761900007724762,1.0000000116860974e-07,81,38375
59904.0,0.016774857416749,0.996277391910553,10000.0,1.2298002243041992,0.761900007724762,1.0000000116860974e-07,82,38843
59904.0,0.016748279333114624,0.9962940812110901,10000.0,1.2298041582107544,0.761900007724762,9.99999993922529e-09,83,39311
59904.0,0.01676485501229763,0.996277391910553,10000.0,1.2298047542572021,0.7617999911308289,9.99999993922529e-09,84,39779
59904.0,0.01677800714969635,0.9962940812110901,10000.0,1.2298047542572021,0.7617999911308289,9.99999993922529e-09,85,40247
59904.0,0.016773687675595284,0.996277391910553,10000.0,1.229810357093811,0.7617999911308289,9.99999993922529e-09,86,40715
59904.0,0.016753628849983215,0.9962940812110901,10000.0,1.2298033237457275,0.7617999911308289,9.99999993922529e-09,87,41183
59904.0,0.016777072101831436,0.996277391910553,10000.0,1.22980535030365,0.7617999911308289,9.99999993922529e-09,88,41651
59904.0,0.01678059995174408,0.996277391910553,10000.0,1.2298049926757812,0.7617999911308289,9.99999993922529e-09,89,42119
59904.0,0.016775164753198624,0.996277391910553,10000.0,1.2298052310943604,0.7617999911308289,9.99999993922529e-09,90,42587
59904.0,0.01677222177386284,0.996277391910553,10000.0,1.2298057079315186,0.7617999911308289,9.99999993922529e-09,91,43055
59904.0,0.016777414828538895,0.996277391910553,10000.0,1.2298091650009155,0.7617999911308289,9.99999993922529e-09,92,43523
59904.0,0.016771985217928886,0.9962940812110901,10000.0,1.2298084497451782,0.7617999911308289,9.99999993922529e-09,93,43991
59904.0,0.016762906685471535,0.996277391910553,10000.0,1.2298102378845215,0.7617999911308289,9.99999993922529e-09,94,44459
59904.0,0.01675398088991642,0.996277391910553,10000.0,1.2298005819320679,0.7617999911308289,9.99999993922529e-09,95,44927
59904.0,0.016759498044848442,0.9962940812110901,10000.0,1.2298014163970947,0.7617999911308289,9.99999993922529e-09,96,45395
59904.0,0.016750166192650795,0.9963107705116272,10000.0,1.2297981977462769,0.7617999911308289,9.99999993922529e-09,97,45863
59904.0,0.016765959560871124,0.996277391910553,10000.0,1.2297981977462769,0.7617999911308289,9.99999993922529e-09,98,46331
59904.0,0.01678590290248394,0.996277391910553,10000.0,1.2297985553741455,0.7617999911308289,9.99999993922529e-09,99,46799
59904.0,0.01676461100578308,0.996277391910553,10000.0,1.229800820350647,0.7617999911308289,9.99999993922529e-09,100,47267
59904.0,0.016743842512369156,0.9962940812110901,10000.0,1.2298011779785156,0.7617999911308289,9.99999993922529e-09,101,47735
59904.0,0.016783343628048897,0.996277391910553,10000.0,1.2298078536987305,0.7617999911308289,9.99999993922529e-09,102,48203
59904.0,0.01678607054054737,0.996277391910553,10000.0,1.229812502861023,0.7617999911308289,9.99999993922529e-09,103,48671
59904.0,0.016774944961071014,0.9962940812110901,10000.0,1.22980535030365,0.761900007724762,9.99999993922529e-09,104,49139
59904.0,0.01669871248304844,0.9962940812110901,10000.0,1.229806661605835,0.761900007724762,9.99999993922529e-09,105,49607
59904.0,0.016781123355031013,0.996277391910553,10000.0,1.229798436164856,0.761900007724762,9.99999993922529e-09,106,50075
59904.0,0.016772435978055,0.996277391910553,10000.0,1.2298027276992798,0.761900007724762,9.99999993922529e-09,107,50543
59904.0,0.016783451661467552,0.996277391910553,10000.0,1.2298052310943604,0.7617999911308289,9.99999993922529e-09,108,51011
59904.0,0.016783341765403748,0.9962940812110901,10000.0,1.2298088073730469,0.7617999911308289,9.99999993922529e-09,109,51479
59904.0,0.01676548831164837,0.9962940812110901,10000.0,1.2298082113265991,0.7617999911308289,9.99999993922529e-09,110,51947
59904.0,0.01678110472857952,0.9962940812110901,10000.0,1.229805588722229,0.7617999911308289,9.99999993922529e-09,111,52415
59904.0,0.016780685633420944,0.9962940812110901,10000.0,1.2298035621643066,0.7617999911308289,9.99999993922529e-09,112,52883
59904.0,0.016765007749199867,0.9963107705116272,10000.0,1.2298070192337036,0.7617999911308289,9.99999993922529e-09,113,53351
59904.0,0.016782572492957115,0.9962940812110901,10000.0,1.2298095226287842,0.7617999911308289,9.99999993922529e-09,114,53819
59904.0,0.016784444451332092,0.9962940812110901,10000.0,1.2298105955123901,0.7617999911308289,9.99999993922529e-09,115,54287
59904.0,0.01678304746747017,0.9962940812110901,10000.0,1.2298084497451782,0.7617999911308289,9.99999993922529e-09,116,54755
59904.0,0.016760842874646187,0.9962940812110901,10000.0,1.2298030853271484,0.7617999911308289,9.99999993922529e-09,117,55223
59904.0,0.016790149733424187,0.996277391910553,10000.0,1.2298052310943604,0.7617999911308289,9.99999993922529e-09,118,55691
59904.0,0.01672118715941906,0.9962940812110901,10000.0,1.2298046350479126,0.7617999911308289,9.99999993922529e-09,119,56159
59904.0,0.016758345067501068,0.996277391910553,10000.0,1.2298054695129395,0.761900007724762,9.99999993922529e-09,120,56627
59904.0,0.01674789935350418,0.9962940812110901,10000.0,1.2298074960708618,0.761900007724762,9.99999993922529e-09,121,57095
59904.0,0.01678018644452095,0.996277391910553,10000.0,1.2298094034194946,0.761900007724762,9.99999993922529e-09,122,57563
59904.0,0.016791846603155136,0.9962940812110901,10000.0,1.2298089265823364,0.761900007724762,9.99999993922529e-09,123,58031
59904.0,0.01677241548895836,0.9962940812110901,10000.0,1.2298099994659424,0.761900007724762,9.99999993922529e-09,124,58499
59904.0,0.016770292073488235,0.9962940812110901,10000.0,1.2298108339309692,0.761900007724762,9.99999993922529e-09,125,58967
59904.0,0.01675768941640854,0.9963107705116272,10000.0,1.2298035621643066,0.761900007724762,9.99999993922529e-09,126,59435
59904.0,0.01677897199988365,0.9962940812110901,10000.0,1.2298074960708618,0.761900007724762,9.99999993922529e-09,127,59903
59904.0,0.01676849089562893,0.9962940812110901,10000.0,1.2298040390014648,0.761900007724762,9.99999993922529e-09,128,60371
59904.0,0.01677689328789711,0.9962940812110901,10000.0,1.229801893234253,0.761900007724762,9.99999993922529e-09,129,60839
59904.0,0.01672423630952835,0.9963107705116272,10000.0,1.2297931909561157,0.761900007724762,9.99999993922529e-09,130,61307
59904.0,0.016764560714364052,0.9962940812110901,10000.0,1.2297965288162231,0.761900007724762,9.99999993922529e-09,131,61775
59904.0,0.01678399369120598,0.996277391910553,10000.0,1.2298014163970947,0.761900007724762,9.99999993922529e-09,132,62243
59904.0,0.016780590638518333,0.996277391910553,10000.0,1.2298049926757812,0.761900007724762,9.99999993922529e-09,133,62711
59904.0,0.016767440363764763,0.996277391910553,10000.0,1.2298039197921753,0.761900007724762,9.99999993922529e-09,134,63179
59904.0,0.01678488217294216,0.996277391910553,10000.0,1.2298020124435425,0.761900007724762,9.99999993922529e-09,135,63647
59904.0,0.016757981851696968,0.9962940812110901,10000.0,1.2297956943511963,0.761900007724762,9.99999993922529e-09,136,64115
59904.0,0.01678169146180153,0.996277391910553,10000.0,1.2297979593276978,0.761900007724762,9.99999993922529e-09,137,64583
59904.0,0.01678185909986496,0.996277391910553,10000.0,1.2298060655593872,0.761900007724762,9.99999993922529e-09,138,65051
59904.0,0.01674453355371952,0.9963107705116272,10000.0,1.2298121452331543,0.761900007724762,9.99999993922529e-09,139,65519
59904.0,0.016764940693974495,0.9962940812110901,10000.0,1.2298030853271484,0.761900007724762,9.99999993922529e-09,140,65987
59904.0,0.016739584505558014,0.9962940812110901,10000.0,1.2298035621643066,0.761900007724762,9.99999993922529e-09,141,66455
59904.0,0.016779890283942223,0.996277391910553,10000.0,1.2297979593276978,0.761900007724762,9.99999993922529e-09,142,66923
59904.0,0.01678750291466713,0.996277391910553,10000.0,1.2297996282577515,0.761900007724762,9.99999993922529e-09,143,67391
59904.0,0.01678801141679287,0.996277391910553,10000.0,1.2298016548156738,0.761900007724762,9.99999993922529e-09,144,67859
59904.0,0.016775302588939667,0.996277391910553,10000.0,1.2298027276992798,0.761900007724762,9.99999993922529e-09,145,68327
59904.0,0.016763778403401375,0.996277391910553,10000.0,1.2298020124435425,0.761900007724762,9.99999993922529e-09,146,68795
59904.0,0.016771776601672173,0.996277391910553,10000.0,1.2298023700714111,0.761900007724762,9.99999993922529e-09,147,69263
59904.0,0.016760805621743202,0.9962940812110901,10000.0,1.2297993898391724,0.761900007724762,9.99999993922529e-09,148,69731
59904.0,0.016787491738796234,0.996277391910553,10000.0,1.2297996282577515,0.761900007724762,9.99999993922529e-09,149,70199
59904.0,0.016783328726887703,0.996277391910553,10000.0,1.229806661605835,0.761900007724762,9.99999993922529e-09,150,70667
59904.0,0.016777046024799347,0.996277391910553,10000.0,1.229805827140808,0.761900007724762,9.99999993922529e-09,151,71135
59904.0,0.016787774860858917,0.996277391910553,10000.0,1.2298043966293335,0.761900007724762,9.99999993922529e-09,152,71603
59904.0,0.01678495481610298,0.996277391910553,10000.0,1.2298047542572021,0.761900007724762,9.99999993922529e-09,153,72071
59904.0,0.016759132966399193,0.996277391910553,10000.0,1.229804515838623,0.761900007724762,9.99999993922529e-09,154,72539
59904.0,0.01677127368748188,0.996277391910553,10000.0,1.2298073768615723,0.761900007724762,9.99999993922529e-09,155,73007
59904.0,0.016739636659622192,0.9963107705116272,10000.0,1.2298022508621216,0.761900007724762,9.99999993922529e-09,156,73475
59904.0,0.016734614968299866,0.9963107705116272,10000.0,1.229806661605835,0.761900007724762,9.99999993922529e-09,157,73943
59904.0,0.016767796128988266,0.9962940812110901,10000.0,1.2298014163970947,0.761900007724762,9.99999993922529e-09,158,74411
59904.0,0.01676379330456257,0.996277391910553,10000.0,1.2298038005828857,0.761900007724762,9.99999993922529e-09,159,74879
59904.0,0.016782306134700775,0.996277391910553,10000.0,1.2298015356063843,0.761900007724762,9.99999993922529e-09,160,75347
59904.0,0.016779236495494843,0.996277391910553,10000.0,1.2298057079315186,0.761900007724762,9.99999993922529e-09,161,75815
59904.0,0.016776660457253456,0.996277391910553,10000.0,1.22979736328125,0.761900007724762,9.99999993922529e-09,162,76283
59904.0,0.01679207570850849,0.996277391910553,10000.0,1.229798436164856,0.761900007724762,9.99999993922529e-09,163,76751
59904.0,0.016777250915765762,0.9962940812110901,10000.0,1.2297950983047485,0.761900007724762,9.99999993922529e-09,164,77219
59904.0,0.016782322898507118,0.996277391910553,10000.0,1.2298030853271484,0.761900007724762,9.99999993922529e-09,165,77687
59904.0,0.01676190085709095,0.996277391910553,10000.0,1.2298029661178589,0.761900007724762,9.99999993922529e-09,166,78155
59904.0,0.016779541969299316,0.996277391910553,10000.0,1.2298011779785156,0.761900007724762,9.99999993922529e-09,167,78623
59904.0,0.016775066033005714,0.996277391910553,10000.0,1.2298035621643066,0.761900007724762,9.99999993922529e-09,168,79091
59904.0,0.016783975064754486,0.9962940812110901,10000.0,1.229803204536438,0.761900007724762,9.99999993922529e-09,169,79559
59904.0,0.016773495823144913,0.996277391910553,10000.0,1.2298024892807007,0.761900007724762,9.99999993922529e-09,170,80027
59904.0,0.01678595319390297,0.9962940812110901,10000.0,1.2298060655593872,0.761900007724762,9.99999993922529e-09,171,80495
59904.0,0.01676916517317295,0.996277391910553,10000.0,1.2298064231872559,0.761900007724762,9.99999993922529e-09,172,80963
59904.0,0.01678590103983879,0.996277391910553,10000.0,1.2298097610473633,0.761900007724762,9.99999993922529e-09,173,81431
59904.0,0.01677892357110977,0.996277391910553,10000.0,1.2298046350479126,0.761900007724762,9.99999993922529e-09,174,81899
59904.0,0.01676705852150917,0.996277391910553,10000.0,1.2298046350479126,0.761900007724762,9.99999993922529e-09,175,82367
59904.0,0.01678219996392727,0.996277391910553,10000.0,1.2298041582107544,0.761900007724762,9.99999993922529e-09,176,82835
59904.0,0.016792086884379387,0.996277391910553,10000.0,1.2298001050949097,0.761900007724762,9.99999993922529e-09,177,83303
59904.0,0.016766691580414772,0.996277391910553,10000.0,1.2298027276992798,0.761900007724762,9.99999993922529e-09,178,83771
59904.0,0.01677275449037552,0.996277391910553,10000.0,1.229797601699829,0.761900007724762,9.99999993922529e-09,179,84239
59904.0,0.016775373369455338,0.996277391910553,10000.0,1.2298052310943604,0.761900007724762,9.99999993922529e-09,180,84707
59904.0,0.01676255837082863,0.9962940812110901,10000.0,1.229805827140808,0.761900007724762,9.99999993922529e-09,181,85175
59904.0,0.016782747581601143,0.996277391910553,10000.0,1.2298072576522827,0.761900007724762,9.99999993922529e-09,182,85643
59904.0,0.0167667455971241,0.996277391910553,10000.0,1.2298033237457275,0.761900007724762,9.99999993922529e-09,183,86111
59904.0,0.0167335607111454,0.9963107705116272,10000.0,1.2298043966293335,0.761900007724762,9.99999993922529e-09,184,86579
59904.0,0.01678226701915264,0.996277391910553,10000.0,1.2298040390014648,0.761900007724762,9.99999993922529e-09,185,87047
59904.0,0.016765566542744637,0.9962940812110901,10000.0,1.2298030853271484,0.761900007724762,9.99999993922529e-09,186,87515
59904.0,0.01678818091750145,0.996277391910553,10000.0,1.2298046350479126,0.761900007724762,9.99999993922529e-09,187,87983
59904.0,0.016782594844698906,0.996277391910553,10000.0,1.229805827140808,0.761900007724762,9.99999993922529e-09,188,88451
59904.0,0.01678784005343914,0.996277391910553,10000.0,1.2298030853271484,0.761900007724762,9.99999993922529e-09,189,88919
59904.0,0.016776328906416893,0.996277391910553,10000.0,1.2298022508621216,0.761900007724762,9.99999993922529e-09,190,89387
59904.0,0.01676776632666588,0.996277391910553,10000.0,1.2298085689544678,0.761900007724762,9.99999993922529e-09,191,89855
59904.0,0.01678462326526642,0.996277391910553,10000.0,1.2298064231872559,0.761900007724762,9.99999993922529e-09,192,90323
59904.0,0.016782665625214577,0.996277391910553,10000.0,1.2298076152801514,0.761900007724762,9.99999993922529e-09,193,90791
59904.0,0.016786891967058182,0.996277391910553,10000.0,1.2298094034194946,0.761900007724762,9.99999993922529e-09,194,91259
59904.0,0.016751179471611977,0.996277391910553,10000.0,1.2298156023025513,0.761900007724762,9.99999993922529e-09,195,91727
59904.0,0.01673939637839794,0.9962940812110901,10000.0,1.2298142910003662,0.761900007724762,9.99999993922529e-09,196,92195
59904.0,0.016790516674518585,0.9963107705116272,10000.0,1.2298150062561035,0.761900007724762,9.99999993922529e-09,197,92663
59904.0,0.016752421855926514,0.9963107705116272,10000.0,1.2298173904418945,0.761900007724762,9.99999993922529e-09,198,93131
59904.0,0.016774792224168777,0.996277391910553,10000.0,1.2298105955123901,0.761900007724762,9.99999993922529e-09,199,93599


==> FMNIST_natural_rand_L2.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,2.2983005046844482,0.11296407878398895,10000.0,2.3574984073638916,0.025499999523162842,0.009999999776482582,0,467
59904.0,2.1295628547668457,0.1918736696243286,10000.0,2.2564735412597656,0.11190000176429749,0.009999999776482582,1,935
59904.0,1.506056547164917,0.46035322546958923,10000.0,3.0539872646331787,0.1882999986410141,0.009999999776482582,2,1403
59904.0,0.5968264937400818,0.7958567142486572,10000.0,2.2663514614105225,0.3878999948501587,0.009999999776482582,3,1871
59904.0,0.20999260246753693,0.9318409562110901,10000.0,1.8685553073883057,0.522599995136261,0.009999999776482582,4,2339
59904.0,0.10719714313745499,0.9667134284973145,10000.0,1.7656830549240112,0.5273000001907349,0.009999999776482582,5,2807
59904.0,0.06568408012390137,0.9801515936851501,10000.0,2.2878687381744385,0.4729999899864197,0.009999999776482582,6,3275
59904.0,0.04599851742386818,0.9861111044883728,10000.0,1.6939440965652466,0.5806000232696533,0.009999999776482582,7,3743
59904.0,0.03435969725251198,0.9901843070983887,10000.0,1.648406982421875,0.6152999997138977,0.009999999776482582,8,4211
59904.0,0.027271579951047897,0.992521345615387,10000.0,1.533470869064331,0.6049000024795532,0.009999999776482582,9,4679
59904.0,0.02231348678469658,0.9940404891967773,10000.0,1.4834181070327759,0.6340000033378601,0.009999999776482582,10,5147
59904.0,0.01868518628180027,0.9949418902397156,10000.0,1.505248785018921,0.6118999719619751,0.009999999776482582,11,5615
59904.0,0.016236722469329834,0.9958934187889099,10000.0,2.5306692123413086,0.5062000155448914,0.009999999776482582,12,6083
59904.0,0.013613400049507618,0.9966779947280884,10000.0,1.5334051847457886,0.6136000156402588,0.009999999776482582,13,6551
59904.0,0.011894874274730682,0.9973791241645813,10000.0,2.1314117908477783,0.5839999914169312,0.009999999776482582,14,7019
59904.0,0.01195524726063013,0.9971120357513428,10000.0,1.309500813484192,0.6462000012397766,0.009999999776482582,15,7487
59904.0,0.010903430171310902,0.9973457455635071,10000.0,1.827120065689087,0.5935999751091003,0.009999999776482582,16,7955
59904.0,0.009218304418027401,0.998230516910553,10000.0,1.348040223121643,0.6546000242233276,0.009999999776482582,17,8423
59904.0,0.009067485108971596,0.9982805848121643,10000.0,1.4466472864151,0.6539000272750854,0.009999999776482582,18,8891
59904.0,0.00796318706125021,0.9985309839248657,10000.0,1.6104265451431274,0.6123999953269958,0.009999999776482582,19,9359
59904.0,0.007932390086352825,0.9987313151359558,10000.0,1.6537792682647705,0.632099986076355,0.009999999776482582,20,9827
59904.0,0.008012442849576473,0.9983974099159241,10000.0,1.4475476741790771,0.6333000063896179,0.009999999776482582,21,10295
59904.0,0.008085528388619423,0.9988314509391785,10000.0,1.3750413656234741,0.6439999938011169,0.009999999776482582,22,10763
59904.0,0.00762314023450017,0.9986979365348816,10000.0,1.1800601482391357,0.6809999942779541,0.009999999776482582,23,11231
59904.0,0.007553298957645893,0.9987980723381042,10000.0,1.7007551193237305,0.5717999935150146,0.009999999776482582,24,11699
59904.0,2.6703786849975586,0.8519464731216431,10000.0,2.304248332977295,0.10000000149011612,0.009999999776482582,25,12167
59904.0,2.3032121658325195,0.09837406873703003,10000.0,2.302715539932251,0.10000000149011612,0.009999999776482582,26,12635
59904.0,2.302946090698242,0.09944244474172592,10000.0,2.3029098510742188,0.10000000149011612,0.009999999776482582,27,13103
59904.0,2.3029165267944336,0.09844084084033966,10000.0,2.303088665008545,0.10000000149011612,0.009999999776482582,28,13571
59904.0,2.302935838699341,0.09987647086381912,10000.0,2.3025803565979004,0.10000000149011612,0.009999999776482582,29,14039
59904.0,2.3029110431671143,0.09990985691547394,10000.0,2.303095579147339,0.10100000351667404,0.009999999776482582,30,14507
59904.0,2.3028974533081055,0.0993756651878357,10000.0,2.3031017780303955,0.10000000149011612,0.009999999776482582,31,14975
59904.0,2.302888870239258,0.1013287901878357,10000.0,2.3026652336120605,0.10580000281333923,0.009999999776482582,32,15443
59904.0,2.3028793334960938,0.09969284385442734,10000.0,2.302529811859131,0.10000000149011612,0.009999999776482582,33,15911
59904.0,2.3029041290283203,0.10139556974172592,10000.0,2.302884101867676,0.1080000028014183,0.009999999776482582,34,16379
59904.0,2.30299973487854,0.10011017322540283,10000.0,2.3028907775878906,0.09860000014305115,0.009999999776482582,35,16847
59904.0,2.3026654720306396,0.099609375,10000.0,2.3026862144470215,0.0997999981045723,0.0010000000474974513,36,17315
59904.0,2.302581310272217,0.10067775100469589,10000.0,2.3026819229125977,0.10040000081062317,0.0010000000474974513,37,17783
59904.0,2.3025450706481934,0.09977630525827408,10000.0,2.302670955657959,0.10000000149011612,0.0010000000474974513,38,18251
59904.0,2.3025474548339844,0.10062766820192337,10000.0,2.302675485610962,0.10000000149011612,0.0010000000474974513,39,18719
59904.0,2.3025639057159424,0.10032719373703003,10000.0,2.302455425262451,0.10050000250339508,0.0010000000474974513,40,19187
59904.0,2.3025548458099365,0.09969284385442734,10000.0,2.3026154041290283,0.10040000081062317,0.0010000000474974513,41,19655
59904.0,2.3025529384613037,0.0993756651878357,10000.0,2.302867889404297,0.1005999967455864,0.0010000000474974513,42,20123
59904.0,2.302546739578247,0.10064436495304108,10000.0,2.302569627761841,0.10180000215768814,0.0010000000474974513,43,20591
59904.0,2.3025779724121094,0.10024372488260269,10000.0,2.302251100540161,0.1005999967455864,0.0010000000474974513,44,21059
59904.0,2.302539587020874,0.10167935490608215,10000.0,2.3024566173553467,0.10159999877214432,0.0010000000474974513,45,21527
59904.0,2.3025341033935547,0.10164596885442734,10000.0,2.3021461963653564,0.10369999706745148,0.0010000000474974513,46,21995
59904.0,2.3023264408111572,0.10174612700939178,10000.0,2.3021340370178223,0.10329999774694443,9.999999747378752e-05,47,22463
59904.0,2.302321672439575,0.10172943025827408,10000.0,2.3021113872528076,0.10350000113248825,9.999999747378752e-05,48,22931
59904.0,2.302469253540039,0.1015791967511177,10000.0,2.302065372467041,0.10400000214576721,9.999999747378752e-05,49,23399
59904.0,2.3024744987487793,0.1015625,10000.0,2.3021085262298584,0.10360000282526016,9.999999747378752e-05,50,23867
59904.0,2.302351236343384,0.1015458032488823,10000.0,2.301928758621216,0.10350000113248825,9.999999747378752e-05,51,24335
59904.0,2.302328586578369,0.10147903114557266,10000.0,2.301912784576416,0.10400000214576721,9.999999747378752e-05,52,24803
59904.0,2.3025550842285156,0.10142895579338074,10000.0,2.3019180297851562,0.10379999876022339,9.999999747378752e-05,53,25271
59904.0,2.302610158920288,0.10167935490608215,10000.0,2.3019213676452637,0.10379999876022339,9.999999747378752e-05,54,25739
59904.0,2.3026492595672607,0.10152911394834518,10000.0,2.302077054977417,0.10369999706745148,9.999999747378752e-05,55,26207
59904.0,2.302414894104004,0.10159588605165482,10000.0,2.3020262718200684,0.10350000113248825,9.999999747378752e-05,56,26675
59904.0,2.3024635314941406,0.10164596885442734,10000.0,2.3020567893981934,0.10339999943971634,9.999999747378752e-05,57,27143
59904.0,2.302495002746582,0.10144564509391785,10000.0,2.3020522594451904,0.10350000113248825,9.999999747378752e-06,58,27611
59904.0,2.3024799823760986,0.10151241719722748,10000.0,2.302185297012329,0.10350000113248825,9.999999747378752e-06,59,28079
59904.0,2.302506923675537,0.1015791967511177,10000.0,2.3021814823150635,0.10350000113248825,9.999999747378752e-06,60,28547
59904.0,2.3024051189422607,0.10144564509391785,10000.0,2.302180767059326,0.10350000113248825,9.999999747378752e-06,61,29015
59904.0,2.3025174140930176,0.10144564509391785,10000.0,2.3021790981292725,0.10350000113248825,9.999999747378752e-06,62,29483
59904.0,2.3025104999542236,0.10151241719722748,10000.0,2.302168846130371,0.10350000113248825,9.999999747378752e-06,63,29951
59904.0,2.302496910095215,0.1015458032488823,10000.0,2.3021767139434814,0.10350000113248825,9.999999747378752e-06,64,30419
59904.0,2.302525520324707,0.10137887299060822,10000.0,2.3021700382232666,0.10350000113248825,9.999999747378752e-06,65,30887
59904.0,2.3024990558624268,0.10146234184503555,10000.0,2.302168846130371,0.10350000113248825,9.999999747378752e-06,66,31355
59904.0,2.302515745162964,0.1015791967511177,10000.0,2.302164316177368,0.10350000113248825,9.999999747378752e-06,67,31823
59904.0,2.302405834197998,0.10152911394834518,10000.0,2.3021633625030518,0.10339999943971634,9.999999747378752e-06,68,32291
59904.0,2.302518129348755,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.999999974752427e-07,69,32759
59904.0,2.3025171756744385,0.10137887299060822,10000.0,2.3021633625030518,0.10339999943971634,9.999999974752427e-07,70,33227
59904.0,2.302517890930176,0.10151241719722748,10000.0,2.3021633625030518,0.10339999943971634,9.999999974752427e-07,71,33695
59904.0,2.3025195598602295,0.10144564509391785,10000.0,2.3021631240844727,0.10350000113248825,9.999999974752427e-07,72,34163
59904.0,2.3025214672088623,0.10131210088729858,10000.0,2.3021626472473145,0.10350000113248825,9.999999974752427e-07,73,34631
59904.0,2.302518844604492,0.1015625,10000.0,2.3021626472473145,0.10339999943971634,9.999999974752427e-07,74,35099
59904.0,2.3025224208831787,0.10137887299060822,10000.0,2.3021628856658936,0.10339999943971634,9.999999974752427e-07,75,35567
59904.0,2.302515745162964,0.10147903114557266,10000.0,2.3021631240844727,0.10339999943971634,9.999999974752427e-07,76,36035
59904.0,2.3025174140930176,0.1015625,10000.0,2.3021626472473145,0.10339999943971634,9.999999974752427e-07,77,36503
59904.0,2.302517890930176,0.10147903114557266,10000.0,2.3021628856658936,0.10339999943971634,9.999999974752427e-07,78,36971
59904.0,2.302518606185913,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.999999974752427e-07,79,37439
59904.0,2.302517890930176,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,1.0000000116860974e-07,80,37907
59904.0,2.302518367767334,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,1.0000000116860974e-07,81,38375
59904.0,2.3025200366973877,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,1.0000000116860974e-07,82,38843
59904.0,2.3025169372558594,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,1.0000000116860974e-07,83,39311
59904.0,2.3025171756744385,0.1015458032488823,10000.0,2.302163600921631,0.10350000113248825,1.0000000116860974e-07,84,39779
59904.0,2.3025200366973877,0.10149572789669037,10000.0,2.302163600921631,0.10350000113248825,1.0000000116860974e-07,85,40247
59904.0,2.302516460418701,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,1.0000000116860974e-07,86,40715
59904.0,2.302520751953125,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,1.0000000116860974e-07,87,41183
59904.0,2.3025171756744385,0.10147903114557266,10000.0,2.302163600921631,0.10350000113248825,1.0000000116860974e-07,88,41651
59904.0,2.302516222000122,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,1.0000000116860974e-07,89,42119
59904.0,2.302515983581543,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,1.0000000116860974e-07,90,42587
59904.0,2.3025195598602295,0.10144564509391785,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,91,43055
59904.0,2.3025214672088623,0.10141225904226303,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,92,43523
59904.0,2.3025195598602295,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,93,43991
59904.0,2.302520990371704,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,94,44459
59904.0,2.3025200366973877,0.10137887299060822,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,95,44927
59904.0,2.302518844604492,0.10136217623949051,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,96,45395
59904.0,2.3025219440460205,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,97,45863
59904.0,2.302518367767334,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,98,46331
59904.0,2.302516460418701,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,99,46799
59904.0,2.3025195598602295,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,100,47267
59904.0,2.302518129348755,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,101,47735
59904.0,2.3025224208831787,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,102,48203
59904.0,2.302520513534546,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,103,48671
59904.0,2.3025195598602295,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,104,49139
59904.0,2.302518844604492,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,105,49607
59904.0,2.3025195598602295,0.10144564509391785,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,106,50075
59904.0,2.3025217056274414,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,107,50543
59904.0,2.302518606185913,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,108,51011
59904.0,2.3025195598602295,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,109,51479
59904.0,2.302518129348755,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,110,51947
59904.0,2.3025176525115967,0.1015791967511177,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,111,52415
59904.0,2.3025190830230713,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,112,52883
59904.0,2.302518844604492,0.10152911394834518,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,113,53351
59904.0,2.302517890930176,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,114,53819
59904.0,2.3025176525115967,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,115,54287
59904.0,2.302518367767334,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,116,54755
59904.0,2.3025219440460205,0.10139556974172592,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,117,55223
59904.0,2.3025143146514893,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,118,55691
59904.0,2.302518844604492,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,119,56159
59904.0,2.3025195598602295,0.10139556974172592,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,120,56627
59904.0,2.3025176525115967,0.10152911394834518,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,121,57095
59904.0,2.3025155067443848,0.1015625,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,122,57563
59904.0,2.3025143146514893,0.1015625,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,123,58031
59904.0,2.3025195598602295,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,124,58499
59904.0,2.302516460418701,0.1015625,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,125,58967
59904.0,2.3025169372558594,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,126,59435
59904.0,2.302516460418701,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,127,59903
59904.0,2.3025152683258057,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,128,60371
59904.0,2.3025174140930176,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,129,60839
59904.0,2.302520513534546,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,130,61307
59904.0,2.302520513534546,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,131,61775
59904.0,2.302515983581543,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,132,62243
59904.0,2.3025200366973877,0.10144564509391785,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,133,62711
59904.0,2.302518129348755,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,134,63179
59904.0,2.3025176525115967,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,135,63647
59904.0,2.302517890930176,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,136,64115
59904.0,2.3025174140930176,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,137,64583
59904.0,2.302518129348755,0.10144564509391785,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,138,65051
59904.0,2.302520513534546,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,139,65519
59904.0,2.3025126457214355,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,140,65987
59904.0,2.3025190830230713,0.1015625,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,141,66455
59904.0,2.3025152683258057,0.1015625,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,142,66923
59904.0,2.3025171756744385,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,143,67391
59904.0,2.302520751953125,0.10141225904226303,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,144,67859
59904.0,2.302520751953125,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,145,68327
59904.0,2.30251407623291,0.10139556974172592,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,146,68795
59904.0,2.3025219440460205,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,147,69263
59904.0,2.302515745162964,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,148,69731
59904.0,2.3025150299072266,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,149,70199
59904.0,2.302520275115967,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,150,70667
59904.0,2.3025152683258057,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,151,71135
59904.0,2.3025195598602295,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,152,71603
59904.0,2.3025169372558594,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,153,72071
59904.0,2.302518606185913,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,154,72539
59904.0,2.302517890930176,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,155,73007
59904.0,2.302516222000122,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,156,73475
59904.0,2.3025150299072266,0.10161258280277252,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,157,73943
59904.0,2.3025176525115967,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,158,74411
59904.0,2.3025200366973877,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,159,74879
59904.0,2.3025176525115967,0.1015791967511177,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,160,75347
59904.0,2.302518367767334,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,161,75815
59904.0,2.302523612976074,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,162,76283
59904.0,2.302518844604492,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,163,76751
59904.0,2.3025174140930176,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,164,77219
59904.0,2.302516222000122,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,165,77687
59904.0,2.3025224208831787,0.10141225904226303,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,166,78155
59904.0,2.3025131225585938,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,167,78623
59904.0,2.3025197982788086,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,168,79091
59904.0,2.302518129348755,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,169,79559
59904.0,2.302518844604492,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,170,80027
59904.0,2.302517890930176,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,171,80495
59904.0,2.302520275115967,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,172,80963
59904.0,2.3025195598602295,0.10144564509391785,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,173,81431
59904.0,2.302520513534546,0.10144564509391785,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,174,81899
59904.0,2.302523612976074,0.10139556974172592,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,175,82367
59904.0,2.3025171756744385,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,176,82835
59904.0,2.3025155067443848,0.10152911394834518,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,177,83303
59904.0,2.3025174140930176,0.10144564509391785,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,178,83771
59904.0,2.3025200366973877,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,179,84239
59904.0,2.3025171756744385,0.10152911394834518,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,180,84707
59904.0,2.302516460418701,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,181,85175
59904.0,2.3025174140930176,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,182,85643
59904.0,2.3025169372558594,0.1015625,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,183,86111
59904.0,2.302518367767334,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,184,86579
59904.0,2.3025176525115967,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,185,87047
59904.0,2.3025200366973877,0.10137887299060822,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,186,87515
59904.0,2.302521228790283,0.10142895579338074,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,187,87983
59904.0,2.3025169372558594,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,188,88451
59904.0,2.3025190830230713,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,189,88919
59904.0,2.302518367767334,0.10149572789669037,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,190,89387
59904.0,2.302518606185913,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,191,89855
59904.0,2.302513599395752,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,192,90323
59904.0,2.3025171756744385,0.10146234184503555,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,193,90791
59904.0,2.302518844604492,0.1015458032488823,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,194,91259
59904.0,2.3025190830230713,0.10144564509391785,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,195,91727
59904.0,2.302520751953125,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,196,92195
59904.0,2.3025143146514893,0.10151241719722748,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,197,92663
59904.0,2.302518844604492,0.10147903114557266,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,198,93131
59904.0,2.302522897720337,0.10137887299060822,10000.0,2.3021633625030518,0.10350000113248825,9.99999993922529e-09,199,93599


==> FMNIST_natural_rand_Linf.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,2.2986972332000732,0.11231303215026855,10000.0,2.361997365951538,0.03060000017285347,0.009999999776482582,0,467
59904.0,2.1885600090026855,0.16850294172763824,10000.0,2.2150557041168213,0.14190000295639038,0.009999999776482582,1,935
59904.0,1.743952989578247,0.3630809187889099,10000.0,2.5039079189300537,0.1826000064611435,0.009999999776482582,2,1403
59904.0,0.8644825220108032,0.6994858384132385,10000.0,1.976920485496521,0.40070000290870667,0.009999999776482582,3,1871
59904.0,0.36072325706481934,0.8816439509391785,10000.0,1.4414297342300415,0.5055999755859375,0.009999999776482582,4,2339
59904.0,0.17050115764141083,0.9459635615348816,10000.0,1.6882960796356201,0.5457000136375427,0.009999999776482582,5,2807
59904.0,0.10703761875629425,0.967130720615387,10000.0,2.051497459411621,0.5424000024795532,0.009999999776482582,6,3275
59904.0,0.0716450959444046,0.9783152937889099,10000.0,1.696274995803833,0.6284000277519226,0.009999999776482582,7,3743
59904.0,0.05237779766321182,0.9839409589767456,10000.0,1.919913649559021,0.574999988079071,0.009999999776482582,8,4211
59904.0,0.0441012978553772,0.9864449501037598,10000.0,1.4079633951187134,0.6272000074386597,0.009999999776482582,9,4679
59904.0,0.03431256115436554,0.9904347062110901,10000.0,1.616309642791748,0.6283000111579895,0.009999999776482582,10,5147
59904.0,0.028311243280768394,0.9918703436851501,10000.0,1.460379958152771,0.65420001745224,0.009999999776482582,11,5615
59904.0,0.025033192709088326,0.9928385615348816,10000.0,1.8136029243469238,0.609000027179718,0.009999999776482582,12,6083
59904.0,0.02214622311294079,0.9937399625778198,10000.0,1.4458332061767578,0.6536999940872192,0.009999999776482582,13,6551
59904.0,0.019119877368211746,0.9948751330375671,10000.0,1.8179683685302734,0.6220999956130981,0.009999999776482582,14,7019
59904.0,0.01700187847018242,0.995559573173523,10000.0,1.2243105173110962,0.6844000220298767,0.009999999776482582,15,7487
59904.0,0.01606227457523346,0.9962273240089417,10000.0,1.693003535270691,0.5949000120162964,0.009999999776482582,16,7955
59904.0,0.01399594359099865,0.9969117045402527,10000.0,1.3485060930252075,0.6603999733924866,0.009999999776482582,17,8423
59904.0,0.013400976546108723,0.9969117045402527,10000.0,2.073300361633301,0.6100000143051147,0.009999999776482582,18,8891
59904.0,0.013456824235618114,0.9967948794364929,10000.0,1.647835373878479,0.6011999845504761,0.009999999776482582,19,9359
59904.0,0.013076884672045708,0.9971120357513428,10000.0,1.7447879314422607,0.6215999722480774,0.009999999776482582,20,9827
59904.0,0.014338339678943157,0.9969785213470459,10000.0,1.3936418294906616,0.6850000023841858,0.009999999776482582,21,10295
59904.0,0.011549224145710468,0.9975961446762085,10000.0,1.5155304670333862,0.6610000133514404,0.009999999776482582,22,10763
59904.0,0.009693355299532413,0.9981971383094788,10000.0,1.625344157218933,0.6460999846458435,0.009999999776482582,23,11231
59904.0,0.010153163224458694,0.9980969429016113,10000.0,1.4638431072235107,0.6468999981880188,0.009999999776482582,24,11699
59904.0,0.009159625507891178,0.9984809160232544,10000.0,1.3279565572738647,0.6947000026702881,0.009999999776482582,25,12167
59904.0,0.010244547389447689,0.9980635643005371,10000.0,1.598088264465332,0.6556000113487244,0.009999999776482582,26,12635
59904.0,0.009221570566296577,0.9984308481216431,10000.0,1.6298246383666992,0.6240000128746033,0.009999999776482582,27,13103
59904.0,0.00917088333517313,0.9984642267227173,10000.0,1.2797751426696777,0.6883999705314636,0.009999999776482582,28,13571
59904.0,0.009202668443322182,0.9983139634132385,10000.0,1.8602491617202759,0.6082000136375427,0.009999999776482582,29,14039
59904.0,0.009673744440078735,0.9983974099159241,10000.0,1.221555233001709,0.6965000033378601,0.009999999776482582,30,14507
59904.0,0.009168439544737339,0.9983473420143127,10000.0,1.5003200769424438,0.6557999849319458,0.009999999776482582,31,14975
59904.0,0.009692848660051823,0.9981804490089417,10000.0,1.2070999145507812,0.6933000087738037,0.009999999776482582,32,15443
59904.0,0.009079741314053535,0.9986144304275513,10000.0,1.5186487436294556,0.6593999862670898,0.009999999776482582,33,15911
59904.0,0.009879444725811481,0.9981804490089417,10000.0,1.5028841495513916,0.6797000169754028,0.009999999776482582,34,16379
59904.0,0.008672194555401802,0.9986478090286255,10000.0,1.4397073984146118,0.6599000096321106,0.009999999776482582,35,16847
59904.0,0.7553207278251648,0.8508613705635071,10000.0,2.3043227195739746,0.1006999984383583,0.009999999776482582,36,17315
59904.0,2.3030025959014893,0.09904179722070694,10000.0,2.3023428916931152,0.10140000283718109,0.009999999776482582,37,17783
59904.0,2.302912473678589,0.09910857677459717,10000.0,2.2998578548431396,0.10559999942779541,0.009999999776482582,38,18251
59904.0,2.302833080291748,0.10228031873703003,10000.0,2.302668571472168,0.10509999841451645,0.009999999776482582,39,18719
59904.0,2.3028104305267334,0.10149572789669037,10000.0,2.302835464477539,0.10000000149011612,0.009999999776482582,40,19187
59904.0,2.302830696105957,0.09845753014087677,10000.0,2.302008867263794,0.09950000047683716,0.009999999776482582,41,19655
59904.0,2.302767276763916,0.10009348392486572,10000.0,2.3029260635375977,0.09960000216960907,0.009999999776482582,42,20123
59904.0,2.302762031555176,0.10086137801408768,10000.0,2.30292010307312,0.09960000216960907,0.009999999776482582,43,20591
59904.0,2.3027596473693848,0.10206329822540283,10000.0,2.302929639816284,0.10000000149011612,0.009999999776482582,44,21059
59904.0,2.3027985095977783,0.1000434011220932,10000.0,2.3026421070098877,0.09200000017881393,0.009999999776482582,45,21527
59904.0,2.3027708530426025,0.09972622990608215,10000.0,2.3029119968414307,0.09430000185966492,0.009999999776482582,46,21995
59904.0,2.3026676177978516,0.10077790915966034,10000.0,2.3025031089782715,0.09529999643564224,0.0010000000474974513,47,22463
59904.0,2.302553176879883,0.10006009787321091,10000.0,2.3024747371673584,0.09549999982118607,0.0010000000474974513,48,22931
59904.0,2.3025214672088623,0.09949252009391785,10000.0,2.302454948425293,0.09610000252723694,0.0010000000474974513,49,23399
59904.0,2.302516222000122,0.09914196282625198,10000.0,2.3021583557128906,0.10000000149011612,0.0010000000474974513,50,23867
59904.0,2.302518129348755,0.10044404119253159,10000.0,2.302147150039673,0.09560000151395798,0.0010000000474974513,51,24335
59904.0,2.302483558654785,0.10037726908922195,10000.0,2.3022031784057617,0.0957999974489212,0.0010000000474974513,52,24803
59904.0,2.3024954795837402,0.10191305726766586,10000.0,2.3023462295532227,0.09489999711513519,0.0010000000474974513,53,25271
59904.0,2.3025102615356445,0.09999332576990128,10000.0,2.302086353302002,0.09610000252723694,0.0010000000474974513,54,25739
59904.0,2.302478313446045,0.10081129521131516,10000.0,2.301799774169922,0.09669999778270721,0.0010000000474974513,55,26207
59904.0,2.3024699687957764,0.09979300200939178,10000.0,2.3016414642333984,0.09600000083446503,0.0010000000474974513,56,26675
59904.0,2.3025059700012207,0.10006009787321091,10000.0,2.302086114883423,0.09679999947547913,0.0010000000474974513,57,27143
59904.0,2.3025007247924805,0.10009348392486572,10000.0,2.3019869327545166,0.09709999710321426,9.999999747378752e-05,58,27611
59904.0,2.302460193634033,0.10071113705635071,10000.0,2.3019068241119385,0.09650000184774399,9.999999747378752e-05,59,28079
59904.0,2.3024497032165527,0.10101161897182465,10000.0,2.301726818084717,0.09650000184774399,9.999999747378752e-05,60,28547
59904.0,2.3023743629455566,0.10072783380746841,10000.0,2.3016905784606934,0.09629999846220016,9.999999747378752e-05,61,29015
59904.0,2.302417755126953,0.1006944477558136,10000.0,2.301692247390747,0.09619999676942825,9.999999747378752e-05,62,29483
59904.0,2.3024394512176514,0.10084468126296997,10000.0,2.301656484603882,0.09600000083446503,9.999999747378752e-05,63,29951
59904.0,2.3023202419281006,0.10097823292016983,10000.0,2.3014862537384033,0.09619999676942825,9.999999747378752e-05,64,30419
59904.0,2.3022959232330322,0.10061097890138626,10000.0,2.3014731407165527,0.09610000252723694,9.999999747378752e-05,65,30887
59904.0,2.3024282455444336,0.10059428215026855,10000.0,2.301466226577759,0.09650000184774399,9.999999747378752e-05,66,31355
59904.0,2.3023264408111572,0.10084468126296997,10000.0,2.3014347553253174,0.09640000015497208,9.999999747378752e-05,67,31823
59904.0,2.3021299839019775,0.10067775100469589,10000.0,2.3014073371887207,0.09619999676942825,9.999999747378752e-05,68,32291
59904.0,2.3021819591522217,0.10062766820192337,10000.0,2.3014068603515625,0.09629999846220016,9.999999747378752e-06,69,32759
59904.0,2.3021903038024902,0.10056089609861374,10000.0,2.301405429840088,0.09629999846220016,9.999999747378752e-06,70,33227
59904.0,2.3021914958953857,0.10066105425357819,10000.0,2.3014075756073,0.09619999676942825,9.999999747378752e-06,71,33695
59904.0,2.302192449569702,0.10059428215026855,10000.0,2.301410436630249,0.09629999846220016,9.999999747378752e-06,72,34163
59904.0,2.3021981716156006,0.10059428215026855,10000.0,2.301408529281616,0.09629999846220016,9.999999747378752e-06,73,34631
59904.0,2.3022661209106445,0.10077790915966034,10000.0,2.3014137744903564,0.09629999846220016,9.999999747378752e-06,74,35099
59904.0,2.302184820175171,0.10051082074642181,10000.0,2.30155348777771,0.09629999846220016,9.999999747378752e-06,75,35567
59904.0,2.302236557006836,0.10057759284973145,10000.0,2.301553726196289,0.09629999846220016,9.999999747378752e-06,76,36035
59904.0,2.302260160446167,0.10067775100469589,10000.0,2.3015546798706055,0.09629999846220016,9.999999747378752e-06,77,36503
59904.0,2.3023014068603516,0.10062766820192337,10000.0,2.3015551567077637,0.09629999846220016,9.999999747378752e-06,78,36971
59904.0,2.3022990226745605,0.10057759284973145,10000.0,2.3015565872192383,0.09629999846220016,9.999999747378752e-06,79,37439
59904.0,2.3023316860198975,0.10064436495304108,10000.0,2.3014183044433594,0.09629999846220016,9.999999974752427e-07,80,37907
59904.0,2.3022429943084717,0.10061097890138626,10000.0,2.3015570640563965,0.09629999846220016,9.999999974752427e-07,81,38375
59904.0,2.3023221492767334,0.10064436495304108,10000.0,2.3015575408935547,0.09629999846220016,9.999999974752427e-07,82,38843
59904.0,2.3023343086242676,0.10057759284973145,10000.0,2.3015570640563965,0.09629999846220016,9.999999974752427e-07,83,39311
59904.0,2.302257537841797,0.10059428215026855,10000.0,2.301556348800659,0.09629999846220016,9.999999974752427e-07,84,39779
59904.0,2.3023433685302734,0.10059428215026855,10000.0,2.301556348800659,0.09629999846220016,9.999999974752427e-07,85,40247
59904.0,2.3022711277008057,0.10059428215026855,10000.0,2.3015542030334473,0.09629999846220016,9.999999974752427e-07,86,40715
59904.0,2.302325487136841,0.10064436495304108,10000.0,2.301556348800659,0.09629999846220016,9.999999974752427e-07,87,41183
59904.0,2.3022663593292236,0.10061097890138626,10000.0,2.301555871963501,0.09629999846220016,9.999999974752427e-07,88,41651
59904.0,2.3023383617401123,0.10066105425357819,10000.0,2.3015546798706055,0.09629999846220016,9.999999974752427e-07,89,42119
59904.0,2.3023345470428467,0.10061097890138626,10000.0,2.3015551567077637,0.09629999846220016,9.999999974752427e-07,90,42587
59904.0,2.302342176437378,0.10056089609861374,10000.0,2.3015551567077637,0.09629999846220016,1.0000000116860974e-07,91,43055
59904.0,2.3023438453674316,0.10059428215026855,10000.0,2.3015551567077637,0.09629999846220016,1.0000000116860974e-07,92,43523
59904.0,2.302342414855957,0.10059428215026855,10000.0,2.3015551567077637,0.09629999846220016,1.0000000116860974e-07,93,43991
59904.0,2.3023452758789062,0.10051082074642181,10000.0,2.3015553951263428,0.09619999676942825,1.0000000116860974e-07,94,44459
59904.0,2.3023428916931152,0.10049412399530411,10000.0,2.3015553951263428,0.09619999676942825,1.0000000116860974e-07,95,44927
59904.0,2.302341938018799,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,1.0000000116860974e-07,96,45395
59904.0,2.3023483753204346,0.10059428215026855,10000.0,2.3015553951263428,0.09619999676942825,1.0000000116860974e-07,97,45863
59904.0,2.3023409843444824,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,1.0000000116860974e-07,98,46331
59904.0,2.302340507507324,0.10061097890138626,10000.0,2.3015551567077637,0.09619999676942825,1.0000000116860974e-07,99,46799
59904.0,2.3023433685302734,0.10062766820192337,10000.0,2.3015551567077637,0.09619999676942825,1.0000000116860974e-07,100,47267
59904.0,2.3023414611816406,0.10057759284973145,10000.0,2.3015551567077637,0.09619999676942825,1.0000000116860974e-07,101,47735
59904.0,2.302342414855957,0.10061097890138626,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,102,48203
59904.0,2.302342176437378,0.10054420679807663,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,103,48671
59904.0,2.3023409843444824,0.10059428215026855,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,104,49139
59904.0,2.302341938018799,0.10061097890138626,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,105,49607
59904.0,2.3023433685302734,0.10052751004695892,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,106,50075
59904.0,2.302342653274536,0.10052751004695892,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,107,50543
59904.0,2.3023428916931152,0.10054420679807663,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,108,51011
59904.0,2.302342176437378,0.10066105425357819,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,109,51479
59904.0,2.3023407459259033,0.10056089609861374,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,110,51947
59904.0,2.302340507507324,0.10066105425357819,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,111,52415
59904.0,2.302339792251587,0.10056089609861374,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,112,52883
59904.0,2.3023436069488525,0.10056089609861374,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,113,53351
59904.0,2.302341938018799,0.10062766820192337,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,114,53819
59904.0,2.3023407459259033,0.10064436495304108,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,115,54287
59904.0,2.3023412227630615,0.10052751004695892,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,116,54755
59904.0,2.3023440837860107,0.10052751004695892,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,117,55223
59904.0,2.3023364543914795,0.10059428215026855,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,118,55691
59904.0,2.302340507507324,0.10054420679807663,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,119,56159
59904.0,2.3023431301116943,0.10049412399530411,10000.0,2.3015551567077637,0.09619999676942825,9.99999993922529e-09,120,56627
59904.0,2.3023414611816406,0.10059428215026855,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,121,57095
59904.0,2.3023383617401123,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,122,57563
59904.0,2.302337884902954,0.10066105425357819,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,123,58031
59904.0,2.3023440837860107,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,124,58499
59904.0,2.3023388385772705,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,125,58967
59904.0,2.302340030670166,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,126,59435
59904.0,2.3023414611816406,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,127,59903
59904.0,2.302337884902954,0.10059428215026855,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,128,60371
59904.0,2.302341938018799,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,129,60839
59904.0,2.3023414611816406,0.10052751004695892,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,130,61307
59904.0,2.302342653274536,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,131,61775
59904.0,2.302340507507324,0.10059428215026855,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,132,62243
59904.0,2.302342414855957,0.10054420679807663,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,133,62711
59904.0,2.302342176437378,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,134,63179
59904.0,2.302342653274536,0.10059428215026855,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,135,63647
59904.0,2.3023412227630615,0.10054420679807663,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,136,64115
59904.0,2.3023436069488525,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,137,64583
59904.0,2.302342414855957,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,138,65051
59904.0,2.3023428916931152,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,139,65519
59904.0,2.302335262298584,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,140,65987
59904.0,2.3023436069488525,0.10062766820192337,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,141,66455
59904.0,2.302340507507324,0.10067775100469589,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,142,66923
59904.0,2.302340030670166,0.10051082074642181,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,143,67391
59904.0,2.3023457527160645,0.10051082074642181,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,144,67859
59904.0,2.302342414855957,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,145,68327
59904.0,2.302340030670166,0.10052751004695892,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,146,68795
59904.0,2.3023440837860107,0.10066105425357819,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,147,69263
59904.0,2.3023407459259033,0.10062766820192337,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,148,69731
59904.0,2.302340507507324,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,149,70199
59904.0,2.302342653274536,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,150,70667
59904.0,2.3023359775543213,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,151,71135
59904.0,2.3023433685302734,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,152,71603
59904.0,2.302342176437378,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,153,72071
59904.0,2.302340507507324,0.10059428215026855,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,154,72539
59904.0,2.3023409843444824,0.10067775100469589,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,155,73007
59904.0,2.3023383617401123,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,156,73475
59904.0,2.3023359775543213,0.10066105425357819,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,157,73943
59904.0,2.3023431301116943,0.10067775100469589,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,158,74411
59904.0,2.3023414611816406,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,159,74879
59904.0,2.3023393154144287,0.1006944477558136,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,160,75347
59904.0,2.302337646484375,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,161,75815
59904.0,2.3023481369018555,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,162,76283
59904.0,2.302340030670166,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,163,76751
59904.0,2.302342653274536,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,164,77219
59904.0,2.302339792251587,0.10062766820192337,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,165,77687
59904.0,2.3023431301116943,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,166,78155
59904.0,2.3023369312286377,0.10062766820192337,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,167,78623
59904.0,2.302340030670166,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,168,79091
59904.0,2.3023383617401123,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,169,79559
59904.0,2.302345037460327,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,170,80027
59904.0,2.3023452758789062,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,171,80495
59904.0,2.3023440837860107,0.10052751004695892,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,172,80963
59904.0,2.3023436069488525,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,173,81431
59904.0,2.302344799041748,0.10052751004695892,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,174,81899
59904.0,2.3023476600646973,0.10052751004695892,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,175,82367
59904.0,2.302339792251587,0.10066105425357819,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,176,82835
59904.0,2.302342414855957,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,177,83303
59904.0,2.3023414611816406,0.10052751004695892,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,178,83771
59904.0,2.302341938018799,0.10062766820192337,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,179,84239
59904.0,2.3023412227630615,0.10066105425357819,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,180,84707
59904.0,2.302340507507324,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,181,85175
59904.0,2.302342176437378,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,182,85643
59904.0,2.302340507507324,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,183,86111
59904.0,2.3023431301116943,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,184,86579
59904.0,2.302337169647217,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,185,87047
59904.0,2.30234432220459,0.1004774272441864,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,186,87515
59904.0,2.3023459911346436,0.10051082074642181,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,187,87983
59904.0,2.3023407459259033,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,188,88451
59904.0,2.302342176437378,0.10059428215026855,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,189,88919
59904.0,2.30234432220459,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,190,89387
59904.0,2.302342653274536,0.10064436495304108,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,191,89855
59904.0,2.302340507507324,0.10062766820192337,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,192,90323
59904.0,2.302340269088745,0.10054420679807663,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,193,90791
59904.0,2.302341938018799,0.10062766820192337,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,194,91259
59904.0,2.3023414611816406,0.10056089609861374,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,195,91727
59904.0,2.3023431301116943,0.10062766820192337,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,196,92195
59904.0,2.3023366928100586,0.10061097890138626,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,197,92663
59904.0,2.3023433685302734,0.10057759284973145,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,198,93131
59904.0,2.30234432220459,0.10049412399530411,10000.0,2.3015553951263428,0.09619999676942825,9.99999993922529e-09,199,93599


==> FMNIST_natural_rand_SCFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,2.29364013671875,0.11700387299060822,10000.0,2.3907928466796875,0.03480000048875809,0.009999999776482582,0,467
59904.0,2.155935525894165,0.17060630023479462,10000.0,1.9154000282287598,0.16539999842643738,0.009999999776482582,1,935
59904.0,1.8988579511642456,0.2677951455116272,10000.0,2.044234275817871,0.156700000166893,0.009999999776482582,2,1403
59904.0,1.6189593076705933,0.392761766910553,10000.0,1.5030685663223267,0.3752000033855438,0.009999999776482582,3,1871
59904.0,1.3215357065200806,0.51829594373703,10000.0,1.2975664138793945,0.4377000033855438,0.009999999776482582,4,2339
59904.0,1.008400797843933,0.6438968777656555,10000.0,1.3781994581222534,0.5160999894142151,0.009999999776482582,5,2807
59904.0,0.7467151284217834,0.7427884340286255,10000.0,1.2355036735534668,0.545799970626831,0.009999999776482582,6,3275
59904.0,0.5467096567153931,0.8138020634651184,10000.0,1.0057734251022339,0.6452000141143799,0.009999999776482582,7,3743
59904.0,0.4306613802909851,0.8527310490608215,10000.0,1.0423756837844849,0.6359999775886536,0.009999999776482582,8,4211
59904.0,0.34568172693252563,0.8826622366905212,10000.0,0.8696783185005188,0.680400013923645,0.009999999776482582,9,4679
59904.0,0.29255107045173645,0.9034789204597473,10000.0,0.8522540330886841,0.7110000252723694,0.009999999776482582,10,5147
59904.0,0.2513156235218048,0.9159822463989258,10000.0,0.919935941696167,0.6615999937057495,0.009999999776482582,11,5615
59904.0,0.22183319926261902,0.9268496036529541,10000.0,0.9784347414970398,0.6689000129699707,0.009999999776482582,12,6083
59904.0,0.19740481674671173,0.9347122311592102,10000.0,0.7092906832695007,0.748199999332428,0.009999999776482582,13,6551
59904.0,0.17579269409179688,0.941740095615387,10000.0,0.8654735088348389,0.6987000107765198,0.009999999776482582,14,7019
59904.0,0.1576993614435196,0.9486010670661926,10000.0,1.0531975030899048,0.6826000213623047,0.009999999776482582,15,7487
59904.0,0.14324882626533508,0.9528579115867615,10000.0,0.8996763825416565,0.7056000232696533,0.009999999776482582,16,7955
59904.0,0.1341777890920639,0.9557625651359558,10000.0,0.9311380982398987,0.6805999875068665,0.009999999776482582,17,8423
59904.0,0.12489528954029083,0.9591179490089417,10000.0,0.8530555367469788,0.7020999789237976,0.009999999776482582,18,8891
59904.0,0.11312425881624222,0.9626902937889099,10000.0,0.9474824070930481,0.7049999833106995,0.009999999776482582,19,9359
59904.0,0.10652871429920197,0.9655448794364929,10000.0,1.0143808126449585,0.7008000016212463,0.009999999776482582,20,9827
59904.0,0.10190895199775696,0.9673477411270142,10000.0,0.8172128796577454,0.7394999861717224,0.009999999776482582,21,10295
59904.0,0.09346666187047958,0.9700854420661926,10000.0,0.860838770866394,0.7128000259399414,0.009999999776482582,22,10763
59904.0,0.08670417964458466,0.9726228713989258,10000.0,0.8246265649795532,0.7339000105857849,0.009999999776482582,23,11231
59904.0,0.08261316269636154,0.9742922186851501,10000.0,0.9031350612640381,0.7246999740600586,0.009999999776482582,24,11699
59904.0,0.07997076213359833,0.9743589758872986,10000.0,1.0062981843948364,0.6898000240325928,0.009999999776482582,25,12167
59904.0,0.0737062320113182,0.976896345615387,10000.0,0.9106064438819885,0.7253999710083008,0.009999999776482582,26,12635
59904.0,0.07090115547180176,0.9778979420661926,10000.0,0.9380584955215454,0.718999981880188,0.009999999776482582,27,13103
59904.0,0.06825369596481323,0.9789496660232544,10000.0,0.9494613409042358,0.7031000256538391,0.009999999776482582,28,13571
59904.0,0.06504940241575241,0.9795339107513428,10000.0,0.882392406463623,0.7423999905586243,0.009999999776482582,29,14039
59904.0,0.06402382999658585,0.9804520606994629,10000.0,0.8833845853805542,0.7390999794006348,0.009999999776482582,30,14507
59904.0,0.059036627411842346,0.9823718070983887,10000.0,0.9200829863548279,0.741599977016449,0.009999999776482582,31,14975
59904.0,0.05946234613656998,0.9824552536010742,10000.0,1.140895962715149,0.6909000277519226,0.009999999776482582,32,15443
59904.0,0.05504704266786575,0.9833567142486572,10000.0,1.0475707054138184,0.7123000025749207,0.009999999776482582,33,15911
59904.0,0.05347006395459175,0.9840745329856873,10000.0,0.9130935668945312,0.738099992275238,0.009999999776482582,34,16379
59904.0,0.04975353926420212,0.9855101704597473,10000.0,0.9197205305099487,0.7490000128746033,0.009999999776482582,35,16847
59904.0,0.049885377287864685,0.9851095080375671,10000.0,1.0722042322158813,0.6877999901771545,0.009999999776482582,36,17315
59904.0,0.04917742311954498,0.9855602383613586,10000.0,0.9302456974983215,0.7261999845504761,0.009999999776482582,37,17783
59904.0,0.0468832291662693,0.9867120981216431,10000.0,1.0114480257034302,0.7174999713897705,0.009999999776482582,38,18251
59904.0,0.04708762466907501,0.9863448143005371,10000.0,1.0317517518997192,0.7214000225067139,0.009999999776482582,39,18719
59904.0,0.05379590019583702,0.9852430820465088,10000.0,1.2102668285369873,0.678600013256073,0.009999999776482582,40,19187
59904.0,0.04425942152738571,0.9871460795402527,10000.0,0.8034507632255554,0.7613999843597412,0.009999999776482582,41,19655
59904.0,0.04302056133747101,0.9874799847602844,10000.0,1.3674873113632202,0.6700000166893005,0.009999999776482582,42,20123
59904.0,0.04156767204403877,0.9883980751037598,10000.0,1.0347800254821777,0.7124000191688538,0.009999999776482582,43,20591
59904.0,0.06251247227191925,0.984007716178894,10000.0,0.903201162815094,0.7421000003814697,0.009999999776482582,44,21059
59904.0,0.03658313304185867,0.9906350374221802,10000.0,0.8738099336624146,0.756600022315979,0.009999999776482582,45,21527
59904.0,0.038784515112638474,0.989182710647583,10000.0,0.9971377849578857,0.7404000163078308,0.009999999776482582,46,21995
59904.0,0.0363190658390522,0.9901008009910583,10000.0,1.2012691497802734,0.6682000160217285,0.009999999776482582,47,22463
59904.0,0.04545990750193596,0.9876134991645813,10000.0,0.8830738067626953,0.744700014591217,0.009999999776482582,48,22931
59904.0,0.03683856502175331,0.9900340437889099,10000.0,1.056014060974121,0.7121999859809875,0.009999999776482582,49,23399
59904.0,0.03503089025616646,0.9907017946243286,10000.0,1.0913466215133667,0.720300018787384,0.009999999776482582,50,23867
59904.0,0.0812457948923111,0.9792167544364929,10000.0,0.9804361462593079,0.7245000004768372,0.009999999776482582,51,24335
59904.0,0.03677559643983841,0.9901843070983887,10000.0,1.091336727142334,0.6966999769210815,0.009999999776482582,52,24803
59904.0,0.04683126136660576,0.9879640936851501,10000.0,1.0030028820037842,0.6970000267028809,0.009999999776482582,53,25271
59904.0,0.03560028597712517,0.9905348420143127,10000.0,1.0916656255722046,0.7113000154495239,0.009999999776482582,54,25739
59904.0,0.033032726496458054,0.9908353090286255,10000.0,1.0186269283294678,0.734499990940094,0.009999999776482582,55,26207
59904.0,0.03316154703497887,0.9914196133613586,10000.0,1.0300928354263306,0.723800003528595,0.009999999776482582,56,26675
59904.0,0.035345353186130524,0.9902176856994629,10000.0,1.0091990232467651,0.7186999917030334,0.009999999776482582,57,27143
59904.0,0.031389269977808,0.9918369650840759,10000.0,1.061493992805481,0.7110999822616577,0.009999999776482582,58,27611
59904.0,0.03060440719127655,0.9923377633094788,10000.0,1.0733181238174438,0.7226999998092651,0.009999999776482582,59,28079
59904.0,0.032370928674936295,0.9915698170661926,10000.0,1.152269959449768,0.7142000198364258,0.009999999776482582,60,28547
59904.0,0.03190342336893082,0.9915197491645813,10000.0,0.8362032175064087,0.7516000270843506,0.009999999776482582,61,29015
59904.0,0.03174396604299545,0.9915197491645813,10000.0,1.1837745904922485,0.7021999955177307,0.009999999776482582,62,29483
59904.0,0.03190627694129944,0.9915197491645813,10000.0,1.2124031782150269,0.6815000176429749,0.009999999776482582,63,29951
59904.0,0.03471073508262634,0.9907184839248657,10000.0,1.0991153717041016,0.705299973487854,0.009999999776482582,64,30419
59904.0,0.02961450070142746,0.9928218722343445,10000.0,1.2091907262802124,0.6973000168800354,0.009999999776482582,65,30887
59904.0,0.030074113979935646,0.9922375679016113,10000.0,1.204495906829834,0.6898999810218811,0.009999999776482582,66,31355
59904.0,0.030439987778663635,0.9922375679016113,10000.0,0.8725613355636597,0.7394000291824341,0.009999999776482582,67,31823
59904.0,0.038203462958335876,0.9900674223899841,10000.0,1.1863453388214111,0.704200029373169,0.009999999776482582,68,32291
59904.0,0.053138382732868195,0.9882311820983887,10000.0,1.1377424001693726,0.7143999934196472,0.009999999776482582,69,32759
59904.0,0.030362462624907494,0.9922709465026855,10000.0,1.2177048921585083,0.6930000185966492,0.009999999776482582,70,33227
59904.0,0.16652415692806244,0.9590010643005371,10000.0,0.9225980639457703,0.7317000031471252,0.009999999776482582,71,33695
59904.0,0.04427742213010788,0.9879974722862244,10000.0,0.9457544684410095,0.7283999919891357,0.009999999776482582,72,34163
59904.0,0.0343058742582798,0.9909688830375671,10000.0,1.0720832347869873,0.7190999984741211,0.009999999776482582,73,34631
59904.0,0.03217324614524841,0.9917868375778198,10000.0,0.9600344896316528,0.739300012588501,0.009999999776482582,74,35099
59904.0,0.03097250498831272,0.991653323173523,10000.0,1.1110929250717163,0.7145000100135803,0.009999999776482582,75,35567
59904.0,0.03336488828063011,0.9911024570465088,10000.0,1.0614604949951172,0.7232000231742859,0.009999999776482582,76,36035
59904.0,0.011924883350729942,0.99876469373703,10000.0,0.9953342080116272,0.738099992275238,0.0010000000474974513,77,36503
59904.0,0.009708951227366924,0.9991653561592102,10000.0,1.037764072418213,0.7339000105857849,0.0010000000474974513,78,36971
59904.0,0.008949872106313705,0.9993990659713745,10000.0,1.0855295658111572,0.7276999950408936,0.0010000000474974513,79,37439
59904.0,0.008572200313210487,0.9994992017745972,10000.0,1.0018304586410522,0.7383999824523926,0.0010000000474974513,80,37907
59904.0,0.008289108984172344,0.9994992017745972,10000.0,1.0607014894485474,0.7339000105857849,0.0010000000474974513,81,38375
59904.0,0.008008320815861225,0.9995325803756714,10000.0,1.1702899932861328,0.720300018787384,0.0010000000474974513,82,38843
59904.0,0.007922433316707611,0.9995659589767456,10000.0,1.0632046461105347,0.7347999811172485,0.0010000000474974513,83,39311
59904.0,0.0077608912251889706,0.9994992017745972,10000.0,1.098669171333313,0.7268000245094299,0.0010000000474974513,84,39779
59904.0,0.007686167489737272,0.9996160268783569,10000.0,1.1494274139404297,0.7215999960899353,0.0010000000474974513,85,40247
59904.0,0.0076609449461102486,0.9995659589767456,10000.0,1.0718193054199219,0.7312999963760376,0.0010000000474974513,86,40715
59904.0,0.007567751221358776,0.999632716178894,10000.0,1.0865858793258667,0.73089998960495,0.0010000000474974513,87,41183
59904.0,0.007528252899646759,0.9995659589767456,10000.0,1.1357228755950928,0.722100019454956,0.0010000000474974513,88,41651
59904.0,0.007553505711257458,0.999632716178894,10000.0,1.109070897102356,0.7258999943733215,0.0010000000474974513,89,42119
59904.0,0.00748454499989748,0.999666154384613,10000.0,1.1761693954467773,0.7185999751091003,0.0010000000474974513,90,42587
59904.0,0.007394599728286266,0.9996160268783569,10000.0,1.073289394378662,0.732699990272522,0.0010000000474974513,91,43055
59904.0,0.007472898345440626,0.9996494650840759,10000.0,1.1343882083892822,0.7229999899864197,0.0010000000474974513,92,43523
59904.0,0.007414264604449272,0.999632716178894,10000.0,1.1038588285446167,0.7261000275611877,0.0010000000474974513,93,43991
59904.0,0.0074827950447797775,0.9996494650840759,10000.0,1.1164003610610962,0.7272999882698059,0.0010000000474974513,94,44459
59904.0,0.007467407733201981,0.999666154384613,10000.0,1.1418143510818481,0.722100019454956,0.0010000000474974513,95,44927
59904.0,0.00748015008866787,0.999666154384613,10000.0,1.1260924339294434,0.7240999937057495,0.0010000000474974513,96,45395
59904.0,0.007462664972990751,0.9996494650840759,10000.0,1.0874626636505127,0.7283999919891357,0.0010000000474974513,97,45863
59904.0,0.00743942242115736,0.9996995329856873,10000.0,1.1347025632858276,0.7247999906539917,0.0010000000474974513,98,46331
59904.0,0.007543707732111216,0.9996160268783569,10000.0,1.2117422819137573,0.7135999798774719,0.0010000000474974513,99,46799
59904.0,0.007509347051382065,0.999666154384613,10000.0,1.1259936094284058,0.7208999991416931,0.0010000000474974513,100,47267
59904.0,0.007506813388317823,0.999666154384613,10000.0,1.0811927318572998,0.7279000282287598,0.0010000000474974513,101,47735
59904.0,0.007579447235912085,0.9996494650840759,10000.0,1.100669503211975,0.7247999906539917,0.0010000000474974513,102,48203
59904.0,0.0070256986655294895,0.9997829794883728,10000.0,1.1123405694961548,0.7257000207901001,9.999999747378752e-05,103,48671
59904.0,0.006973513402044773,0.9997996687889099,10000.0,1.1163575649261475,0.7246999740600586,9.999999747378752e-05,104,49139
59904.0,0.006976224482059479,0.9997996687889099,10000.0,1.0992202758789062,0.7260000109672546,9.999999747378752e-05,105,49607
59904.0,0.006968253757804632,0.9998330473899841,10000.0,1.126541018486023,0.7240999937057495,9.999999747378752e-05,106,50075
59904.0,0.006968040019273758,0.9997996687889099,10000.0,1.1370774507522583,0.7229999899864197,9.999999747378752e-05,107,50543
59904.0,0.006977897137403488,0.999816358089447,10000.0,1.1139845848083496,0.7253999710083008,9.999999747378752e-05,108,51011
59904.0,0.00697352085262537,0.9997996687889099,10000.0,1.1257920265197754,0.723800003528595,9.999999747378752e-05,109,51479
59904.0,0.006978705991059542,0.9997996687889099,10000.0,1.1117123365402222,0.7247999906539917,9.999999747378752e-05,110,51947
59904.0,0.006987317930907011,0.999816358089447,10000.0,1.1386072635650635,0.7224000096321106,9.999999747378752e-05,111,52415
59904.0,0.006967655383050442,0.9997996687889099,10000.0,1.1128798723220825,0.7246999740600586,9.999999747378752e-05,112,52883
59904.0,0.0069778719916939735,0.9997996687889099,10000.0,1.1149332523345947,0.7257000207901001,9.999999747378752e-05,113,53351
59904.0,0.006973140873014927,0.999816358089447,10000.0,1.1139353513717651,0.7261000275611877,9.999999747378752e-05,114,53819
59904.0,0.006969412788748741,0.9997996687889099,10000.0,1.1150397062301636,0.7250000238418579,9.999999747378752e-05,115,54287
59904.0,0.006995242089033127,0.9997996687889099,10000.0,1.100319504737854,0.7271000146865845,9.999999747378752e-05,116,54755
59904.0,0.007001915015280247,0.9997996687889099,10000.0,1.1048915386199951,0.7263000011444092,9.999999747378752e-05,117,55223
59904.0,0.0069373794831335545,0.9998330473899841,10000.0,1.1167129278182983,0.7246000170707703,9.999999747378752e-06,118,55691
59904.0,0.006928523536771536,0.9998330473899841,10000.0,1.1145514249801636,0.7250999808311462,9.999999747378752e-06,119,56159
59904.0,0.006931574083864689,0.9998330473899841,10000.0,1.1166352033615112,0.7246000170707703,9.999999747378752e-06,120,56627
59904.0,0.006926759146153927,0.9998330473899841,10000.0,1.1215957403182983,0.724399983882904,9.999999747378752e-06,121,57095
59904.0,0.006924435030668974,0.999816358089447,10000.0,1.1198962926864624,0.7245000004768372,9.999999747378752e-06,122,57563
59904.0,0.00692174443975091,0.9998330473899841,10000.0,1.1171596050262451,0.7247999906539917,9.999999747378752e-06,123,58031
59904.0,0.0069317687302827835,0.9998330473899841,10000.0,1.1207449436187744,0.7240999937057495,9.999999747378752e-06,124,58499
59904.0,0.006872574333101511,0.9998497366905212,10000.0,1.119516372680664,0.7245000004768372,9.999999747378752e-06,125,58967
59904.0,0.006927642971277237,0.9998330473899841,10000.0,1.121199369430542,0.7243000268936157,9.999999747378752e-06,126,59435
59904.0,0.006929612718522549,0.999816358089447,10000.0,1.1160484552383423,0.7253999710083008,9.999999747378752e-06,127,59903
59904.0,0.006924845743924379,0.9998330473899841,10000.0,1.1194547414779663,0.724399983882904,9.999999747378752e-06,128,60371
59904.0,0.006926297675818205,0.999816358089447,10000.0,1.1214302778244019,0.724399983882904,9.999999747378752e-06,129,60839
59904.0,0.006927869748324156,0.999816358089447,10000.0,1.1189569234848022,0.7249000072479248,9.999999747378752e-06,130,61307
59904.0,0.006931704934686422,0.9998330473899841,10000.0,1.1193501949310303,0.724399983882904,9.999999747378752e-06,131,61775
59904.0,0.006934531964361668,0.999816358089447,10000.0,1.1209920644760132,0.7240999937057495,9.999999747378752e-06,132,62243
59904.0,0.006920208223164082,0.999816358089447,10000.0,1.1195331811904907,0.7243000268936157,9.999999747378752e-06,133,62711
59904.0,0.006925787776708603,0.999816358089447,10000.0,1.1171131134033203,0.7247999906539917,9.999999747378752e-06,134,63179
59904.0,0.006926349364221096,0.9998330473899841,10000.0,1.1212886571884155,0.7239999771118164,9.999999747378752e-06,135,63647
59904.0,0.006929442286491394,0.999816358089447,10000.0,1.1213933229446411,0.7239999771118164,9.999999747378752e-06,136,64115
59904.0,0.006911907810717821,0.999816358089447,10000.0,1.1210724115371704,0.7242000102996826,9.999999974752427e-07,137,64583
59904.0,0.006910388823598623,0.999816358089447,10000.0,1.12081778049469,0.7239999771118164,9.999999974752427e-07,138,65051
59904.0,0.00692141754552722,0.999816358089447,10000.0,1.1207177639007568,0.7242000102996826,9.999999974752427e-07,139,65519
59904.0,0.00688883988186717,0.9998330473899841,10000.0,1.1205241680145264,0.7243000268936157,9.999999974752427e-07,140,65987
59904.0,0.006923390086740255,0.999816358089447,10000.0,1.1204955577850342,0.7243000268936157,9.999999974752427e-07,141,66455
59904.0,0.006913457065820694,0.999816358089447,10000.0,1.1202720403671265,0.7243000268936157,9.999999974752427e-07,142,66923
59904.0,0.0069235507398843765,0.999816358089447,10000.0,1.1201395988464355,0.7243000268936157,9.999999974752427e-07,143,67391
59904.0,0.006920103915035725,0.999816358089447,10000.0,1.1202542781829834,0.724399983882904,9.999999974752427e-07,144,67859
59904.0,0.006925977300852537,0.999816358089447,10000.0,1.1201159954071045,0.7243000268936157,9.999999974752427e-07,145,68327
59904.0,0.006914416793733835,0.999816358089447,10000.0,1.119994044303894,0.7243000268936157,9.999999974752427e-07,146,68795
59904.0,0.006918472703546286,0.999816358089447,10000.0,1.11996591091156,0.7243000268936157,9.999999974752427e-07,147,69263
59904.0,0.006912918295711279,0.999816358089447,10000.0,1.1199655532836914,0.7243000268936157,1.0000000116860974e-07,148,69731
59904.0,0.006918780971318483,0.999816358089447,10000.0,1.1199615001678467,0.7243000268936157,1.0000000116860974e-07,149,70199
59904.0,0.0069164130836725235,0.999816358089447,10000.0,1.1199651956558228,0.7243000268936157,1.0000000116860974e-07,150,70667
59904.0,0.0069173104129731655,0.999816358089447,10000.0,1.119950532913208,0.7243000268936157,1.0000000116860974e-07,151,71135
59904.0,0.006917348597198725,0.999816358089447,10000.0,1.1199564933776855,0.7243000268936157,1.0000000116860974e-07,152,71603
59904.0,0.006924211047589779,0.999816358089447,10000.0,1.1199456453323364,0.7243000268936157,1.0000000116860974e-07,153,72071
59904.0,0.006922201253473759,0.999816358089447,10000.0,1.1199390888214111,0.7243000268936157,1.0000000116860974e-07,154,72539
59904.0,0.006921304389834404,0.999816358089447,10000.0,1.1199464797973633,0.7243000268936157,1.0000000116860974e-07,155,73007
59904.0,0.0069140298292040825,0.999816358089447,10000.0,1.1199283599853516,0.7243000268936157,1.0000000116860974e-07,156,73475
59904.0,0.00691536720842123,0.999816358089447,10000.0,1.1199259757995605,0.7243000268936157,1.0000000116860974e-07,157,73943
59904.0,0.00691679771989584,0.999816358089447,10000.0,1.1199326515197754,0.7243000268936157,1.0000000116860974e-07,158,74411
59904.0,0.006924159359186888,0.999816358089447,10000.0,1.1199321746826172,0.7243000268936157,9.99999993922529e-09,159,74879
59904.0,0.006918440107256174,0.999816358089447,10000.0,1.119931936264038,0.7243000268936157,9.99999993922529e-09,160,75347
59904.0,0.006921003106981516,0.999816358089447,10000.0,1.1199313402175903,0.7243000268936157,9.99999993922529e-09,161,75815
59904.0,0.006919926032423973,0.999816358089447,10000.0,1.1199312210083008,0.7243000268936157,9.99999993922529e-09,162,76283
59904.0,0.006913118530064821,0.999816358089447,10000.0,1.119932770729065,0.7243000268936157,9.99999993922529e-09,163,76751
59904.0,0.006919302046298981,0.999816358089447,10000.0,1.1199311017990112,0.7243000268936157,9.99999993922529e-09,164,77219
59904.0,0.00692433537915349,0.999816358089447,10000.0,1.119930624961853,0.7243000268936157,9.99999993922529e-09,165,77687
59904.0,0.006914463825523853,0.999816358089447,10000.0,1.1199283599853516,0.7243000268936157,9.99999993922529e-09,166,78155
59904.0,0.006923583801835775,0.999816358089447,10000.0,1.1199283599853516,0.7243000268936157,9.99999993922529e-09,167,78623
59904.0,0.00691961171105504,0.999816358089447,10000.0,1.1199268102645874,0.7243000268936157,9.99999993922529e-09,168,79091
59904.0,0.006921838503330946,0.999816358089447,10000.0,1.119927167892456,0.7243000268936157,9.99999993922529e-09,169,79559
59904.0,0.0069211977533996105,0.999816358089447,10000.0,1.1199259757995605,0.7243000268936157,9.99999993922529e-09,170,80027
59904.0,0.006918936502188444,0.999816358089447,10000.0,1.119925856590271,0.7243000268936157,9.99999993922529e-09,171,80495
59904.0,0.006926252972334623,0.999816358089447,10000.0,1.1199278831481934,0.7243000268936157,9.99999993922529e-09,172,80963
59904.0,0.006923796143382788,0.999816358089447,10000.0,1.1199272871017456,0.7243000268936157,9.99999993922529e-09,173,81431
59904.0,0.006920637562870979,0.999816358089447,10000.0,1.1199277639389038,0.7243000268936157,9.99999993922529e-09,174,81899
59904.0,0.006924652494490147,0.999816358089447,10000.0,1.119928002357483,0.7243000268936157,9.99999993922529e-09,175,82367
59904.0,0.006923932582139969,0.999816358089447,10000.0,1.1199284791946411,0.7243000268936157,9.99999993922529e-09,176,82835
59904.0,0.006925789639353752,0.999816358089447,10000.0,1.1199275255203247,0.7243000268936157,9.99999993922529e-09,177,83303
59904.0,0.0069206287153065205,0.999816358089447,10000.0,1.1199289560317993,0.7243000268936157,9.99999993922529e-09,178,83771
59904.0,0.0069159651175141335,0.999816358089447,10000.0,1.1199285984039307,0.7243000268936157,9.99999993922529e-09,179,84239
59904.0,0.006913747638463974,0.999816358089447,10000.0,1.1199278831481934,0.7243000268936157,9.99999993922529e-09,180,84707
59904.0,0.006919811014086008,0.999816358089447,10000.0,1.1199263334274292,0.7243000268936157,9.99999993922529e-09,181,85175
59904.0,0.006923230830579996,0.999816358089447,10000.0,1.1199250221252441,0.7243000268936157,9.99999993922529e-09,182,85643
59904.0,0.0069140419363975525,0.999816358089447,10000.0,1.1199251413345337,0.7243000268936157,9.99999993922529e-09,183,86111
59904.0,0.006922027096152306,0.999816358089447,10000.0,1.1199246644973755,0.7243000268936157,9.99999993922529e-09,184,86579
59904.0,0.006917861290276051,0.999816358089447,10000.0,1.1199246644973755,0.7243000268936157,9.99999993922529e-09,185,87047
59904.0,0.006919135805219412,0.999816358089447,10000.0,1.1199268102645874,0.7243000268936157,9.99999993922529e-09,186,87515
59904.0,0.006918223109096289,0.999816358089447,10000.0,1.1199268102645874,0.7243000268936157,9.99999993922529e-09,187,87983
59904.0,0.006913218647241592,0.999816358089447,10000.0,1.1199268102645874,0.7243000268936157,9.99999993922529e-09,188,88451
59904.0,0.006915463134646416,0.999816358089447,10000.0,1.11992609500885,0.7243000268936157,9.99999993922529e-09,189,88919
59904.0,0.006922893691807985,0.999816358089447,10000.0,1.1199257373809814,0.7243000268936157,9.99999993922529e-09,190,89387
59904.0,0.006920532789081335,0.999816358089447,10000.0,1.11992609500885,0.7243000268936157,9.99999993922529e-09,191,89855
59904.0,0.006919317878782749,0.999816358089447,10000.0,1.1199257373809814,0.7243000268936157,9.99999993922529e-09,192,90323
59904.0,0.006921269465237856,0.999816358089447,10000.0,1.1199259757995605,0.7243000268936157,9.99999993922529e-09,193,90791
59904.0,0.006918290164321661,0.999816358089447,10000.0,1.1199246644973755,0.7243000268936157,9.99999993922529e-09,194,91259
59904.0,0.0069236671552062035,0.999816358089447,10000.0,1.1199239492416382,0.7243000268936157,9.99999993922529e-09,195,91727
59904.0,0.006921089719980955,0.999816358089447,10000.0,1.1199246644973755,0.7243000268936157,9.99999993922529e-09,196,92195
59904.0,0.006904649082571268,0.9998330473899841,10000.0,1.1199250221252441,0.7243000268936157,9.99999993922529e-09,197,92663
59904.0,0.006918107625097036,0.999816358089447,10000.0,1.1199251413345337,0.7243000268936157,9.99999993922529e-09,198,93131
59904.0,0.006924163084477186,0.999816358089447,10000.0,1.1199270486831665,0.7243000268936157,9.99999993922529e-09,199,93599


==> GDPR_CFE_gauss_inp_dims_vs_acc.csv <==
inp_dims,adv_acc_for_natural,noise_acc_for_natural
100,0.8610000610351562,0.5130000114440918
500,0.7890000343322754,0.48500001430511475
1000,0.9080000519752502,0.5160000324249268
2500,0.999000072479248,0.5049999952316284
5000,1.0,0.5080000162124634
7500,1.0,0.492000013589859
10000,1.0,0.5090000033378601


==> GDPR_CFE_gauss_modified_pixel_ratio_vs_acc.csv <==
perturbation_constraints, adv_acc_for_natural, noise_acc_for_natural
0.0001,0.9670000672340393,0.5090000033378601
0.0004,1.0,0.5090000033378601
0.0008,1.0,0.5090000033378601
0.001,1.0,0.5090000033378601
0.002,1.0,0.5090000033378601
0.004,1.0,0.5090000033378601
0.006,1.0,0.5090000033378601
0.008,1.0,0.5090000033378601
0.01,1.0,0.5090000033378601
0.02,1.0,0.5090000033378601
0.03,1.0,0.5090000033378601
0.04,1.0,0.5090000033378601
0.05,1.0,0.5090000033378601


==> GDPR_CFE_gauss_n_noise_samples_vs_acc.csv <==
noise_samples, adv_acc_for_natural, noise_acc_for_natural
1,0.5370000004768372,0.5120000243186951
10,0.5840000510215759,0.492000013589859
100,0.7130000591278076,0.4750000238418579
500,0.9200000166893005,0.4930000305175781
1000,0.9730000495910645,0.5180000066757202
1500,0.9830000400543213,0.48100003600120544
2500,0.9980000257492065,0.49900001287460327
5000,1.0,0.4930000305175781
7500,1.0,0.49000000953674316
10000,1.0,0.5090000033378601


==> GDPR_CFE_gauss_n_samples_vs_acc.csv <==
natural_samples, adv_acc_for_natural, noise_acc_for_natural
1000,1.0,0.5090000033378601
2000,1.0,0.48900002241134644
3000,0.9946666359901428,0.4973333179950714
5000,0.9629999995231628,0.5019999742507935
7000,0.9229999780654907,0.5009999871253967
10000,0.8671000003814697,0.5041999816894531


==> GDPR_CFE_uniform_inp_dims_vs_acc.csv <==
inp_dims,adv_acc_for_natural,noise_acc_for_natural
100,0.9410000443458557,0.4830000102519989
500,0.7740000486373901,0.48900002241134644
1000,0.9420000314712524,0.5120000243186951
2500,0.999000072479248,0.534000039100647
5000,1.0,0.5060000419616699
7500,1.0,0.49800002574920654
10000,1.0,0.5100000500679016


==> GDPR_CFE_uniform_modified_pixel_ratio_vs_acc.csv <==
perturbation_constraints, adv_acc_for_natural, noise_acc_for_natural
0.0001,0.9970000386238098,0.5100000500679016
0.0004,1.0,0.5100000500679016
0.0008,1.0,0.5100000500679016
0.001,1.0,0.5100000500679016
0.002,1.0,0.5100000500679016
0.004,1.0,0.5100000500679016
0.006,1.0,0.5100000500679016
0.008,1.0,0.5100000500679016
0.01,1.0,0.5100000500679016
0.02,1.0,0.5100000500679016
0.03,1.0,0.5100000500679016
0.04,1.0,0.5100000500679016
0.05,1.0,0.5100000500679016


==> GDPR_CFE_uniform_n_noise_samples_vs_acc.csv <==
noise_samples, adv_acc_for_natural, noise_acc_for_natural
1,0.5360000133514404,0.492000013589859
10,0.5760000348091125,0.49800002574920654
100,0.7950000166893005,0.44700002670288086
500,0.9640000462532043,0.5190000534057617
1000,0.9940000176429749,0.48000001907348633
1500,1.0,0.51500004529953
2500,0.999000072479248,0.4970000088214874
5000,1.0,0.5010000467300415
7500,1.0,0.48000001907348633
10000,1.0,0.5100000500679016


==> GDPR_CFE_uniform_n_samples_vs_acc.csv <==
natural_samples, adv_acc_for_natural, noise_acc_for_natural
1000,1.0,0.5100000500679016
2000,1.0,0.499500036239624
3000,0.9979999661445618,0.4829999804496765
5000,0.9739999771118164,0.48819997906684875
7000,0.9404285550117493,0.5038571357727051
10000,0.8854999542236328,0.5002999901771545


==> L2_gauss_inp_dims_vs_acc.csv <==
inp_dims,adv_acc_for_natural,noise_acc_for_natural
100,0.5990000367164612,0.5130000114440918
500,0.6330000162124634,0.48500001430511475
1000,0.7270000576972961,0.5160000324249268
2500,0.8390000462532043,0.5049999952316284
5000,0.9080000519752502,0.5080000162124634
7500,0.9420000314712524,0.492000013589859
10000,0.9740000367164612,0.5090000033378601


==> L2_gauss_n_noise_samples_vs_acc.csv <==
noise_samples, adv_acc_for_natural, noise_acc_for_natural
1,0.5260000228881836,0.5120000243186951
10,0.5260000228881836,0.492000013589859
100,0.5860000252723694,0.4750000238418579
500,0.6930000185966492,0.4930000305175781
1000,0.7760000228881836,0.5180000066757202
1500,0.815000057220459,0.48100003600120544
2500,0.8500000238418579,0.49900001287460327
5000,0.9320000410079956,0.4930000305175781
7500,0.9530000686645508,0.49000000953674316
10000,0.9740000367164612,0.5090000033378601


==> L2_gauss_n_samples_vs_acc.csv <==
natural_samples, adv_acc_for_natural, noise_acc_for_natural
1000,0.9740000367164612,0.5090000033378601
2000,0.921000063419342,0.48900002241134644
3000,0.8703333139419556,0.4973333179950714
5000,0.7996000051498413,0.5019999742507935
7000,0.7604285478591919,0.5009999871253967
10000,0.7202999591827393,0.5041999816894531


==> L2_gauss_perturbation_constraints_vs_acc.csv <==
perturbation_constraints, adv_acc_for_natural, noise_acc_for_natural
0.01,0.5210000276565552,0.5090000033378601
0.05,0.5580000281333923,0.5090000033378601
0.1,0.6160000562667847,0.5090000033378601
0.2,0.7120000123977661,0.5090000033378601
0.3,0.8010000586509705,0.5090000033378601
0.4,0.862000048160553,0.5090000033378601
0.5,0.9120000600814819,0.5090000033378601
0.6,0.9420000314712524,0.5090000033378601
0.78,0.9740000367164612,0.5090000033378601


==> L2_uniform_inp_dims_vs_acc.csv <==
inp_dims,adv_acc_for_natural,noise_acc_for_natural
100,0.6630000472068787,0.4830000102519989
500,0.6960000395774841,0.48900002241134644
1000,0.8080000281333923,0.5120000243186951
2500,0.9180000424385071,0.534000039100647
5000,0.9790000319480896,0.5060000419616699
7500,0.9940000176429749,0.49800002574920654
10000,0.9970000386238098,0.5100000500679016


==> L2_uniform_n_noise_samples_vs_acc.csv <==
noise_samples, adv_acc_for_natural, noise_acc_for_natural
1,0.5180000066757202,0.492000013589859
10,0.5380000472068787,0.49800002574920654
100,0.6290000081062317,0.44700002670288086
500,0.8070000410079956,0.5190000534057617
1000,0.8910000324249268,0.48000001907348633
1500,0.9540000557899475,0.51500004529953
2500,0.9610000252723694,0.4970000088214874
5000,0.9950000643730164,0.5010000467300415
7500,0.999000072479248,0.48000001907348633
10000,0.9970000386238098,0.5100000500679016


==> L2_uniform_n_samples_vs_acc.csv <==
natural_samples, adv_acc_for_natural, noise_acc_for_natural
1000,0.9970000386238098,0.5100000500679016
2000,0.9830000400543213,0.499500036239624
3000,0.9589999914169312,0.4829999804496765
5000,0.9061999917030334,0.48819997906684875
7000,0.8548571467399597,0.5038571357727051
10000,0.8046999573707581,0.5002999901771545


==> L2_uniform_perturbation_constraints_vs_acc.csv <==
perturbation_constraints, adv_acc_for_natural, noise_acc_for_natural
0.01,0.5260000228881836,0.5100000500679016
0.05,0.6020000576972961,0.5100000500679016
0.1,0.6730000376701355,0.5100000500679016
0.2,0.8300000429153442,0.5100000500679016
0.3,0.9180000424385071,0.5100000500679016
0.4,0.9590000510215759,0.5100000500679016
0.5,0.9800000190734863,0.5100000500679016
0.6,0.9960000514984131,0.503000020980835
0.78,0.9970000386238098,0.5100000500679016


==> Linf_gauss_inp_dims_vs_acc.csv <==
inp_dims,adv_acc_for_natural,noise_acc_for_natural
100,0.6340000033378601,0.5130000114440918
500,0.690000057220459,0.48500001430511475
1000,0.7440000176429749,0.5160000324249268
2500,0.8710000514984131,0.5049999952316284
5000,0.9170000553131104,0.5080000162124634
7500,0.9490000605583191,0.492000013589859
10000,0.9630000591278076,0.5090000033378601


==> Linf_gauss_n_noise_samples_vs_acc.csv <==
noise_samples, adv_acc_for_natural, noise_acc_for_natural
1,0.5250000357627869,0.5120000243186951
10,0.5200000405311584,0.492000013589859
100,0.578000009059906,0.4750000238418579
500,0.6820000410079956,0.4930000305175781
1000,0.7560000419616699,0.5180000066757202
1500,0.784000039100647,0.48100003600120544
2500,0.8250000476837158,0.49900001287460327
5000,0.9150000214576721,0.4930000305175781
7500,0.9360000491142273,0.49000000953674316
10000,0.9630000591278076,0.5090000033378601


==> Linf_gauss_n_samples_vs_acc.csv <==
natural_samples, adv_acc_for_natural, noise_acc_for_natural
1000,0.9630000591278076,0.5090000033378601
2000,0.8915000557899475,0.48900002241134644
3000,0.8743333220481873,0.4973333179950714
5000,0.7893999814987183,0.5019999742507935
7000,0.7134285569190979,0.5009999871253967
10000,0.7186999917030334,0.5041999816894531


==> Linf_gauss_perturbation_constraints_vs_acc.csv <==
perturbation_constraints, adv_acc_for_natural, noise_acc_for_natural
0.001,0.5330000519752502,0.5090000033378601
0.005,0.6340000033378601,0.5090000033378601
0.01,0.7450000643730164,0.5090000033378601
0.015,0.8280000686645508,0.5090000033378601
0.02,0.9000000357627869,0.5090000033378601
0.03,0.9630000591278076,0.5090000033378601


==> Linf_uniform_inp_dims_vs_acc.csv <==
inp_dims,adv_acc_for_natural,noise_acc_for_natural
100,0.6940000057220459,0.4870000183582306
500,0.7330000400543213,0.48000001907348633
1000,0.8020000457763672,0.5110000371932983
2500,0.9320000410079956,0.48600003123283386
5000,0.987000048160553,0.4740000367164612
7500,0.9890000224113464,0.5170000195503235
10000,0.9980000257492065,0.503000020980835


==> Linf_uniform_n_noise_samples_vs_acc.csv <==
noise_samples, adv_acc_for_natural, noise_acc_for_natural
1,0.5180000066757202,0.492000013589859
10,0.5370000004768372,0.49800002574920654
100,0.625,0.44700002670288086
500,0.7860000133514404,0.5190000534057617
1000,0.878000020980835,0.48000001907348633
1500,0.9340000152587891,0.51500004529953
2500,0.9570000171661377,0.4970000088214874
5000,0.9890000224113464,0.5010000467300415
7500,0.9980000257492065,0.48000001907348633
10000,0.9980000257492065,0.503000020980835


==> Linf_uniform_n_samples_vs_acc.csv <==
natural_samples, adv_acc_for_natural, noise_acc_for_natural
1000,0.9980000257492065,0.503000020980835
2000,0.9890000224113464,0.4935000240802765
3000,0.9453333020210266,0.4829999804496765
5000,0.8987999558448792,0.48819997906684875
7000,0.8284285664558411,0.5038571357727051
10000,0.7940999865531921,0.5002999901771545


==> Linf_uniform_perturbation_constraints_vs_acc.csv <==
perturbation_constraints, adv_acc_for_natural, noise_acc_for_natural
0.001,0.5560000538825989,0.5100000500679016
0.005,0.7140000462532043,0.5100000500679016
0.01,0.8760000467300415,0.5100000500679016
0.015,0.9510000348091125,0.5100000500679016
0.02,0.9780000448226929,0.5100000500679016
0.03,0.9980000257492065,0.503000020980835


==> MNIST.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.1527436971664429,0.6099926829338074,10000.0,0.09129345417022705,0.972000002861023,0.10000000149011612,0,467
59904.0,0.08737199753522873,0.9737580418586731,10000.0,0.04272273927927017,0.9868000149726868,0.10000000149011612,1,935
59904.0,0.05674838274717331,0.9828225374221802,10000.0,0.0455053336918354,0.9846000075340271,0.10000000149011612,2,1403
59904.0,0.04627775400876999,0.9857772588729858,10000.0,0.05631185322999954,0.982200026512146,0.10000000149011612,3,1871
59904.0,0.04094379395246506,0.9874131679534912,10000.0,0.04650440067052841,0.9851999878883362,0.10000000149011612,4,2339
59904.0,0.0383341945707798,0.9879640936851501,10000.0,0.05176147446036339,0.9837999939918518,0.10000000149011612,5,2807
59904.0,0.03794330358505249,0.9880475401878357,10000.0,0.030820688232779503,0.9901999831199646,0.10000000149011612,6,3275
59904.0,0.03505105897784233,0.988815426826477,10000.0,0.025475110858678818,0.9923999905586243,0.10000000149011612,7,3743
59904.0,0.03507763147354126,0.9888488054275513,10000.0,0.02594013698399067,0.9911999702453613,0.10000000149011612,8,4211
59904.0,0.033308401703834534,0.9898838400840759,10000.0,0.02507723495364189,0.9915000200271606,0.10000000149011612,9,4679
59904.0,0.03375682234764099,0.9892327785491943,10000.0,0.0313132219016552,0.989300012588501,0.10000000149011612,10,5147
59904.0,0.03400471433997154,0.989900529384613,10000.0,0.036605991423130035,0.9879000186920166,0.10000000149011612,11,5615
59904.0,0.031687840819358826,0.9902677536010742,10000.0,0.03605117276310921,0.9886000156402588,0.10000000149011612,12,6083
59904.0,0.031007317826151848,0.9903846383094788,10000.0,0.022805867716670036,0.9930999875068665,0.10000000149011612,13,6551
59904.0,0.03214404731988907,0.9904347062110901,10000.0,0.02621469646692276,0.9915000200271606,0.10000000149011612,14,7019
59904.0,0.03049774467945099,0.99095219373703,10000.0,0.03361603990197182,0.9882000088691711,0.10000000149011612,15,7487
59904.0,0.03151695057749748,0.9900841116905212,10000.0,0.029056061059236526,0.9908000230789185,0.10000000149011612,16,7955
59904.0,0.029833108186721802,0.9907852411270142,10000.0,0.024145713075995445,0.9923999905586243,0.10000000149011612,17,8423
59904.0,0.02936181053519249,0.9908019304275513,10000.0,0.028321819379925728,0.9902999997138977,0.10000000149011612,18,8891
59904.0,0.029421314597129822,0.99095219373703,10000.0,0.04656211659312248,0.9865999817848206,0.10000000149011612,19,9359
59904.0,0.029101742431521416,0.9909188151359558,10000.0,0.02779250405728817,0.991100013256073,0.10000000149011612,20,9827
59904.0,0.030731158331036568,0.9902009963989258,10000.0,0.025140736252069473,0.9916999936103821,0.10000000149011612,21,10295
59904.0,0.029515761882066727,0.9909355044364929,10000.0,0.03561947122216225,0.9884999990463257,0.10000000149011612,22,10763
59904.0,0.029326478019356728,0.9908854365348816,10000.0,0.025380350649356842,0.9915000200271606,0.10000000149011612,23,11231
59904.0,0.028861170634627342,0.9914529919624329,10000.0,0.03577571362257004,0.9883999824523926,0.10000000149011612,24,11699
59904.0,0.02932121977210045,0.9910356402397156,10000.0,0.04225003719329834,0.9868000149726868,0.10000000149011612,25,12167
59904.0,0.02824707329273224,0.9913361668586731,10000.0,0.027150945737957954,0.9909999966621399,0.10000000149011612,26,12635
59904.0,0.027930039912462234,0.9914029240608215,10000.0,0.023751500993967056,0.9916999936103821,0.10000000149011612,27,13103
59904.0,0.029076317325234413,0.9910022616386414,10000.0,0.04683401435613632,0.9850999712944031,0.10000000149011612,28,13571
59904.0,0.028395481407642365,0.9908687472343445,10000.0,0.02843424305319786,0.9911999702453613,0.10000000149011612,29,14039
59904.0,0.0284081120043993,0.9909021258354187,10000.0,0.026393258944153786,0.9908000230789185,0.10000000149011612,30,14507
59904.0,0.02707536146044731,0.9913361668586731,10000.0,0.030509375035762787,0.9901999831199646,0.10000000149011612,31,14975
59904.0,0.028231773525476456,0.9909188151359558,10000.0,0.023179534822702408,0.9922999739646912,0.10000000149011612,32,15443
59904.0,0.027445707470178604,0.9915364384651184,10000.0,0.04576735198497772,0.9857000112533569,0.10000000149011612,33,15911
59904.0,0.02818886563181877,0.9912359714508057,10000.0,0.0312843881547451,0.9902999997138977,0.10000000149011612,34,16379
59904.0,0.02724616974592209,0.9915698170661926,10000.0,0.03719310835003853,0.9889000058174133,0.10000000149011612,35,16847
59904.0,0.028990155085921288,0.9907852411270142,10000.0,0.02284383215010166,0.9925000071525574,0.10000000149011612,36,17315
59904.0,0.02634863555431366,0.9917868375778198,10000.0,0.024713974446058273,0.9922999739646912,0.10000000149011612,37,17783
59904.0,0.02639586478471756,0.9917367696762085,10000.0,0.029553957283496857,0.9907000064849854,0.10000000149011612,38,18251
59904.0,0.027152715250849724,0.9917033910751343,10000.0,0.027596978470683098,0.9915000200271606,0.10000000149011612,39,18719
59904.0,0.02888389118015766,0.9913361668586731,10000.0,0.022395428270101547,0.9912999868392944,0.10000000149011612,40,19187
59904.0,0.02760651521384716,0.9915698170661926,10000.0,0.02682287059724331,0.9911999702453613,0.10000000149011612,41,19655
59904.0,0.028183791786432266,0.9913027286529541,10000.0,0.027398528531193733,0.9916999936103821,0.10000000149011612,42,20123
59904.0,0.02738303132355213,0.9913361668586731,10000.0,0.024221470579504967,0.9922999739646912,0.10000000149011612,43,20591
59904.0,0.02654034085571766,0.9919037222862244,10000.0,0.02510947547852993,0.991599977016449,0.10000000149011612,44,21059
59904.0,0.026986047625541687,0.9916199445724487,10000.0,0.022551702335476875,0.9923999905586243,0.10000000149011612,45,21527
59904.0,0.026897447183728218,0.9916366338729858,10000.0,0.020702635869383812,0.9926999807357788,0.10000000149011612,46,21995
59904.0,0.026318222284317017,0.9921541213989258,10000.0,0.028110146522521973,0.9905999898910522,0.10000000149011612,47,22463
59904.0,0.026389367878437042,0.9920205473899841,10000.0,0.03465691953897476,0.988099992275238,0.10000000149011612,48,22931
59904.0,0.02759191021323204,0.9915698170661926,10000.0,0.04778842255473137,0.9842000007629395,0.10000000149011612,49,23399
59904.0,0.027536235749721527,0.9915865659713745,10000.0,0.027620693668723106,0.9919999837875366,0.10000000149011612,50,23867
59904.0,0.026130078360438347,0.992003858089447,10000.0,0.023100605234503746,0.9923999905586243,0.10000000149011612,51,24335
59904.0,0.026747364550828934,0.9921040534973145,10000.0,0.03342563286423683,0.9879000186920166,0.10000000149011612,52,24803
59904.0,0.027663754299283028,0.9915531277656555,10000.0,0.0300484336912632,0.9894999861717224,0.10000000149011612,53,25271
59904.0,0.026326367631554604,0.9916867017745972,10000.0,0.03686746954917908,0.9891999959945679,0.10000000149011612,54,25739
59904.0,0.02617349848151207,0.9919371008872986,10000.0,0.02837941236793995,0.9901000261306763,0.10000000149011612,55,26207
59904.0,0.02700248546898365,0.9919371008872986,10000.0,0.026630572974681854,0.9918000102043152,0.10000000149011612,56,26675
59904.0,0.027545705437660217,0.9913862347602844,10000.0,0.022897034883499146,0.9918000102043152,0.10000000149011612,57,27143
59904.0,0.027622399851679802,0.9911859035491943,10000.0,0.02583436295390129,0.9918000102043152,0.10000000149011612,58,27611
59904.0,0.02664632350206375,0.9916366338729858,10000.0,0.021485427394509315,0.9923999905586243,0.10000000149011612,59,28079
59904.0,0.025797370821237564,0.9922542572021484,10000.0,0.03399745747447014,0.9890999794006348,0.10000000149011612,60,28547
59904.0,0.02597428858280182,0.9921374320983887,10000.0,0.026046346873044968,0.9919000267982483,0.10000000149011612,61,29015
59904.0,0.025829263031482697,0.9919204115867615,10000.0,0.03224056586623192,0.9896000027656555,0.10000000149011612,62,29483
59904.0,0.026837127283215523,0.9915698170661926,10000.0,0.03196334466338158,0.9896000027656555,0.10000000149011612,63,29951
59904.0,0.02568049170076847,0.9916867017745972,10000.0,0.03440725803375244,0.9894000291824341,0.10000000149011612,64,30419
59904.0,0.02717181108891964,0.9915197491645813,10000.0,0.021341003477573395,0.9919999837875366,0.10000000149011612,65,30887
59904.0,0.025952015072107315,0.9925714731216431,10000.0,0.02730882540345192,0.9916999936103821,0.10000000149011612,66,31355
59904.0,0.026879699900746346,0.9919537901878357,10000.0,0.021756207570433617,0.9922999739646912,0.10000000149011612,67,31823
59904.0,0.025105278939008713,0.9920873641967773,10000.0,0.028038401156663895,0.9907000064849854,0.10000000149011612,68,32291
59904.0,0.026322823017835617,0.9916700124740601,10000.0,0.034035731106996536,0.989799976348877,0.10000000149011612,69,32759
59904.0,0.025651564821600914,0.9921207427978516,10000.0,0.025933455675840378,0.9914000034332275,0.10000000149011612,70,33227
59904.0,0.02633039839565754,0.9921207427978516,10000.0,0.025563938543200493,0.9912999868392944,0.10000000149011612,71,33695
59904.0,0.025961436331272125,0.9921541213989258,10000.0,0.0318688340485096,0.9890000224113464,0.10000000149011612,72,34163
59904.0,0.02665764093399048,0.991820216178894,10000.0,0.02046475186944008,0.9925000071525574,0.10000000149011612,73,34631
59904.0,0.02578057162463665,0.991820216178894,10000.0,0.036508213728666306,0.9891999959945679,0.10000000149011612,74,35099
59904.0,0.025563864037394524,0.9922208786010742,10000.0,0.027453545480966568,0.9919000267982483,0.10000000149011612,75,35567
59904.0,0.02532428503036499,0.9923544526100159,10000.0,0.02508062683045864,0.991599977016449,0.10000000149011612,76,36035
59904.0,0.026416245847940445,0.9918369650840759,10000.0,0.0284268856048584,0.9911999702453613,0.10000000149011612,77,36503
59904.0,0.02606515772640705,0.9918369650840759,10000.0,0.021198999136686325,0.993399977684021,0.10000000149011612,78,36971
59904.0,0.02625417709350586,0.991820216178894,10000.0,0.030334047973155975,0.9901999831199646,0.10000000149011612,79,37439
59904.0,0.012688053771853447,0.9964944124221802,10000.0,0.015732580795884132,0.995199978351593,0.009999999776482582,80,37907
59904.0,0.010921278968453407,0.9968950152397156,10000.0,0.0144231291487813,0.9944000244140625,0.009999999776482582,81,38375
59904.0,0.010551359504461288,0.9972289204597473,10000.0,0.014798582531511784,0.994700014591217,0.009999999776482582,82,38843
59904.0,0.010301634669303894,0.997145414352417,10000.0,0.015665167942643166,0.9944000244140625,0.009999999776482582,83,39311
59904.0,0.01035486999899149,0.9972956776618958,10000.0,0.014963708817958832,0.9944000244140625,0.009999999776482582,84,39779
59904.0,0.010281205177307129,0.9971787929534912,10000.0,0.015368184074759483,0.9944999814033508,0.009999999776482582,85,40247
59904.0,0.010257613845169544,0.99732905626297,10000.0,0.014882802963256836,0.9950000047683716,0.009999999776482582,86,40715
59904.0,0.010484988801181316,0.9971787929534912,10000.0,0.016945859417319298,0.9937999844551086,0.009999999776482582,87,41183
59904.0,0.010380211286246777,0.9971621036529541,10000.0,0.0166966300457716,0.9947999715805054,0.009999999776482582,88,41651
59904.0,0.010537449270486832,0.9973457455635071,10000.0,0.015916451811790466,0.9944999814033508,0.009999999776482582,89,42119
59904.0,0.010610590688884258,0.9972456097602844,10000.0,0.01761174574494362,0.9937000274658203,0.009999999776482582,90,42587
59904.0,0.010696017183363438,0.9972956776618958,10000.0,0.017433464527130127,0.9937000274658203,0.009999999776482582,91,43055
59904.0,0.010427907109260559,0.9973457455635071,10000.0,0.01668977551162243,0.9943000078201294,0.009999999776482582,92,43523
59904.0,0.010949279181659222,0.996995210647583,10000.0,0.017611529678106308,0.9939000010490417,0.009999999776482582,93,43991
59904.0,0.010985526256263256,0.9970118999481201,10000.0,0.015619990415871143,0.9943000078201294,0.009999999776482582,94,44459
59904.0,0.011027517728507519,0.9970118999481201,10000.0,0.0171901173889637,0.9940999746322632,0.009999999776482582,95,44927
59904.0,0.011066002771258354,0.9968783259391785,10000.0,0.01822609268128872,0.993399977684021,0.009999999776482582,96,45395
59904.0,0.011172795668244362,0.9969618320465088,10000.0,0.01744776964187622,0.9941999912261963,0.009999999776482582,97,45863
59904.0,0.009138721041381359,0.9979133009910583,10000.0,0.015400351025164127,0.9943000078201294,0.0010000000474974513,98,46331
59904.0,0.008682874962687492,0.9979300498962402,10000.0,0.015658171847462654,0.9943000078201294,0.0010000000474974513,99,46799


==> MNIST_natural_det_GDPR_CFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.3373593091964722,0.5382445454597473,10000.0,11.21934700012207,0.008700000122189522,0.009999999776482582,0,467
59904.0,0.18711383640766144,0.9427250027656555,10000.0,13.09485912322998,0.028300000354647636,0.009999999776482582,1,935
59904.0,0.09346265345811844,0.972122073173523,10000.0,12.193881034851074,0.06069999933242798,0.009999999776482582,2,1403
59904.0,0.061034251004457474,0.9818710088729858,10000.0,11.297746658325195,0.06729999929666519,0.009999999776482582,3,1871
59904.0,0.04164116829633713,0.9874632954597473,10000.0,11.322397232055664,0.12970000505447388,0.009999999776482582,4,2339
59904.0,0.03099736198782921,0.9906517267227173,10000.0,9.925989151000977,0.2583000063896179,0.009999999776482582,5,2807
59904.0,0.023659231141209602,0.9933059811592102,10000.0,10.109308242797852,0.2680000066757202,0.009999999776482582,6,3275
59904.0,0.01848594844341278,0.9946247339248657,10000.0,9.509307861328125,0.2822999954223633,0.009999999776482582,7,3743
59904.0,0.015158729627728462,0.9956930875778198,10000.0,9.181575775146484,0.2515000104904175,0.009999999776482582,8,4211
59904.0,0.013374216854572296,0.9960603713989258,10000.0,8.557393074035645,0.27970001101493835,0.009999999776482582,9,4679
59904.0,0.01067637000232935,0.997145414352417,10000.0,8.437553405761719,0.3312000036239624,0.009999999776482582,10,5147
59904.0,0.010014004074037075,0.9972956776618958,10000.0,7.958139896392822,0.3001999855041504,0.009999999776482582,11,5615
59904.0,0.008541637100279331,0.9978131651878357,10000.0,7.720979690551758,0.30660000443458557,0.009999999776482582,12,6083
59904.0,0.007832668721675873,0.997863233089447,10000.0,7.572299957275391,0.32280001044273376,0.009999999776482582,13,6551
59904.0,0.00695590116083622,0.9982805848121643,10000.0,6.923900604248047,0.3231000006198883,0.009999999776482582,14,7019
59904.0,0.00655388506129384,0.9984475374221802,10000.0,7.302475929260254,0.3366999924182892,0.009999999776482582,15,7487
59904.0,0.006516194902360439,0.9983139634132385,10000.0,6.813295364379883,0.3278999924659729,0.009999999776482582,16,7955
59904.0,0.006237661931663752,0.9983640313148499,10000.0,6.540115833282471,0.3411000072956085,0.009999999776482582,17,8423
59904.0,0.006000041961669922,0.998581051826477,10000.0,6.8107476234436035,0.4131999909877777,0.009999999776482582,18,8891
59904.0,0.005412097554653883,0.9987480044364929,10000.0,5.242951393127441,0.3968999981880188,0.009999999776482582,19,9359
59904.0,0.00470419367775321,0.9989817142486572,10000.0,6.525437355041504,0.3894999921321869,0.009999999776482582,20,9827
59904.0,0.005265532527118921,0.9988314509391785,10000.0,5.845736503601074,0.35120001435279846,0.009999999776482582,21,10295
59904.0,0.004745483864098787,0.9990317821502686,10000.0,5.656762599945068,0.36730000376701355,0.009999999776482582,22,10763
59904.0,0.004826239310204983,0.9989984035491943,10000.0,5.763603210449219,0.3691999912261963,0.009999999776482582,23,11231
59904.0,0.004920421168208122,0.9988648295402527,10000.0,5.2569427490234375,0.4007999897003174,0.009999999776482582,24,11699
59904.0,0.004187408369034529,0.9991987347602844,10000.0,5.902627944946289,0.3856000006198883,0.009999999776482582,25,12167
59904.0,0.004165417514741421,0.9992321133613586,10000.0,5.518719673156738,0.3133000135421753,0.009999999776482582,26,12635
59904.0,0.004494949243962765,0.9990317821502686,10000.0,5.193951606750488,0.4269999861717224,0.009999999776482582,27,13103
59904.0,0.0043854680843651295,0.9991319179534912,10000.0,5.5870866775512695,0.45739999413490295,0.009999999776482582,28,13571
59904.0,0.004422313068062067,0.9990484714508057,10000.0,4.880847930908203,0.4481000006198883,0.009999999776482582,29,14039
59904.0,0.004184102639555931,0.9991486668586731,10000.0,4.646100997924805,0.4526999890804291,0.009999999776482582,30,14507
59904.0,0.0035211523063480854,0.9993823170661926,10000.0,4.71896505355835,0.41499999165534973,0.009999999776482582,31,14975
59904.0,0.004112944472581148,0.999098539352417,10000.0,4.969449996948242,0.40459999442100525,0.009999999776482582,32,15443
59904.0,0.003633250715211034,0.9993823170661926,10000.0,4.595083713531494,0.4487999975681305,0.009999999776482582,33,15911
59904.0,0.003510718699544668,0.9993823170661926,10000.0,4.609465599060059,0.4106999933719635,0.009999999776482582,34,16379
59904.0,0.003960372414439917,0.9993489384651184,10000.0,4.9462080001831055,0.41819998621940613,0.009999999776482582,35,16847
59904.0,0.0035724930930882692,0.9993155598640442,10000.0,5.171152114868164,0.4560999870300293,0.009999999776482582,36,17315
59904.0,0.0037410231307148933,0.9993656277656555,10000.0,5.118510723114014,0.4129999876022339,0.009999999776482582,37,17783
59904.0,0.0032419722992926836,0.9994491338729858,10000.0,4.521273612976074,0.48489999771118164,0.009999999776482582,38,18251
59904.0,0.0038458211347460747,0.9993155598640442,10000.0,4.500716209411621,0.4381999969482422,0.009999999776482582,39,18719
59904.0,0.0036080810241401196,0.9994157552719116,10000.0,5.025007247924805,0.4262000024318695,0.009999999776482582,40,19187
59904.0,0.003588804742321372,0.99928218126297,10000.0,4.654895782470703,0.4438000023365021,0.009999999776482582,41,19655
59904.0,0.0033873445354402065,0.9994324445724487,10000.0,4.566715240478516,0.4185999929904938,0.009999999776482582,42,20123
59904.0,0.004206523299217224,0.9990651607513428,10000.0,4.626232147216797,0.38929998874664307,0.009999999776482582,43,20591
59904.0,0.003035625908523798,0.999465823173523,10000.0,4.519416332244873,0.41519999504089355,0.009999999776482582,44,21059
59904.0,0.0032589624170213938,0.9994491338729858,10000.0,4.7301740646362305,0.4025000035762787,0.009999999776482582,45,21527
59904.0,0.004066823050379753,0.9992154240608215,10000.0,4.389560699462891,0.38119998574256897,0.009999999776482582,46,21995
59904.0,0.0030581175815314054,0.9995325803756714,10000.0,4.829945087432861,0.4124999940395355,0.009999999776482582,47,22463
59904.0,0.003653094405308366,0.9994157552719116,10000.0,3.936422348022461,0.4081999957561493,0.009999999776482582,48,22931
59904.0,0.0031025754287838936,0.9995993375778198,10000.0,4.372163772583008,0.4514000117778778,0.009999999776482582,49,23399
59904.0,0.0035789995454251766,0.9993656277656555,10000.0,4.128836631774902,0.38830000162124634,0.009999999776482582,50,23867
59904.0,0.0032777879387140274,0.9994157552719116,10000.0,4.185988903045654,0.44040000438690186,0.009999999776482582,51,24335
59904.0,0.0032297945581376553,0.9993322491645813,10000.0,3.444485902786255,0.47290000319480896,0.009999999776482582,52,24803
59904.0,0.0037600239738821983,0.9992988705635071,10000.0,3.94109845161438,0.4309999942779541,0.009999999776482582,53,25271
59904.0,0.0030346571002155542,0.999632716178894,10000.0,4.091193199157715,0.4672999978065491,0.009999999776482582,54,25739
59904.0,0.0029814564622938633,0.9995492696762085,10000.0,3.7932863235473633,0.4555000066757202,0.009999999776482582,55,26207
59904.0,0.00326822092756629,0.9994825124740601,10000.0,3.7157046794891357,0.474700003862381,0.009999999776482582,56,26675
59904.0,0.0032785143703222275,0.999465823173523,10000.0,3.838721990585327,0.4544000029563904,0.009999999776482582,57,27143
59904.0,0.003017652314156294,0.9995325803756714,10000.0,4.021142959594727,0.4133000075817108,0.009999999776482582,58,27611
59904.0,0.002898932434618473,0.9995492696762085,10000.0,3.786614418029785,0.4327999949455261,0.009999999776482582,59,28079
59904.0,0.003305465914309025,0.9994825124740601,10000.0,3.8270485401153564,0.44269999861717224,0.009999999776482582,60,28547
59904.0,0.0037352938670665026,0.9992488026618958,10000.0,3.7035679817199707,0.45809999108314514,0.009999999776482582,61,29015
59904.0,0.0027933185920119286,0.9996494650840759,10000.0,3.5744433403015137,0.4415999948978424,0.009999999776482582,62,29483
59904.0,0.002719614189118147,0.999666154384613,10000.0,3.652095317840576,0.4828000068664551,0.009999999776482582,63,29951
59904.0,0.0033244818914681673,0.9993322491645813,10000.0,3.964871406555176,0.4537999927997589,0.009999999776482582,64,30419
59904.0,0.002624119631946087,0.9996494650840759,10000.0,3.757510185241699,0.4147999882698059,0.009999999776482582,65,30887
59904.0,0.003372532082721591,0.9994157552719116,10000.0,3.973405122756958,0.4406999945640564,0.009999999776482582,66,31355
59904.0,0.0043969303369522095,0.9991319179534912,10000.0,3.520451068878174,0.47859999537467957,0.009999999776482582,67,31823
59904.0,0.0027636715676635504,0.9996995329856873,10000.0,3.7829649448394775,0.45190000534057617,0.009999999776482582,68,32291
59904.0,0.0027730169240385294,0.9996160268783569,10000.0,3.4246442317962646,0.4440000057220459,0.009999999776482582,69,32759
59904.0,0.003041299758478999,0.9994825124740601,10000.0,3.454099178314209,0.4580000042915344,0.009999999776482582,70,33227
59904.0,0.0026467139832675457,0.9997329115867615,10000.0,3.7722573280334473,0.46369999647140503,0.009999999776482582,71,33695
59904.0,0.003104951698333025,0.9995659589767456,10000.0,3.4466116428375244,0.48410001397132874,0.009999999776482582,72,34163
59904.0,0.0035724847111850977,0.9994324445724487,10000.0,3.674760580062866,0.4803999960422516,0.009999999776482582,73,34631
59904.0,0.0025406130589544773,0.9996828436851501,10000.0,3.446032762527466,0.45680001378059387,0.009999999776482582,74,35099
59904.0,0.0028518177568912506,0.9995492696762085,10000.0,3.690361738204956,0.4799000024795532,0.009999999776482582,75,35567
59904.0,0.002904103370383382,0.9995993375778198,10000.0,3.4652156829833984,0.4674000144004822,0.009999999776482582,76,36035
59904.0,0.003118334338068962,0.9995158910751343,10000.0,3.666098117828369,0.4648999869823456,0.009999999776482582,77,36503
59904.0,0.0028640865348279476,0.9995993375778198,10000.0,3.113010883331299,0.49570000171661377,0.009999999776482582,78,36971
59904.0,0.0027877027168869972,0.999632716178894,10000.0,3.536034345626831,0.4893999993801117,0.009999999776482582,79,37439
59904.0,0.0024813406635075808,0.999666154384613,10000.0,3.794071912765503,0.429500013589859,0.009999999776482582,80,37907
59904.0,0.002802582224830985,0.9996494650840759,10000.0,3.3892414569854736,0.48539999127388,0.009999999776482582,81,38375
59904.0,0.0027900529094040394,0.9995659589767456,10000.0,3.3536555767059326,0.44940000772476196,0.009999999776482582,82,38843
59904.0,0.0032008823473006487,0.9993823170661926,10000.0,3.1476573944091797,0.460999995470047,0.009999999776482582,83,39311
59904.0,0.0028178610373288393,0.9996160268783569,10000.0,3.6032137870788574,0.43140000104904175,0.009999999776482582,84,39779
59904.0,0.002625714987516403,0.9997162222862244,10000.0,3.347522735595703,0.4440000057220459,0.009999999776482582,85,40247
59904.0,0.002564996248111129,0.9997329115867615,10000.0,3.6326711177825928,0.48069998621940613,0.009999999776482582,86,40715
59904.0,0.003516976721584797,0.9994157552719116,10000.0,3.182051420211792,0.4620000123977661,0.009999999776482582,87,41183
59904.0,0.0029848103877156973,0.9995993375778198,10000.0,3.439474582672119,0.4650999903678894,0.009999999776482582,88,41651
59904.0,0.0021768962033092976,0.9998664259910583,10000.0,3.761977434158325,0.4372999966144562,0.009999999776482582,89,42119
59904.0,0.002671504393219948,0.999666154384613,10000.0,3.243687152862549,0.39879998564720154,0.009999999776482582,90,42587
59904.0,0.0027738057542592287,0.9995993375778198,10000.0,3.252084493637085,0.4952999949455261,0.009999999776482582,91,43055
59904.0,0.0036723988596349955,0.9992488026618958,10000.0,3.196887969970703,0.4925999939441681,0.009999999776482582,92,43523
59904.0,0.002384584629908204,0.9997329115867615,10000.0,3.2101995944976807,0.4966000020503998,0.009999999776482582,93,43991
59904.0,0.0030899308621883392,0.9995492696762085,10000.0,3.1446871757507324,0.4916999936103821,0.009999999776482582,94,44459
59904.0,0.002335479948669672,0.9997496008872986,10000.0,3.467501640319824,0.4767000079154968,0.009999999776482582,95,44927
59904.0,0.002747677266597748,0.9996160268783569,10000.0,3.1426262855529785,0.483599990606308,0.009999999776482582,96,45395
59904.0,0.002815712010487914,0.9995492696762085,10000.0,2.8613784313201904,0.45239999890327454,0.009999999776482582,97,45863
59904.0,0.002524907933548093,0.9996828436851501,10000.0,3.783050060272217,0.45719999074935913,0.009999999776482582,98,46331
59904.0,0.002810332691296935,0.9996160268783569,10000.0,2.834369659423828,0.492000013589859,0.009999999776482582,99,46799


==> MNIST_natural_det_L2.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.3034441471099854,0.5531183481216431,10000.0,11.305778503417969,0.0066999997943639755,0.009999999776482582,0,467
59904.0,0.20801126956939697,0.9362146258354187,10000.0,12.868422508239746,0.013299999758601189,0.009999999776482582,1,935
59904.0,0.1179439127445221,0.9639756679534912,10000.0,11.862061500549316,0.024700000882148743,0.009999999776482582,2,1403
59904.0,0.08055201172828674,0.9755275249481201,10000.0,11.332489013671875,0.023800000548362732,0.009999999776482582,3,1871
59904.0,0.05973511189222336,0.9821214079856873,10000.0,12.047865867614746,0.029600000008940697,0.009999999776482582,4,2339
59904.0,0.04413887485861778,0.9864950776100159,10000.0,10.616120338439941,0.08460000157356262,0.009999999776482582,5,2807
59904.0,0.035723067820072174,0.9892494678497314,10000.0,11.231051445007324,0.06449999660253525,0.009999999776482582,6,3275
59904.0,0.030391188338398933,0.9910523295402527,10000.0,10.453513145446777,0.0869000032544136,0.009999999776482582,7,3743
59904.0,0.024729831144213676,0.9926382303237915,10000.0,10.055038452148438,0.0997999981045723,0.009999999776482582,8,4211
59904.0,0.021392283961176872,0.9935897588729858,10000.0,9.712994575500488,0.09300000220537186,0.009999999776482582,9,4679
59904.0,0.017730114981532097,0.9947415590286255,10000.0,10.068878173828125,0.10840000212192535,0.009999999776482582,10,5147
59904.0,0.017044564709067345,0.9951088428497314,10000.0,9.017480850219727,0.09749999642372131,0.009999999776482582,11,5615
59904.0,0.01448631752282381,0.9957765936851501,10000.0,9.877224922180176,0.13269999623298645,0.009999999776482582,12,6083
59904.0,0.013814925216138363,0.9958433508872986,10000.0,9.146068572998047,0.09000000357627869,0.009999999776482582,13,6551
59904.0,0.012076969258487225,0.9967281222343445,10000.0,9.085088729858398,0.10660000145435333,0.009999999776482582,14,7019
59904.0,0.010399890132248402,0.9969618320465088,10000.0,8.895447731018066,0.1460999995470047,0.009999999776482582,15,7487
59904.0,0.009984749369323254,0.997145414352417,10000.0,8.600700378417969,0.1469999998807907,0.009999999776482582,16,7955
59904.0,0.008986357599496841,0.9977964758872986,10000.0,9.212790489196777,0.14830000698566437,0.009999999776482582,17,8423
59904.0,0.008927566930651665,0.9976128339767456,10000.0,8.90483570098877,0.14419999718666077,0.009999999776482582,18,8891
59904.0,0.008008857257664204,0.9978131651878357,10000.0,8.391541481018066,0.1565999984741211,0.009999999776482582,19,9359
59904.0,0.007011882029473782,0.9982972741127014,10000.0,8.027498245239258,0.17170000076293945,0.009999999776482582,20,9827
59904.0,0.007155266590416431,0.9983473420143127,10000.0,8.479891777038574,0.16509999334812164,0.009999999776482582,21,10295
59904.0,0.007298541720956564,0.9980134963989258,10000.0,7.879242897033691,0.17059999704360962,0.009999999776482582,22,10763
59904.0,0.0069231134839355946,0.9980802536010742,10000.0,8.4027099609375,0.14790000021457672,0.009999999776482582,23,11231
59904.0,0.00685448432341218,0.998230516910553,10000.0,8.029823303222656,0.19050000607967377,0.009999999776482582,24,11699
59904.0,0.005632673855870962,0.9987146258354187,10000.0,8.238189697265625,0.18240000307559967,0.009999999776482582,25,12167
59904.0,0.006296188570559025,0.9985309839248657,10000.0,7.576667308807373,0.14890000224113464,0.009999999776482582,26,12635
59904.0,0.0056352983228862286,0.9987480044364929,10000.0,7.425734996795654,0.1738000065088272,0.009999999776482582,27,13103
59904.0,0.00571172870695591,0.9986311197280884,10000.0,7.65976095199585,0.1670999974012375,0.009999999776482582,28,13571
59904.0,0.006017195992171764,0.9985309839248657,10000.0,7.665632247924805,0.16089999675750732,0.009999999776482582,29,14039
59904.0,0.005106904078274965,0.9987480044364929,10000.0,7.066831111907959,0.17440000176429749,0.009999999776482582,30,14507
59904.0,0.005856713280081749,0.9986979365348816,10000.0,7.688706874847412,0.19990000128746033,0.009999999776482582,31,14975
59904.0,0.005562278907746077,0.9987146258354187,10000.0,7.38823127746582,0.17110000550746918,0.009999999776482582,32,15443
59904.0,0.0049883704632520676,0.9989817142486572,10000.0,7.683679580688477,0.11550000309944153,0.009999999776482582,33,15911
59904.0,0.00543544115498662,0.9987813830375671,10000.0,7.35961389541626,0.16779999434947968,0.009999999776482582,34,16379
59904.0,0.005403731018304825,0.9987480044364929,10000.0,7.168881893157959,0.14650000631809235,0.009999999776482582,35,16847
59904.0,0.005561201833188534,0.9988481402397156,10000.0,6.67792272567749,0.20520000159740448,0.009999999776482582,36,17315
59904.0,0.005277015268802643,0.9989316463470459,10000.0,7.422937393188477,0.1665000021457672,0.009999999776482582,37,17783
59904.0,0.0043359664268791676,0.9992488026618958,10000.0,6.921424865722656,0.18629999458789825,0.009999999776482582,38,18251
59904.0,0.004752208013087511,0.999098539352417,10000.0,7.4963765144348145,0.1817999929189682,0.009999999776482582,39,18719
59904.0,0.0054970537312328815,0.9985977411270142,10000.0,7.102044582366943,0.20389999449253082,0.009999999776482582,40,19187
59904.0,0.005254213698208332,0.9988815188407898,10000.0,6.987374305725098,0.2053000032901764,0.009999999776482582,41,19655
59904.0,0.005437454674392939,0.9988147616386414,10000.0,7.222506046295166,0.18230000138282776,0.009999999776482582,42,20123
59904.0,0.004935106728225946,0.9990150928497314,10000.0,7.388790607452393,0.18459999561309814,0.009999999776482582,43,20591
59904.0,0.0049873958341777325,0.9989650249481201,10000.0,6.822283744812012,0.19179999828338623,0.009999999776482582,44,21059
59904.0,0.004708734806627035,0.9991152286529541,10000.0,6.99960470199585,0.21860000491142273,0.009999999776482582,45,21527
59904.0,0.005576869938522577,0.9987146258354187,10000.0,6.742149829864502,0.16979999840259552,0.009999999776482582,46,21995
59904.0,0.005109155084937811,0.9989316463470459,10000.0,7.402535915374756,0.18979999423027039,0.009999999776482582,47,22463
59904.0,0.006394672207534313,0.9986311197280884,10000.0,6.512411117553711,0.18649999797344208,0.009999999776482582,48,22931
59904.0,0.004663878120481968,0.9991820454597473,10000.0,6.871803283691406,0.2076999992132187,0.009999999776482582,49,23399
59904.0,0.002083663595840335,0.9998998641967773,10000.0,6.686541557312012,0.21629999577999115,0.0010000000474974513,50,23867
59904.0,0.001937492867000401,0.9998831748962402,10000.0,6.77452278137207,0.21240000426769257,0.0010000000474974513,51,24335
59904.0,0.0018431543139740825,0.9999165534973145,10000.0,6.727207183837891,0.20749999582767487,0.0010000000474974513,52,24803
59904.0,0.0017876122146844864,0.9998998641967773,10000.0,6.800917148590088,0.20160000026226044,0.0010000000474974513,53,25271
59904.0,0.0017641971353441477,0.9999332427978516,10000.0,6.823599815368652,0.20739999413490295,0.0010000000474974513,54,25739
59904.0,0.0017593505326658487,0.9999165534973145,10000.0,6.866123199462891,0.20409999787807465,0.0010000000474974513,55,26207
59904.0,0.001735698082484305,0.9999332427978516,10000.0,6.856288909912109,0.20800000429153442,0.0010000000474974513,56,26675
59904.0,0.0017683483893051744,0.9999165534973145,10000.0,6.875323295593262,0.20100000500679016,0.0010000000474974513,57,27143
59904.0,0.0017403112724423409,0.9999165534973145,10000.0,6.855467319488525,0.2053000032901764,0.0010000000474974513,58,27611
59904.0,0.0017291568219661713,0.9999833106994629,10000.0,6.897614002227783,0.2069000005722046,0.0010000000474974513,59,28079
59904.0,0.0017131672939285636,0.9999666213989258,10000.0,6.831076622009277,0.2037000060081482,0.0010000000474974513,60,28547
59904.0,0.0017392839072272182,0.9999332427978516,10000.0,6.850481033325195,0.19699999690055847,0.0010000000474974513,61,29015
59904.0,0.0017804061062633991,0.9999499320983887,10000.0,6.8265228271484375,0.2011999934911728,0.0010000000474974513,62,29483
59904.0,0.0017717924201861024,0.9999165534973145,10000.0,6.86604118347168,0.19629999995231628,0.0010000000474974513,63,29951
59904.0,0.0017765274969860911,0.9998998641967773,10000.0,6.81082820892334,0.193900004029274,0.0010000000474974513,64,30419
59904.0,0.0018075868720188737,0.9999332427978516,10000.0,6.90669059753418,0.19869999587535858,0.0010000000474974513,65,30887
59904.0,0.0017992741195484996,0.9999332427978516,10000.0,6.868132591247559,0.19910000264644623,0.0010000000474974513,66,31355
59904.0,0.001798737794160843,0.9999165534973145,10000.0,6.830150604248047,0.20100000500679016,0.0010000000474974513,67,31823
59904.0,0.0017805593088269234,0.9999666213989258,10000.0,6.855489253997803,0.1956000030040741,0.0010000000474974513,68,32291
59904.0,0.0018443537410348654,0.9999165534973145,10000.0,6.929551601409912,0.19259999692440033,0.0010000000474974513,69,32759
59904.0,0.0018289345316588879,0.9999332427978516,10000.0,6.830966949462891,0.19949999451637268,0.0010000000474974513,70,33227
59904.0,0.0018515463452786207,0.9999499320983887,10000.0,6.9313483238220215,0.1949000060558319,0.0010000000474974513,71,33695
59904.0,0.0017575088422745466,0.9999332427978516,10000.0,6.884970188140869,0.1956000030040741,9.999999747378752e-05,72,34163
59904.0,0.001736247562803328,0.9999499320983887,10000.0,6.8982391357421875,0.19589999318122864,9.999999747378752e-05,73,34631
59904.0,0.001736288657411933,0.9999666213989258,10000.0,6.884463310241699,0.1956000030040741,9.999999747378752e-05,74,35099
59904.0,0.001740950159728527,0.9999666213989258,10000.0,6.887706279754639,0.19599999487400055,9.999999747378752e-05,75,35567
59904.0,0.0017363261431455612,0.9999499320983887,10000.0,6.89474630355835,0.19470000267028809,9.999999747378752e-05,76,36035
59904.0,0.001739016966894269,0.9999666213989258,10000.0,6.880366325378418,0.19449999928474426,9.999999747378752e-05,77,36503
59904.0,0.0017451021121814847,0.9999666213989258,10000.0,6.885309219360352,0.19589999318122864,9.999999747378752e-05,78,36971
59904.0,0.0017483399715274572,0.9999666213989258,10000.0,6.894735813140869,0.19679999351501465,9.999999747378752e-05,79,37439
59904.0,0.0017432223539799452,0.9999332427978516,10000.0,6.900476455688477,0.19370000064373016,9.999999747378752e-05,80,37907
59904.0,0.0017468383302912116,0.9999499320983887,10000.0,6.895750045776367,0.19589999318122864,9.999999747378752e-05,81,38375
59904.0,0.0017442238749936223,0.9999666213989258,10000.0,6.891665458679199,0.19460000097751617,9.999999747378752e-05,82,38843
59904.0,0.0017349044792354107,0.9999499320983887,10000.0,6.8923869132995605,0.19460000097751617,9.999999747378752e-06,83,39311
59904.0,0.0017344726948067546,0.9999499320983887,10000.0,6.892425060272217,0.19460000097751617,9.999999747378752e-06,84,39779
59904.0,0.0017314148135483265,0.9999499320983887,10000.0,6.892218112945557,0.19509999454021454,9.999999747378752e-06,85,40247
59904.0,0.0017266316572204232,0.9999499320983887,10000.0,6.8924055099487305,0.19539999961853027,9.999999747378752e-06,86,40715
59904.0,0.0017342277569696307,0.9999499320983887,10000.0,6.8921990394592285,0.19509999454021454,9.999999747378752e-06,87,41183
59904.0,0.0017307456582784653,0.9999499320983887,10000.0,6.8922271728515625,0.19539999961853027,9.999999747378752e-06,88,41651
59904.0,0.001734355348162353,0.9999666213989258,10000.0,6.891963958740234,0.19550000131130219,9.999999747378752e-06,89,42119
59904.0,0.0017291030380874872,0.9999499320983887,10000.0,6.89164924621582,0.19550000131130219,9.999999747378752e-06,90,42587
59904.0,0.0017342481296509504,0.9999499320983887,10000.0,6.8926873207092285,0.195700004696846,9.999999747378752e-06,91,43055
59904.0,0.0017343356739729643,0.9999499320983887,10000.0,6.892591953277588,0.195700004696846,9.999999747378752e-06,92,43523
59904.0,0.0017332134302705526,0.9999499320983887,10000.0,6.892801761627197,0.1956000030040741,9.999999747378752e-06,93,43991
59904.0,0.001732406672090292,0.9999499320983887,10000.0,6.892714023590088,0.1956000030040741,9.999999974752427e-07,94,44459
59904.0,0.0017319987528026104,0.9999499320983887,10000.0,6.8926897048950195,0.1956000030040741,9.999999974752427e-07,95,44927
59904.0,0.0017315116710960865,0.9999499320983887,10000.0,6.892699241638184,0.1956000030040741,9.999999974752427e-07,96,45395
59904.0,0.001731300726532936,0.9999499320983887,10000.0,6.892864227294922,0.19580000638961792,9.999999974752427e-07,97,45863
59904.0,0.001732905046083033,0.9999499320983887,10000.0,6.89285945892334,0.1956000030040741,9.999999974752427e-07,98,46331
59904.0,0.00173191970679909,0.9999499320983887,10000.0,6.892766952514648,0.1956000030040741,9.999999974752427e-07,99,46799


==> MNIST_natural_det_Linf.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.3825219869613647,0.5267428159713745,10000.0,12.225116729736328,0.002899999963119626,0.009999999776482582,0,467
59904.0,0.2216380089521408,0.9331096410751343,10000.0,14.336130142211914,0.00279999990016222,0.009999999776482582,1,935
59904.0,0.1418904960155487,0.9562466740608215,10000.0,14.055135726928711,0.002199999988079071,0.009999999776482582,2,1403
59904.0,0.10787516087293625,0.9663628339767456,10000.0,14.274026870727539,0.0010999999940395355,0.009999999776482582,3,1871
59904.0,0.08886915445327759,0.9725059866905212,10000.0,16.001819610595703,0.002099999925121665,0.009999999776482582,4,2339
59904.0,0.07596643269062042,0.9755942821502686,10000.0,14.862503051757812,0.0024999999441206455,0.009999999776482582,5,2807
59904.0,0.06673388928174973,0.97923344373703,10000.0,15.960562705993652,0.002099999925121665,0.009999999776482582,6,3275
59904.0,0.06202184781432152,0.9807525277137756,10000.0,15.202215194702148,0.0026000000070780516,0.009999999776482582,7,3743
59904.0,0.053629275411367416,0.9833400249481201,10000.0,15.984526634216309,0.0017999999690800905,0.009999999776482582,8,4211
59904.0,0.0496617816388607,0.9843916893005371,10000.0,15.496174812316895,0.0019000000320374966,0.009999999776482582,9,4679
59904.0,0.04536866024136543,0.9860109686851501,10000.0,15.718109130859375,0.002899999963119626,0.009999999776482582,10,5147
59904.0,0.04130775108933449,0.98704594373703,10000.0,14.943493843078613,0.002899999963119626,0.009999999776482582,11,5615
59904.0,0.03751138970255852,0.9879640936851501,10000.0,15.67282772064209,0.0066999997943639755,0.009999999776482582,12,6083
59904.0,0.03470563888549805,0.9889156222343445,10000.0,15.426370620727539,0.009499999694526196,0.009999999776482582,13,6551
59904.0,0.03201627731323242,0.9898337125778198,10000.0,15.538137435913086,0.0044999998062849045,0.009999999776482582,14,7019
59904.0,0.0297801923006773,0.9906851053237915,10000.0,15.549901962280273,0.006000000052154064,0.009999999776482582,15,7487
59904.0,0.02733970619738102,0.9913361668586731,10000.0,15.244926452636719,0.00419999985024333,0.009999999776482582,16,7955
59904.0,0.02501792460680008,0.9921374320983887,10000.0,15.154348373413086,0.010099999606609344,0.009999999776482582,17,8423
59904.0,0.023451099172234535,0.9926549196243286,10000.0,15.491415977478027,0.004399999976158142,0.009999999776482582,18,8891
59904.0,0.02145553007721901,0.99342280626297,10000.0,14.86444091796875,0.01590000092983246,0.009999999776482582,19,9359
59904.0,0.0197277944535017,0.9937065839767456,10000.0,15.535329818725586,0.011300000362098217,0.009999999776482582,20,9827
59904.0,0.018735794350504875,0.9942407608032227,10000.0,15.495965957641602,0.02419999986886978,0.009999999776482582,21,10295
59904.0,0.01838117092847824,0.994324266910553,10000.0,14.003561019897461,0.020999999716877937,0.009999999776482582,22,10763
59904.0,0.016573484987020493,0.9949585795402527,10000.0,15.36157512664795,0.00559999980032444,0.009999999776482582,23,11231
59904.0,0.015862222760915756,0.9953592419624329,10000.0,14.300923347473145,0.004600000102072954,0.009999999776482582,24,11699
59904.0,0.014252878725528717,0.9957765936851501,10000.0,15.186469078063965,0.00800000037997961,0.009999999776482582,25,12167
59904.0,0.01513297762721777,0.9952924847602844,10000.0,14.293059349060059,0.006000000052154064,0.009999999776482582,26,12635
59904.0,0.013630520552396774,0.9959769248962402,10000.0,14.27233600616455,0.008500000461935997,0.009999999776482582,27,13103
59904.0,0.012788135558366776,0.9963441491127014,10000.0,14.579906463623047,0.01489999983459711,0.009999999776482582,28,13571
59904.0,0.012549059465527534,0.9965945482254028,10000.0,13.91318416595459,0.021800000220537186,0.009999999776482582,29,14039
59904.0,0.011241048574447632,0.9968783259391785,10000.0,13.794418334960938,0.0210999995470047,0.009999999776482582,30,14507
59904.0,0.011518693529069424,0.9971287250518799,10000.0,13.688806533813477,0.02969999983906746,0.009999999776482582,31,14975
59904.0,0.011394277215003967,0.9967281222343445,10000.0,13.481156349182129,0.02630000002682209,0.009999999776482582,32,15443
59904.0,0.010672012344002724,0.9971621036529541,10000.0,13.971532821655273,0.009499999694526196,0.009999999776482582,33,15911
59904.0,0.010330977849662304,0.9969785213470459,10000.0,13.646498680114746,0.021900000050663948,0.009999999776482582,34,16379
59904.0,0.010461091995239258,0.9970786571502686,10000.0,13.21711540222168,0.020600000396370888,0.009999999776482582,35,16847
59904.0,0.010155029594898224,0.9974291920661926,10000.0,12.856876373291016,0.02879999950528145,0.009999999776482582,36,17315
59904.0,0.009807741269469261,0.9974626302719116,10000.0,12.985987663269043,0.027300000190734863,0.009999999776482582,37,17783
59904.0,0.009679938666522503,0.9973958134651184,10000.0,13.103182792663574,0.037300001829862595,0.009999999776482582,38,18251
59904.0,0.009294985793530941,0.9976128339767456,10000.0,13.439277648925781,0.01720000058412552,0.009999999776482582,39,18719
59904.0,0.009299845434725285,0.9973791241645813,10000.0,12.5746431350708,0.02810000069439411,0.009999999776482582,40,19187
59904.0,0.008679567836225033,0.9975627660751343,10000.0,12.573554992675781,0.04479999840259552,0.009999999776482582,41,19655
59904.0,0.008507912047207355,0.9979133009910583,10000.0,13.575996398925781,0.03830000013113022,0.009999999776482582,42,20123
59904.0,0.008078109472990036,0.9979467391967773,10000.0,13.108633041381836,0.03189999982714653,0.009999999776482582,43,20591
59904.0,0.008820638991892338,0.9975460767745972,10000.0,12.396950721740723,0.04089999943971634,0.009999999776482582,44,21059
59904.0,0.009864622727036476,0.9971621036529541,10000.0,12.081905364990234,0.02850000001490116,0.009999999776482582,45,21527
59904.0,0.007838306948542595,0.9979801177978516,10000.0,12.607040405273438,0.04259999841451645,0.009999999776482582,46,21995
59904.0,0.008788557723164558,0.9976128339767456,10000.0,12.3800048828125,0.051600001752376556,0.009999999776482582,47,22463
59904.0,0.00809858925640583,0.9981470108032227,10000.0,11.910962104797363,0.04600000008940697,0.009999999776482582,48,22931
59904.0,0.00712940888479352,0.9982138276100159,10000.0,11.76313304901123,0.031099999323487282,0.009999999776482582,49,23399
59904.0,0.007920090109109879,0.9979467391967773,10000.0,12.562156677246094,0.043699998408555984,0.009999999776482582,50,23867
59904.0,0.008242366835474968,0.9979467391967773,10000.0,11.708839416503906,0.04820000007748604,0.009999999776482582,51,24335
59904.0,0.0075764888897538185,0.9979133009910583,10000.0,12.123604774475098,0.014499999582767487,0.009999999776482582,52,24803
59904.0,0.007283815182745457,0.9983640313148499,10000.0,12.12791919708252,0.056299999356269836,0.009999999776482582,53,25271
59904.0,0.007767047733068466,0.9978465437889099,10000.0,12.406815528869629,0.04899999871850014,0.009999999776482582,54,25739
59904.0,0.0071773105300962925,0.9981804490089417,10000.0,12.177898406982422,0.03999999910593033,0.009999999776482582,55,26207
59904.0,0.007747536059468985,0.9979467391967773,10000.0,11.619662284851074,0.04670000076293945,0.009999999776482582,56,26675
59904.0,0.006872963160276413,0.9982638955116272,10000.0,12.029712677001953,0.037700001150369644,0.009999999776482582,57,27143
59904.0,0.007308268453925848,0.9980802536010742,10000.0,12.367715835571289,0.04340000078082085,0.009999999776482582,58,27611
59904.0,0.0067990003153681755,0.9984976053237915,10000.0,12.0274076461792,0.03880000114440918,0.009999999776482582,59,28079
59904.0,0.007289672736078501,0.9980301856994629,10000.0,11.950562477111816,0.0414000004529953,0.009999999776482582,60,28547
59904.0,0.006864197552204132,0.998414158821106,10000.0,11.89461612701416,0.05090000107884407,0.009999999776482582,61,29015
59904.0,0.007302410900592804,0.9981303215026855,10000.0,11.723363876342773,0.1031000018119812,0.009999999776482582,62,29483
59904.0,0.007041135337203741,0.998230516910553,10000.0,11.082355499267578,0.07800000160932541,0.009999999776482582,63,29951
59904.0,0.00791788101196289,0.9979467391967773,10000.0,11.658272743225098,0.04149999842047691,0.009999999776482582,64,30419
59904.0,0.007212583441287279,0.9980635643005371,10000.0,11.61063289642334,0.026399999856948853,0.009999999776482582,65,30887
59904.0,0.006819994654506445,0.9984976053237915,10000.0,11.539627075195312,0.0414000004529953,0.009999999776482582,66,31355
59904.0,0.006798635236918926,0.9980969429016113,10000.0,10.928595542907715,0.05559999868273735,0.009999999776482582,67,31823
59904.0,0.006524285767227411,0.9983640313148499,10000.0,11.30678939819336,0.029600000008940697,0.009999999776482582,68,32291
59904.0,0.006842628121376038,0.998414158821106,10000.0,10.931417465209961,0.07530000060796738,0.009999999776482582,69,32759
59904.0,0.006139547098428011,0.9985977411270142,10000.0,12.014284133911133,0.07729999721050262,0.009999999776482582,70,33227
59904.0,0.006654753349721432,0.9984642267227173,10000.0,11.233235359191895,0.05420000106096268,0.009999999776482582,71,33695
59904.0,0.005808327812701464,0.9988481402397156,10000.0,11.923458099365234,0.031700000166893005,0.009999999776482582,72,34163
59904.0,0.0060711088590323925,0.9986144304275513,10000.0,11.342638969421387,0.058400001376867294,0.009999999776482582,73,34631
59904.0,0.006267643067985773,0.9984642267227173,10000.0,11.025713920593262,0.057999998331069946,0.009999999776482582,74,35099
59904.0,0.00593810249119997,0.9987146258354187,10000.0,10.986862182617188,0.044599998742341995,0.009999999776482582,75,35567
59904.0,0.006625783629715443,0.9983640313148499,10000.0,11.271296501159668,0.03700000047683716,0.009999999776482582,76,36035
59904.0,0.006942786276340485,0.9982472062110901,10000.0,10.769266128540039,0.0640999972820282,0.009999999776482582,77,36503
59904.0,0.006061674561351538,0.9986812472343445,10000.0,11.381908416748047,0.046300001442432404,0.009999999776482582,78,36971
59904.0,0.006635775323957205,0.9984475374221802,10000.0,11.101359367370605,0.06809999793767929,0.009999999776482582,79,37439
59904.0,0.0061834389343857765,0.9985643625259399,10000.0,11.024685859680176,0.05139999836683273,0.009999999776482582,80,37907
59904.0,0.006706866901367903,0.998380720615387,10000.0,11.691819190979004,0.03280000016093254,0.009999999776482582,81,38375
59904.0,0.006043671630322933,0.9985977411270142,10000.0,11.516528129577637,0.0608999989926815,0.009999999776482582,82,38843
59904.0,0.006063098553568125,0.9986645579338074,10000.0,10.93892765045166,0.05790000036358833,0.009999999776482582,83,39311
59904.0,0.0030101437587291002,0.9996995329856873,10000.0,11.078239440917969,0.05350000038743019,0.0010000000474974513,84,39779
59904.0,0.00270213489420712,0.9997829794883728,10000.0,11.231504440307617,0.057999998331069946,0.0010000000474974513,85,40247
59904.0,0.0025993662420660257,0.9998330473899841,10000.0,11.418213844299316,0.05570000037550926,0.0010000000474974513,86,40715
59904.0,0.0025765891186892986,0.9998330473899841,10000.0,11.416116714477539,0.0608999989926815,0.0010000000474974513,87,41183
59904.0,0.002547900192439556,0.9998664259910583,10000.0,11.513855934143066,0.05700000002980232,0.0010000000474974513,88,41651
59904.0,0.0025273351930081844,0.9998497366905212,10000.0,11.583712577819824,0.04740000143647194,0.0010000000474974513,89,42119
59904.0,0.002479318529367447,0.9998664259910583,10000.0,11.638923645019531,0.056299999356269836,0.0010000000474974513,90,42587
59904.0,0.0025437737349420786,0.9997662901878357,10000.0,11.685441017150879,0.055399999022483826,0.0010000000474974513,91,43055
59904.0,0.002510516671463847,0.9998330473899841,10000.0,11.66627025604248,0.05849999934434891,0.0010000000474974513,92,43523
59904.0,0.002497779205441475,0.9998330473899841,10000.0,11.705141067504883,0.05829999968409538,0.0010000000474974513,93,43991
59904.0,0.002533004619181156,0.9998330473899841,10000.0,11.739350318908691,0.060100000351667404,0.0010000000474974513,94,44459
59904.0,0.002522882306948304,0.9998497366905212,10000.0,11.690559387207031,0.05460000038146973,0.0010000000474974513,95,44927
59904.0,0.0024991354439407587,0.9998497366905212,10000.0,11.77026653289795,0.05739999935030937,0.0010000000474974513,96,45395
59904.0,0.0025784065946936607,0.999816358089447,10000.0,11.745946884155273,0.06449999660253525,0.0010000000474974513,97,45863
59904.0,0.002542676404118538,0.9998831748962402,10000.0,11.72918701171875,0.058800000697374344,0.0010000000474974513,98,46331
59904.0,0.002576269907876849,0.9998497366905212,10000.0,11.697988510131836,0.05000000074505806,0.0010000000474974513,99,46799


==> MNIST_natural_det_SCFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,1.3152645826339722,0.5491786599159241,10000.0,6.987678050994873,0.07129999995231628,0.009999999776482582,0,467
59904.0,0.1115230917930603,0.9668636322021484,10000.0,6.507536888122559,0.13809999823570251,0.009999999776482582,1,935
59904.0,0.05688360333442688,0.9830395579338074,10000.0,6.004261493682861,0.1762000024318695,0.009999999776482582,2,1403
59904.0,0.03930611163377762,0.9878805875778198,10000.0,6.456203937530518,0.20669999718666077,0.009999999776482582,3,1871
59904.0,0.03034677542746067,0.9906350374221802,10000.0,5.618093967437744,0.24210000038146973,0.009999999776482582,4,2339
59904.0,0.025901302695274353,0.9921541213989258,10000.0,5.746884822845459,0.2750999927520752,0.009999999776482582,5,2807
59904.0,0.022768596187233925,0.9926382303237915,10000.0,5.108988285064697,0.24719999730587006,0.009999999776482582,6,3275
59904.0,0.0203347560018301,0.9936398267745972,10000.0,5.238542079925537,0.26669999957084656,0.009999999776482582,7,3743
59904.0,0.016613613814115524,0.9950087070465088,10000.0,4.949480056762695,0.2648000121116638,0.009999999776482582,8,4211
59904.0,0.016505055129528046,0.9951756000518799,10000.0,4.7721476554870605,0.2687000036239624,0.009999999776482582,9,4679
59904.0,0.015371748246252537,0.9952757954597473,10000.0,5.304862976074219,0.2671999931335449,0.009999999776482582,10,5147
59904.0,0.014115314930677414,0.9953926205635071,10000.0,4.7555060386657715,0.2759999930858612,0.009999999776482582,11,5615
59904.0,0.013341795653104782,0.9961271286010742,10000.0,4.838954925537109,0.30000001192092896,0.009999999776482582,12,6083
59904.0,0.012609296478331089,0.9962105751037598,10000.0,5.184387683868408,0.26100000739097595,0.009999999776482582,13,6551
59904.0,0.011399162001907825,0.9967281222343445,10000.0,4.41294002532959,0.31119999289512634,0.009999999776482582,14,7019
59904.0,0.011538048274815083,0.9965277910232544,10000.0,4.779329776763916,0.29330000281333923,0.009999999776482582,15,7487
59904.0,0.010995559394359589,0.9967615008354187,10000.0,5.339946269989014,0.2761000096797943,0.009999999776482582,16,7955
59904.0,0.010734408162534237,0.9969117045402527,10000.0,4.621536731719971,0.31940001249313354,0.009999999776482582,17,8423
59904.0,0.010675724595785141,0.9970452785491943,10000.0,5.037510395050049,0.31540000438690186,0.009999999776482582,18,8891
59904.0,0.009655337780714035,0.9972622990608215,10000.0,4.495444297790527,0.28529998660087585,0.009999999776482582,19,9359
59904.0,0.009372874163091183,0.9972122311592102,10000.0,4.7256951332092285,0.2847999930381775,0.009999999776482582,20,9827
59904.0,0.00909394957125187,0.9974626302719116,10000.0,4.067580699920654,0.2793999910354614,0.009999999776482582,21,10295
59904.0,0.00888058915734291,0.9975961446762085,10000.0,4.355815410614014,0.2732999920845032,0.009999999776482582,22,10763
59904.0,0.009500195272266865,0.9975293874740601,10000.0,4.762141227722168,0.31360000371932983,0.009999999776482582,23,11231
59904.0,0.008496341295540333,0.9976295232772827,10000.0,4.10441255569458,0.3019999861717224,0.009999999776482582,24,11699
59904.0,0.009338443167507648,0.9972789883613586,10000.0,4.496959209442139,0.30059999227523804,0.009999999776482582,25,12167
59904.0,0.008234823122620583,0.9978131651878357,10000.0,4.473528861999512,0.31610000133514404,0.009999999776482582,26,12635
59904.0,0.00831659883260727,0.9976295232772827,10000.0,4.199769496917725,0.3098999857902527,0.009999999776482582,27,13103
59904.0,0.008102058432996273,0.9978298544883728,10000.0,4.586668491363525,0.28630000352859497,0.009999999776482582,28,13571
59904.0,0.007863860577344894,0.9978465437889099,10000.0,4.322640419006348,0.305400013923645,0.009999999776482582,29,14039
59904.0,0.007553836330771446,0.9979968070983887,10000.0,5.263509750366211,0.24789999425411224,0.009999999776482582,30,14507
59904.0,0.0075322831980884075,0.9977797865867615,10000.0,5.026266574859619,0.27390000224113464,0.009999999776482582,31,14975
59904.0,0.008004841394722462,0.9978465437889099,10000.0,4.636225700378418,0.29420000314712524,0.009999999776482582,32,15443
59904.0,0.008023083209991455,0.997863233089447,10000.0,4.143263339996338,0.3285999894142151,0.009999999776482582,33,15911
59904.0,0.00773759325966239,0.9979467391967773,10000.0,4.1912841796875,0.267300009727478,0.009999999776482582,34,16379
59904.0,0.007005252409726381,0.998046875,10000.0,4.81397819519043,0.2904999852180481,0.009999999776482582,35,16847
59904.0,0.007339512463659048,0.9981303215026855,10000.0,4.741707801818848,0.32350000739097595,0.009999999776482582,36,17315
59904.0,0.007086656522005796,0.998046875,10000.0,4.31436014175415,0.2736999988555908,0.009999999776482582,37,17783
59904.0,0.00740770110860467,0.9978799223899841,10000.0,4.193362712860107,0.3046000003814697,0.009999999776482582,38,18251
59904.0,0.006397494580596685,0.9982972741127014,10000.0,4.628875732421875,0.3037000000476837,0.009999999776482582,39,18719
59904.0,0.006815087515860796,0.9983139634132385,10000.0,4.683382987976074,0.2705000042915344,0.009999999776482582,40,19187
59904.0,0.007078027818351984,0.9979634284973145,10000.0,4.7276225090026855,0.31029999256134033,0.009999999776482582,41,19655
59904.0,0.007204343099147081,0.9979968070983887,10000.0,4.552647113800049,0.2709999978542328,0.009999999776482582,42,20123
59904.0,0.007088163401931524,0.9979634284973145,10000.0,4.514815807342529,0.29840001463890076,0.009999999776482582,43,20591
59904.0,0.006779822520911694,0.998230516910553,10000.0,4.311986446380615,0.3125,0.009999999776482582,44,21059
59904.0,0.006685308180749416,0.9981637001037598,10000.0,4.337778568267822,0.33559998869895935,0.009999999776482582,45,21527
59904.0,0.006665934808552265,0.9983473420143127,10000.0,4.830603122711182,0.3179999887943268,0.009999999776482582,46,21995
59904.0,0.0063913483172655106,0.9983640313148499,10000.0,4.487198829650879,0.30250000953674316,0.009999999776482582,47,22463
59904.0,0.0076283616945147514,0.9979300498962402,10000.0,4.646256446838379,0.3102000057697296,0.009999999776482582,48,22931
59904.0,0.006156284362077713,0.998414158821106,10000.0,4.266890048980713,0.29440000653266907,0.009999999776482582,49,23399
59904.0,0.006700502708554268,0.9983473420143127,10000.0,4.876901149749756,0.29170000553131104,0.009999999776482582,50,23867
59904.0,0.006387956440448761,0.9983640313148499,10000.0,4.332113265991211,0.3449000120162964,0.009999999776482582,51,24335
59904.0,0.006490287836641073,0.9983306527137756,10000.0,5.86259126663208,0.22450000047683716,0.009999999776482582,52,24803
59904.0,0.007120540831238031,0.9979300498962402,10000.0,4.317706108093262,0.31839999556541443,0.009999999776482582,53,25271
59904.0,0.0059175449423491955,0.9985142946243286,10000.0,3.8622796535491943,0.30570000410079956,0.009999999776482582,54,25739
59904.0,0.006461923476308584,0.9983139634132385,10000.0,4.235043525695801,0.31279999017715454,0.009999999776482582,55,26207
59904.0,0.006311947014182806,0.9984809160232544,10000.0,4.354095935821533,0.25099998712539673,0.009999999776482582,56,26675
59904.0,0.006199090741574764,0.9984976053237915,10000.0,4.085037708282471,0.3246000111103058,0.009999999776482582,57,27143
59904.0,0.0061933789402246475,0.9982138276100159,10000.0,4.065894603729248,0.31450000405311584,0.009999999776482582,58,27611
59904.0,0.005903358105570078,0.9986478090286255,10000.0,4.719759941101074,0.2921000123023987,0.009999999776482582,59,28079
59904.0,0.006358888931572437,0.9981637001037598,10000.0,4.678651332855225,0.29580000042915344,0.009999999776482582,60,28547
59904.0,0.005980293266475201,0.998414158821106,10000.0,4.301117420196533,0.3228999972343445,0.009999999776482582,61,29015
59904.0,0.005656085908412933,0.9986311197280884,10000.0,4.704866409301758,0.35910001397132874,0.009999999776482582,62,29483
59904.0,0.006663213483989239,0.9983473420143127,10000.0,4.007899761199951,0.29580000042915344,0.009999999776482582,63,29951
59904.0,0.005762574728578329,0.9985476732254028,10000.0,4.726226329803467,0.2955000102519989,0.009999999776482582,64,30419
59904.0,0.00566337164491415,0.9987313151359558,10000.0,5.020665168762207,0.258899986743927,0.009999999776482582,65,30887
59904.0,0.005622092634439468,0.9986812472343445,10000.0,4.323919773101807,0.2897999882698059,0.009999999776482582,66,31355
59904.0,0.006742015480995178,0.998046875,10000.0,4.782696723937988,0.2822999954223633,0.009999999776482582,67,31823
59904.0,0.006019896361976862,0.9985476732254028,10000.0,4.366425514221191,0.2892000079154968,0.009999999776482582,68,32291
59904.0,0.006065569818019867,0.9984976053237915,10000.0,4.084935665130615,0.31610000133514404,0.009999999776482582,69,32759
59904.0,0.005690302699804306,0.9984809160232544,10000.0,4.459651947021484,0.2953999936580658,0.009999999776482582,70,33227
59904.0,0.006209952291101217,0.9984308481216431,10000.0,4.242990016937256,0.27390000224113464,0.009999999776482582,71,33695
59904.0,0.006097204517573118,0.9985309839248657,10000.0,4.42432165145874,0.2953000068664551,0.009999999776482582,72,34163
59904.0,0.005924954544752836,0.9985643625259399,10000.0,3.928489923477173,0.30809998512268066,0.009999999776482582,73,34631
59904.0,0.005514315329492092,0.9987146258354187,10000.0,4.434746265411377,0.32829999923706055,0.009999999776482582,74,35099
59904.0,0.005639426410198212,0.9986478090286255,10000.0,4.231570720672607,0.3244999945163727,0.009999999776482582,75,35567
59904.0,0.0050320615991950035,0.998948335647583,10000.0,4.858710765838623,0.2797999978065491,0.009999999776482582,76,36035
59904.0,0.006409579887986183,0.998414158821106,10000.0,3.7983741760253906,0.27970001101493835,0.009999999776482582,77,36503
59904.0,0.0071263848803937435,0.998230516910553,10000.0,4.175520896911621,0.30329999327659607,0.009999999776482582,78,36971
59904.0,0.005413439590483904,0.99876469373703,10000.0,4.1983208656311035,0.27309998869895935,0.009999999776482582,79,37439
59904.0,0.006241191178560257,0.9983306527137756,10000.0,4.148776054382324,0.2946000099182129,0.009999999776482582,80,37907
59904.0,0.00535376463085413,0.9986812472343445,10000.0,4.212961196899414,0.28279998898506165,0.009999999776482582,81,38375
59904.0,0.0051796152256429195,0.9986645579338074,10000.0,3.87298321723938,0.31779998540878296,0.009999999776482582,82,38843
59904.0,0.005398978944867849,0.9985309839248657,10000.0,4.141873359680176,0.32899999618530273,0.009999999776482582,83,39311
59904.0,0.005572071764618158,0.9987480044364929,10000.0,4.807363986968994,0.30480000376701355,0.009999999776482582,84,39779
59904.0,0.006070371717214584,0.9985142946243286,10000.0,4.210742950439453,0.28290000557899475,0.009999999776482582,85,40247
59904.0,0.005825663451105356,0.9985643625259399,10000.0,4.008200168609619,0.3003999888896942,0.009999999776482582,86,40715
59904.0,0.00537473987787962,0.9986311197280884,10000.0,4.130950927734375,0.3124000132083893,0.009999999776482582,87,41183
59904.0,0.0026786578819155693,0.999666154384613,10000.0,4.144586563110352,0.31940001249313354,0.0010000000474974513,88,41651
59904.0,0.00241267797537148,0.9997662901878357,10000.0,4.147482872009277,0.311599999666214,0.0010000000474974513,89,42119
59904.0,0.002338187536224723,0.9997662901878357,10000.0,4.24894380569458,0.30790001153945923,0.0010000000474974513,90,42587
59904.0,0.0022998061031103134,0.9997829794883728,10000.0,4.2322516441345215,0.30959999561309814,0.0010000000474974513,91,43055
59904.0,0.002299007261171937,0.999816358089447,10000.0,4.266379356384277,0.30570000410079956,0.0010000000474974513,92,43523
59904.0,0.0022787360940128565,0.9997662901878357,10000.0,4.294850826263428,0.30390000343322754,0.0010000000474974513,93,43991
59904.0,0.002232291968539357,0.9997662901878357,10000.0,4.333428382873535,0.3084999918937683,0.0010000000474974513,94,44459
59904.0,0.0022103104274719954,0.9997496008872986,10000.0,4.309652328491211,0.30399999022483826,0.0010000000474974513,95,44927
59904.0,0.0022367050405591726,0.9997662901878357,10000.0,4.248102188110352,0.30709999799728394,0.0010000000474974513,96,45395
59904.0,0.0022604616824537516,0.9997662901878357,10000.0,4.450214862823486,0.30090001225471497,0.0010000000474974513,97,45863
59904.0,0.0022521051578223705,0.9997662901878357,10000.0,4.366981029510498,0.31049999594688416,0.0010000000474974513,98,46331
59904.0,0.0022447274532169104,0.999816358089447,10000.0,4.4015212059021,0.30239999294281006,0.0010000000474974513,99,46799


==> MNIST_natural_rand_GDPR_CFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,2.296394109725952,0.12027577310800552,10000.0,2.3060109615325928,0.13259999454021454,0.009999999776482582,0,467
59904.0,1.6968148946762085,0.38857170939445496,10000.0,1.4179333448410034,0.4722000062465668,0.009999999776482582,1,935
59904.0,0.23711051046848297,0.9218416213989258,10000.0,0.4853731393814087,0.8463000059127808,0.009999999776482582,2,1403
59904.0,0.06193710118532181,0.98118656873703,10000.0,0.5433728694915771,0.8330000042915344,0.009999999776482582,3,1871
59904.0,0.28366193175315857,0.9246460795402527,10000.0,0.42470604181289673,0.8734999895095825,0.009999999776482582,4,2339
59904.0,0.030438801273703575,0.9906851053237915,10000.0,0.21811586618423462,0.9309999942779541,0.009999999776482582,5,2807
59904.0,0.017973642796278,0.9946581125259399,10000.0,0.2552405297756195,0.9174000024795532,0.009999999776482582,6,3275
59904.0,0.013841809704899788,0.9962607026100159,10000.0,0.206808939576149,0.9354000091552734,0.009999999776482582,7,3743
59904.0,0.010193077847361565,0.9973958134651184,10000.0,0.15839208662509918,0.9524000287055969,0.009999999776482582,8,4211
59904.0,0.009104259312152863,0.9977630972862244,10000.0,0.12280556559562683,0.9602000117301941,0.009999999776482582,9,4679
59904.0,0.0076031130738556385,0.9980969429016113,10000.0,0.14111289381980896,0.9546999931335449,0.009999999776482582,10,5147
59904.0,0.0068195778876543045,0.9984809160232544,10000.0,0.1353713572025299,0.9599000215530396,0.009999999776482582,11,5615
59904.0,0.006144300568848848,0.9986144304275513,10000.0,0.09842950850725174,0.9672999978065491,0.009999999776482582,12,6083
59904.0,0.005290759261697531,0.999098539352417,10000.0,0.09973494708538055,0.9700000286102295,0.009999999776482582,13,6551
59904.0,0.005254167597740889,0.9991319179534912,10000.0,0.1044788584113121,0.9666000008583069,0.009999999776482582,14,7019
59904.0,0.005016797687858343,0.9990150928497314,10000.0,0.10411937534809113,0.9682999849319458,0.009999999776482582,15,7487
59904.0,0.00453202286735177,0.9992988705635071,10000.0,0.10511999577283859,0.9674999713897705,0.009999999776482582,16,7955
59904.0,0.004476784262806177,0.9992154240608215,10000.0,0.0894433930516243,0.9713000059127808,0.009999999776482582,17,8423
59904.0,0.004266773816198111,0.9993990659713745,10000.0,0.10644068568944931,0.9666000008583069,0.009999999776482582,18,8891
59904.0,0.004195099230855703,0.9993656277656555,10000.0,0.09168040007352829,0.9714000225067139,0.009999999776482582,19,9359
59904.0,0.003954353276640177,0.9995158910751343,10000.0,0.09451064467430115,0.9685999751091003,0.009999999776482582,20,9827
59904.0,0.0038001053035259247,0.9995325803756714,10000.0,0.0781300738453865,0.9763000011444092,0.009999999776482582,21,10295
59904.0,0.0044440231285989285,0.9992321133613586,10000.0,0.1279754340648651,0.9578999876976013,0.009999999776482582,22,10763
59904.0,0.003893708810210228,0.9995993375778198,10000.0,0.08499076217412949,0.9731000065803528,0.009999999776482582,23,11231
59904.0,0.004046209156513214,0.9995993375778198,10000.0,0.09347537904977798,0.97079998254776,0.009999999776482582,24,11699
59904.0,0.0041816020384430885,0.9993656277656555,10000.0,0.09567556530237198,0.9692999720573425,0.009999999776482582,25,12167
59904.0,0.0035614571534097195,0.9996828436851501,10000.0,0.0975022241473198,0.9684000015258789,0.009999999776482582,26,12635
59904.0,0.0035368192475289106,0.9996494650840759,10000.0,0.0945151224732399,0.9710999727249146,0.009999999776482582,27,13103
59904.0,0.003575104521587491,0.9995993375778198,10000.0,0.08197920769453049,0.973800003528595,0.009999999776482582,28,13571
59904.0,0.0035555395297706127,0.9997329115867615,10000.0,0.0935424417257309,0.9710000157356262,0.009999999776482582,29,14039
59904.0,0.0036131141241639853,0.9996995329856873,10000.0,0.09363297373056412,0.9710000157356262,0.009999999776482582,30,14507
59904.0,0.0037272360641509295,0.9996995329856873,10000.0,0.09933914244174957,0.9685999751091003,0.009999999776482582,31,14975
59904.0,0.0036903168074786663,0.999632716178894,10000.0,0.08449508994817734,0.9731000065803528,0.009999999776482582,32,15443
59904.0,0.0037478781305253506,0.9995826482772827,10000.0,0.09782193601131439,0.9699000120162964,0.009999999776482582,33,15911
59904.0,0.0039020150434225798,0.999666154384613,10000.0,0.08827685564756393,0.9722999930381775,0.009999999776482582,34,16379
59904.0,0.0032376928720623255,0.9998330473899841,10000.0,0.08301741629838943,0.9739000201225281,0.009999999776482582,35,16847
59904.0,0.003429500386118889,0.9997829794883728,10000.0,0.1304674595594406,0.9607999920845032,0.009999999776482582,36,17315
59904.0,0.003152602817863226,0.9998330473899841,10000.0,0.0890902429819107,0.9718000292778015,0.009999999776482582,37,17783
59904.0,0.003356665140017867,0.9996995329856873,10000.0,0.08284123986959457,0.973800003528595,0.009999999776482582,38,18251
59904.0,0.003562775906175375,0.9996995329856873,10000.0,0.07667616754770279,0.9763000011444092,0.009999999776482582,39,18719
59904.0,0.003789359237998724,0.9995993375778198,10000.0,0.07803714275360107,0.9746000170707703,0.009999999776482582,40,19187
59904.0,0.003445704933255911,0.9997162222862244,10000.0,0.07543637603521347,0.9747999906539917,0.009999999776482582,41,19655
59904.0,0.0031133033335208893,0.9998664259910583,10000.0,0.09194565564393997,0.9724000096321106,0.009999999776482582,42,20123
59904.0,0.0032025782857090235,0.9998330473899841,10000.0,0.11681337654590607,0.9645000100135803,0.009999999776482582,43,20591
59904.0,0.0034695472568273544,0.9997496008872986,10000.0,0.16223564743995667,0.9503999948501587,0.009999999776482582,44,21059
59904.0,0.0035374353174120188,0.9997329115867615,10000.0,0.07259086519479752,0.9768000245094299,0.009999999776482582,45,21527
59904.0,0.003256781492382288,0.999816358089447,10000.0,0.07369457185268402,0.9758999943733215,0.009999999776482582,46,21995
59904.0,0.0031485212966799736,0.9998330473899841,10000.0,0.08642289787530899,0.9724000096321106,0.009999999776482582,47,22463
59904.0,0.0031446998473256826,0.999816358089447,10000.0,0.07560942322015762,0.9760000109672546,0.009999999776482582,48,22931
59904.0,0.003010053653270006,0.9999165534973145,10000.0,0.08547474443912506,0.9736999869346619,0.009999999776482582,49,23399
59904.0,0.003324981313198805,0.9996828436851501,10000.0,0.09895604848861694,0.9699000120162964,0.009999999776482582,50,23867
59904.0,0.003524655709043145,0.9997662901878357,10000.0,0.08430215716362,0.972599983215332,0.009999999776482582,51,24335
59904.0,0.0030052149668335915,0.9998330473899841,10000.0,0.07818562537431717,0.9757000207901001,0.009999999776482582,52,24803
59904.0,0.003118842840194702,0.999816358089447,10000.0,0.07144875079393387,0.979200005531311,0.009999999776482582,53,25271
59904.0,0.0033134950790554285,0.9997496008872986,10000.0,0.09045418351888657,0.972100019454956,0.009999999776482582,54,25739
59904.0,0.0029685229528695345,0.9999332427978516,10000.0,0.09057841449975967,0.9714000225067139,0.009999999776482582,55,26207
59904.0,0.0034104380756616592,0.999666154384613,10000.0,0.11443661898374557,0.9635000228881836,0.009999999776482582,56,26675
59904.0,0.003274123650044203,0.9998330473899841,10000.0,0.06620368361473083,0.9793000221252441,0.009999999776482582,57,27143
59904.0,0.0031344047747552395,0.9997996687889099,10000.0,0.07118543237447739,0.9783999919891357,0.009999999776482582,58,27611
59904.0,0.0031078781466931105,0.9997162222862244,10000.0,0.07998987287282944,0.9732000231742859,0.009999999776482582,59,28079
59904.0,0.003110188990831375,0.9998330473899841,10000.0,0.07227165251970291,0.977400004863739,0.009999999776482582,60,28547
59904.0,0.0029806846287101507,0.9998998641967773,10000.0,0.08390501886606216,0.9733999967575073,0.009999999776482582,61,29015
59904.0,0.003405642230063677,0.9997162222862244,10000.0,0.10284114629030228,0.9672999978065491,0.009999999776482582,62,29483
59904.0,0.002928032074123621,0.9998831748962402,10000.0,0.08289239555597305,0.973800003528595,0.009999999776482582,63,29951
59904.0,0.002950171008706093,0.9998664259910583,10000.0,0.07215680181980133,0.9776999950408936,0.009999999776482582,64,30419
59904.0,0.0032216631807386875,0.9997662901878357,10000.0,0.09217607229948044,0.9713000059127808,0.009999999776482582,65,30887
59904.0,0.002812212100252509,0.9999165534973145,10000.0,0.08995833992958069,0.9700999855995178,0.009999999776482582,66,31355
59904.0,0.003186626359820366,0.999816358089447,10000.0,0.0780736580491066,0.975600004196167,0.009999999776482582,67,31823
59904.0,0.0029601105488836765,0.9999165534973145,10000.0,0.0613788440823555,0.9811999797821045,0.009999999776482582,68,32291
59904.0,0.0028388439677655697,0.9999332427978516,10000.0,0.07583044469356537,0.9761000275611877,0.009999999776482582,69,32759
59904.0,0.002922835061326623,0.9998664259910583,10000.0,0.08277653902769089,0.9735999703407288,0.009999999776482582,70,33227
59904.0,0.0032189677003771067,0.9997829794883728,10000.0,0.08532783389091492,0.9724000096321106,0.009999999776482582,71,33695
59904.0,0.0028347005136311054,0.9999165534973145,10000.0,0.07186105847358704,0.9778000116348267,0.009999999776482582,72,34163
59904.0,0.0029575556982308626,0.9998664259910583,10000.0,0.0758235827088356,0.9768000245094299,0.009999999776482582,73,34631
59904.0,0.002666797721758485,0.9999666213989258,10000.0,0.08754344284534454,0.9729999899864197,0.009999999776482582,74,35099
59904.0,0.0028725953307002783,0.9998831748962402,10000.0,0.07218037545681,0.977400004863739,0.009999999776482582,75,35567
59904.0,0.003002974670380354,0.9997662901878357,10000.0,0.07855885475873947,0.9763000011444092,0.009999999776482582,76,36035
59904.0,0.003428273368626833,0.9997329115867615,10000.0,0.10748442262411118,0.9674000144004822,0.009999999776482582,77,36503
59904.0,0.0028383194003254175,0.9999165534973145,10000.0,0.08639514446258545,0.9722999930381775,0.009999999776482582,78,36971
59904.0,0.0028629133012145758,0.9998497366905212,10000.0,0.08077060431241989,0.9749000072479248,0.009999999776482582,79,37439
59904.0,0.003029490355402231,0.9998497366905212,10000.0,0.08104747533798218,0.9736999869346619,0.009999999776482582,80,37907
59904.0,0.002995604183524847,0.9998497366905212,10000.0,0.09735462814569473,0.9704999923706055,0.009999999776482582,81,38375
59904.0,0.0029909401200711727,0.9998664259910583,10000.0,0.057914599776268005,0.9825000166893005,0.009999999776482582,82,38843
59904.0,0.002847194205969572,0.9998831748962402,10000.0,0.07586069405078888,0.9757000207901001,0.009999999776482582,83,39311
59904.0,0.0029756806325167418,0.999816358089447,10000.0,0.07610044628381729,0.9764000177383423,0.009999999776482582,84,39779
59904.0,0.002616850659251213,0.9999499320983887,10000.0,0.08869785815477371,0.9731000065803528,0.009999999776482582,85,40247
59904.0,0.0028573221061378717,0.9998497366905212,10000.0,0.08148714900016785,0.9745000004768372,0.009999999776482582,86,40715
59904.0,0.0028182081878185272,0.9999332427978516,10000.0,0.10645605623722076,0.9672999978065491,0.009999999776482582,87,41183
59904.0,0.0028747846372425556,0.9998497366905212,10000.0,0.07711616158485413,0.9763000011444092,0.009999999776482582,88,41651
59904.0,0.0029258672147989273,0.9997829794883728,10000.0,0.07610753178596497,0.9758999943733215,0.009999999776482582,89,42119
59904.0,0.0028203704860061407,0.9999332427978516,10000.0,0.0891709104180336,0.9724000096321106,0.009999999776482582,90,42587
59904.0,0.0027384613640606403,0.9998831748962402,10000.0,0.0947754979133606,0.968999981880188,0.009999999776482582,91,43055
59904.0,0.0032190848141908646,0.9996828436851501,10000.0,0.08315714448690414,0.9735000133514404,0.009999999776482582,92,43523
59904.0,0.0030523398891091347,0.9997996687889099,10000.0,0.08372955024242401,0.9740999937057495,0.009999999776482582,93,43991
59904.0,0.002561645582318306,0.9999666213989258,10000.0,0.08629994839429855,0.9721999764442444,0.009999999776482582,94,44459
59904.0,0.0026271792594343424,0.9999666213989258,10000.0,0.06898912042379379,0.9779000282287598,0.009999999776482582,95,44927
59904.0,0.002784270793199539,0.9998998641967773,10000.0,0.07900051027536392,0.9764999747276306,0.009999999776482582,96,45395
59904.0,0.0028822808526456356,0.9998664259910583,10000.0,0.05937430262565613,0.9807999730110168,0.009999999776482582,97,45863
59904.0,0.002819610759615898,0.999816358089447,10000.0,0.058069873601198196,0.9805999994277954,0.009999999776482582,98,46331
59904.0,0.002838289365172386,0.9998831748962402,10000.0,0.08534643054008484,0.9729999899864197,0.009999999776482582,99,46799


==> MNIST_natural_rand_L2.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,2.3019402027130127,0.10593616217374802,10000.0,2.303450345993042,0.1559000015258789,0.009999999776482582,0,467
59904.0,2.284371852874756,0.13676883280277252,10000.0,2.2679531574249268,0.17110000550746918,0.009999999776482582,1,935
59904.0,1.8045599460601807,0.35596954822540283,10000.0,1.9426034688949585,0.39169999957084656,0.009999999776482582,2,1403
59904.0,0.5401387810707092,0.8170071840286255,10000.0,0.8299029469490051,0.7578999996185303,0.009999999776482582,3,1871
59904.0,0.2002268135547638,0.9328592419624329,10000.0,0.7667299509048462,0.7764000296592712,0.009999999776482582,4,2339
59904.0,0.12000997364521027,0.9599192142486572,10000.0,0.9264740347862244,0.7968999743461609,0.009999999776482582,5,2807
59904.0,0.09096160531044006,0.9694010615348816,10000.0,0.7721812725067139,0.8145999908447266,0.009999999776482582,6,3275
59904.0,0.07109878957271576,0.9764957427978516,10000.0,0.6642038822174072,0.8540999889373779,0.009999999776482582,7,3743
59904.0,0.05976628512144089,0.9803351759910583,10000.0,0.526997983455658,0.8687000274658203,0.009999999776482582,8,4211
59904.0,0.049569256603717804,0.9838575124740601,10000.0,0.6565637588500977,0.8513000011444092,0.009999999776482582,9,4679
59904.0,0.04454914480447769,0.9858273267745972,10000.0,0.424923837184906,0.8881999850273132,0.009999999776482582,10,5147
59904.0,0.039020903408527374,0.9875300526618958,10000.0,0.433104932308197,0.8805000185966492,0.009999999776482582,11,5615
59904.0,0.03607558459043503,0.9887152910232544,10000.0,0.48219993710517883,0.8883000016212463,0.009999999776482582,12,6083
59904.0,0.03274855762720108,0.9896835088729858,10000.0,0.571874737739563,0.8690000176429749,0.009999999776482582,13,6551
59904.0,0.03049517422914505,0.9906183481216431,10000.0,0.6400191187858582,0.8526999950408936,0.009999999776482582,14,7019
59904.0,0.028343964368104935,0.9911024570465088,10000.0,0.6672325730323792,0.8489999771118164,0.009999999776482582,15,7487
59904.0,0.02546720765531063,0.9918369650840759,10000.0,0.5292439460754395,0.8794000148773193,0.009999999776482582,16,7955
59904.0,0.02502044290304184,0.9921875,10000.0,0.3629820942878723,0.909600019454956,0.009999999776482582,17,8423
59904.0,0.023680327460169792,0.9930722713470459,10000.0,0.6797177791595459,0.8672999739646912,0.009999999776482582,18,8891
59904.0,0.021635225042700768,0.9938568472862244,10000.0,0.40064799785614014,0.902999997138977,0.009999999776482582,19,9359
59904.0,0.02124975621700287,0.9938234686851501,10000.0,0.44774097204208374,0.8913000226020813,0.009999999776482582,20,9827
59904.0,0.019850170239806175,0.9940404891967773,10000.0,0.4908652901649475,0.8802000284194946,0.009999999776482582,21,10295
59904.0,0.019282905384898186,0.9946914911270142,10000.0,0.5405787229537964,0.8744999766349792,0.009999999776482582,22,10763
59904.0,0.0187427569180727,0.9943743348121643,10000.0,0.6279954314231873,0.8628000020980835,0.009999999776482582,23,11231
59904.0,0.016558770090341568,0.9958099722862244,10000.0,0.3908711373806,0.9107999801635742,0.009999999776482582,24,11699
59904.0,0.01671762950718403,0.9954093098640442,10000.0,0.5467691421508789,0.8810999989509583,0.009999999776482582,25,12167
59904.0,0.017866225913167,0.9947081804275513,10000.0,0.6707556247711182,0.8499000072479248,0.009999999776482582,26,12635
59904.0,0.016198894008994102,0.9956430196762085,10000.0,0.4524812400341034,0.8952000141143799,0.009999999776482582,27,13103
59904.0,0.015358607284724712,0.9957932829856873,10000.0,0.5112167000770569,0.8871999979019165,0.009999999776482582,28,13571
59904.0,0.014486726373434067,0.9962273240089417,10000.0,0.44015225768089294,0.8970000147819519,0.009999999776482582,29,14039
59904.0,0.016161635518074036,0.9955929517745972,10000.0,0.4630449116230011,0.8838000297546387,0.009999999776482582,30,14507
59904.0,0.014178009703755379,0.9965277910232544,10000.0,0.4244595170021057,0.894599974155426,0.009999999776482582,31,14975
59904.0,0.014992376789450645,0.9959936141967773,10000.0,0.4861004054546356,0.8902999758720398,0.009999999776482582,32,15443
59904.0,0.014512796886265278,0.9963441491127014,10000.0,0.2964687645435333,0.92330002784729,0.009999999776482582,33,15911
59904.0,0.014496996998786926,0.9962105751037598,10000.0,0.4505199193954468,0.8960000276565552,0.009999999776482582,34,16379
59904.0,0.01341430563479662,0.9964944124221802,10000.0,0.425141841173172,0.8959000110626221,0.009999999776482582,35,16847
59904.0,0.012823313474655151,0.9969283938407898,10000.0,0.4454026222229004,0.8992999792098999,0.009999999776482582,36,17315
59904.0,0.013934465125203133,0.9965945482254028,10000.0,0.5467780232429504,0.8715999722480774,0.009999999776482582,37,17783
59904.0,0.013870315626263618,0.9966779947280884,10000.0,0.3617512285709381,0.9124000072479248,0.009999999776482582,38,18251
59904.0,0.013748206198215485,0.996461033821106,10000.0,0.4221842885017395,0.9049999713897705,0.009999999776482582,39,18719
59904.0,0.012927948497235775,0.9969618320465088,10000.0,0.5657449960708618,0.8722000122070312,0.009999999776482582,40,19187
59904.0,0.013348840177059174,0.9965444803237915,10000.0,0.45104101300239563,0.8921999931335449,0.009999999776482582,41,19655
59904.0,0.012554281391203403,0.9971787929534912,10000.0,0.3622361719608307,0.9086999893188477,0.009999999776482582,42,20123
59904.0,0.011481761001050472,0.9974459409713745,10000.0,0.45904067158699036,0.8942000269889832,0.009999999776482582,43,20591
59904.0,0.013411834836006165,0.9965111017227173,10000.0,0.45529472827911377,0.8967000246047974,0.009999999776482582,44,21059
59904.0,0.01188980508595705,0.9971120357513428,10000.0,0.38603249192237854,0.9068999886512756,0.009999999776482582,45,21527
59904.0,0.0123691251501441,0.9970452785491943,10000.0,0.30099740624427795,0.9271000027656555,0.009999999776482582,46,21995
59904.0,0.012783020734786987,0.9969450831413269,10000.0,0.4063313901424408,0.9056000113487244,0.009999999776482582,47,22463
59904.0,0.012113629840314388,0.9972122311592102,10000.0,0.49131104350090027,0.8834999799728394,0.009999999776482582,48,22931
59904.0,0.011966529302299023,0.9970118999481201,10000.0,0.2878704071044922,0.9230999946594238,0.009999999776482582,49,23399
59904.0,0.0121798450127244,0.9972789883613586,10000.0,0.37794819474220276,0.9081000089645386,0.009999999776482582,50,23867
59904.0,0.011780242435634136,0.99732905626297,10000.0,0.4002578556537628,0.8985999822616577,0.009999999776482582,51,24335
59904.0,0.012446168810129166,0.9970452785491943,10000.0,0.3889257311820984,0.9100000262260437,0.009999999776482582,52,24803
59904.0,0.012272346764802933,0.996995210647583,10000.0,0.4384237229824066,0.8907999992370605,0.009999999776482582,53,25271
59904.0,0.011425185017287731,0.997512698173523,10000.0,0.38433173298835754,0.9111999869346619,0.009999999776482582,54,25739
59904.0,0.011352726258337498,0.9976629018783569,10000.0,0.6663160920143127,0.8672000169754028,0.009999999776482582,55,26207
59904.0,0.011538982391357422,0.9973457455635071,10000.0,0.34856733679771423,0.9157999753952026,0.009999999776482582,56,26675
59904.0,0.011903648264706135,0.9970619678497314,10000.0,0.3598451316356659,0.9178000092506409,0.009999999776482582,57,27143
59904.0,0.01172062661498785,0.9972456097602844,10000.0,0.5354901552200317,0.8830999732017517,0.009999999776482582,58,27611
59904.0,0.011911913752555847,0.9974291920661926,10000.0,0.36449623107910156,0.9135000109672546,0.009999999776482582,59,28079
59904.0,0.011057271622121334,0.9977630972862244,10000.0,0.4188458025455475,0.9082000255584717,0.009999999776482582,60,28547
59904.0,0.0131485965102911,0.9968449473381042,10000.0,0.41607627272605896,0.9021000266075134,0.009999999776482582,61,29015
59904.0,0.011956898495554924,0.9974459409713745,10000.0,0.2749498188495636,0.9284999966621399,0.009999999776482582,62,29483
59904.0,0.011247804388403893,0.9976128339767456,10000.0,0.45826104283332825,0.8967999815940857,0.009999999776482582,63,29951
59904.0,0.009587704204022884,0.9981637001037598,10000.0,0.49010440707206726,0.8878999948501587,0.009999999776482582,64,30419
59904.0,0.011530466377735138,0.9974960088729858,10000.0,0.43859800696372986,0.9010999798774719,0.009999999776482582,65,30887
59904.0,0.010643070563673973,0.9978131651878357,10000.0,0.3386876583099365,0.9125000238418579,0.009999999776482582,66,31355
59904.0,0.01087714172899723,0.997679591178894,10000.0,0.40755990147590637,0.9039000272750854,0.009999999776482582,67,31823
59904.0,0.01045610848814249,0.9978131651878357,10000.0,0.4921024441719055,0.8912000060081482,0.009999999776482582,68,32291
59904.0,0.011094370856881142,0.9976128339767456,10000.0,0.509024441242218,0.8927000164985657,0.009999999776482582,69,32759
59904.0,0.01066659390926361,0.997679591178894,10000.0,0.3576231002807617,0.9092000126838684,0.009999999776482582,70,33227
59904.0,0.010762021876871586,0.9976963400840759,10000.0,0.40763264894485474,0.9077000021934509,0.009999999776482582,71,33695
59904.0,0.010668585076928139,0.997713029384613,10000.0,0.46507686376571655,0.8924000263214111,0.009999999776482582,72,34163
59904.0,0.010901529341936111,0.9977297186851501,10000.0,0.45397743582725525,0.8992000222206116,0.009999999776482582,73,34631
59904.0,0.01046331599354744,0.9979133009910583,10000.0,0.6228542923927307,0.8614000082015991,0.009999999776482582,74,35099
59904.0,0.010118904523551464,0.9979801177978516,10000.0,0.272892564535141,0.9312000274658203,0.009999999776482582,75,35567
59904.0,0.004926359746605158,0.9997162222862244,10000.0,0.3578096628189087,0.9136999845504761,0.0010000000474974513,76,36035
59904.0,0.004292990081012249,0.9998664259910583,10000.0,0.3687136173248291,0.9129999876022339,0.0010000000474974513,77,36503
59904.0,0.004132676869630814,0.9999165534973145,10000.0,0.36219415068626404,0.9156000018119812,0.0010000000474974513,78,36971
59904.0,0.004029099829494953,0.9998664259910583,10000.0,0.37264764308929443,0.9154000282287598,0.0010000000474974513,79,37439
59904.0,0.004025495145469904,0.9998831748962402,10000.0,0.4064771234989166,0.909600019454956,0.0010000000474974513,80,37907
59904.0,0.003983631264418364,0.9999332427978516,10000.0,0.39194536209106445,0.911899983882904,0.0010000000474974513,81,38375
59904.0,0.003972211852669716,0.9999165534973145,10000.0,0.38374292850494385,0.9133999943733215,0.0010000000474974513,82,38843
59904.0,0.0040341513231396675,0.9998998641967773,10000.0,0.4199197292327881,0.9020000100135803,0.0010000000474974513,83,39311
59904.0,0.004046982619911432,0.9999165534973145,10000.0,0.38909977674484253,0.9115999937057495,0.0010000000474974513,84,39779
59904.0,0.004047516267746687,0.9999165534973145,10000.0,0.4136393666267395,0.9075000286102295,0.0010000000474974513,85,40247
59904.0,0.004067894071340561,0.9999165534973145,10000.0,0.37356069684028625,0.9156000018119812,0.0010000000474974513,86,40715
59904.0,0.004060862120240927,0.9998998641967773,10000.0,0.37562260031700134,0.9154000282287598,0.0010000000474974513,87,41183
59904.0,0.004076050594449043,0.9999499320983887,10000.0,0.38398534059524536,0.9136000275611877,0.0010000000474974513,88,41651
59904.0,0.004119956400245428,0.9999165534973145,10000.0,0.3769729435443878,0.9146999716758728,0.0010000000474974513,89,42119
59904.0,0.004088220186531544,0.9999165534973145,10000.0,0.3917616605758667,0.910099983215332,0.0010000000474974513,90,42587
59904.0,0.004173036199063063,0.9998831748962402,10000.0,0.3776504397392273,0.9164999723434448,0.0010000000474974513,91,43055
59904.0,0.004156587179750204,0.9999165534973145,10000.0,0.4141376316547394,0.9078999757766724,0.0010000000474974513,92,43523
59904.0,0.004243927076458931,0.9998998641967773,10000.0,0.3935907483100891,0.9106000065803528,0.0010000000474974513,93,43991
59904.0,0.003936540801078081,0.9999499320983887,10000.0,0.4003157317638397,0.90829998254776,9.999999747378752e-05,94,44459
59904.0,0.0039117406122386456,0.9999499320983887,10000.0,0.39294347167015076,0.910099983215332,9.999999747378752e-05,95,44927
59904.0,0.0039084842428565025,0.9999499320983887,10000.0,0.40379440784454346,0.9089999794960022,9.999999747378752e-05,96,45395
59904.0,0.003912420943379402,0.9999499320983887,10000.0,0.3907480835914612,0.9103999733924866,9.999999747378752e-05,97,45863
59904.0,0.003920354880392551,0.9999499320983887,10000.0,0.38611483573913574,0.9111999869346619,9.999999747378752e-05,98,46331
59904.0,0.003920866176486015,0.9999499320983887,10000.0,0.40263012051582336,0.9086999893188477,9.999999747378752e-05,99,46799


==> MNIST_natural_rand_Linf.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,2.3027286529541016,0.10056089609861374,10000.0,2.3105149269104004,0.07930000126361847,0.009999999776482582,0,467
59904.0,2.301008462905884,0.10984241217374802,10000.0,2.3217241764068604,0.09790000319480896,0.009999999776482582,1,935
59904.0,2.2959539890289307,0.11877337098121643,10000.0,2.304548740386963,0.09950000047683716,0.009999999776482582,2,1403
59904.0,2.197012424468994,0.17873597145080566,10000.0,2.4549334049224854,0.09920000284910202,0.009999999776482582,3,1871
59904.0,1.6780509948730469,0.3962673544883728,10000.0,2.130037784576416,0.3971000015735626,0.009999999776482582,4,2339
59904.0,0.8390305638313293,0.7067474722862244,10000.0,1.042914628982544,0.685699999332428,0.009999999776482582,5,2807
59904.0,0.4454164505004883,0.8440337777137756,10000.0,0.9799488186836243,0.7189000248908997,0.009999999776482582,6,3275
59904.0,0.29963117837905884,0.8966847062110901,10000.0,0.9357036352157593,0.729200005531311,0.009999999776482582,7,3743
59904.0,0.23021745681762695,0.9205896258354187,10000.0,1.0463224649429321,0.7364000082015991,0.009999999776482582,8,4211
59904.0,0.18337956070899963,0.9379841089248657,10000.0,0.812358021736145,0.7785000205039978,0.009999999776482582,9,4679
59904.0,0.15421418845653534,0.9482004642486572,10000.0,0.5213249921798706,0.8400999903678894,0.009999999776482582,10,5147
59904.0,0.12962032854557037,0.9562132954597473,10000.0,0.7023144364356995,0.7972000241279602,0.009999999776482582,11,5615
59904.0,0.11656472086906433,0.9599359035491943,10000.0,0.4826758801937103,0.8600999712944031,0.009999999776482582,12,6083
59904.0,0.10115659236907959,0.9657952785491943,10000.0,0.6351481080055237,0.8306999802589417,0.009999999776482582,13,6551
59904.0,0.09169325977563858,0.9686665534973145,10000.0,0.7334169149398804,0.7942000031471252,0.009999999776482582,14,7019
59904.0,0.08232373744249344,0.9720886945724487,10000.0,0.8910439610481262,0.777899980545044,0.009999999776482582,15,7487
59904.0,0.07561857253313065,0.9748430848121643,10000.0,0.8514786958694458,0.7820000052452087,0.009999999776482582,16,7955
59904.0,0.06882192194461823,0.9774305820465088,10000.0,0.6802579164505005,0.8137000203132629,0.009999999776482582,17,8423
59904.0,0.06437459588050842,0.9787660241127014,10000.0,0.7144789695739746,0.8216000199317932,0.009999999776482582,18,8891
59904.0,0.059888288378715515,0.9800180196762085,10000.0,0.6638468503952026,0.8223000168800354,0.009999999776482582,19,9359
59904.0,0.05618038401007652,0.9814536571502686,10000.0,0.5177673697471619,0.852400004863739,0.009999999776482582,20,9827
59904.0,0.05188624560832977,0.9826222062110901,10000.0,0.5754850506782532,0.8446000218391418,0.009999999776482582,21,10295
59904.0,0.050343457609415054,0.9836738705635071,10000.0,0.8185765743255615,0.7962999939918518,0.009999999776482582,22,10763
59904.0,0.046629976481199265,0.9853932857513428,10000.0,0.6542174220085144,0.8274999856948853,0.009999999776482582,23,11231
59904.0,0.04255618900060654,0.9869791865348816,10000.0,0.3295084834098816,0.9061999917030334,0.009999999776482582,24,11699
59904.0,0.04259802773594856,0.9861277937889099,10000.0,0.7456310987472534,0.8242999911308289,0.009999999776482582,25,12167
59904.0,0.04113209992647171,0.9872796535491943,10000.0,0.448002427816391,0.8763999938964844,0.009999999776482582,26,12635
59904.0,0.03968062251806259,0.9873631000518799,10000.0,0.3664809465408325,0.890500009059906,0.009999999776482582,27,13103
59904.0,0.03735977038741112,0.9887486696243286,10000.0,0.48994627594947815,0.862500011920929,0.009999999776482582,28,13571
59904.0,0.03518753871321678,0.9892661571502686,10000.0,0.589137613773346,0.8410000205039978,0.009999999776482582,29,14039
59904.0,0.03570433333516121,0.9889323115348816,10000.0,0.5511444211006165,0.8557999730110168,0.009999999776482582,30,14507
59904.0,0.03332126885652542,0.9901342391967773,10000.0,0.4735039174556732,0.8756999969482422,0.009999999776482582,31,14975
59904.0,0.03152782469987869,0.9907017946243286,10000.0,0.41787970066070557,0.887499988079071,0.009999999776482582,32,15443
59904.0,0.03189845010638237,0.9908353090286255,10000.0,0.5847776532173157,0.8398000001907349,0.009999999776482582,33,15911
59904.0,0.031171778216958046,0.9910356402397156,10000.0,0.726483941078186,0.8217999935150146,0.009999999776482582,34,16379
59904.0,0.029116543009877205,0.9913862347602844,10000.0,0.5767205953598022,0.8478000164031982,0.009999999776482582,35,16847
59904.0,0.0304057989269495,0.9911191463470459,10000.0,0.4905262291431427,0.8654000163078308,0.009999999776482582,36,17315
59904.0,0.028929229825735092,0.9917367696762085,10000.0,0.5416204929351807,0.8618999719619751,0.009999999776482582,37,17783
59904.0,0.028059853240847588,0.992371141910553,10000.0,0.530449390411377,0.861299991607666,0.009999999776482582,38,18251
59904.0,0.02715347148478031,0.992554783821106,10000.0,0.3598654270172119,0.8950999975204468,0.009999999776482582,39,18719
59904.0,0.02607608027756214,0.9928218722343445,10000.0,0.7155330777168274,0.8353000283241272,0.009999999776482582,40,19187
59904.0,0.0276993066072464,0.9922542572021484,10000.0,0.42459970712661743,0.8824999928474426,0.009999999776482582,41,19655
59904.0,0.02693156525492668,0.992521345615387,10000.0,0.5833026170730591,0.8490999937057495,0.009999999776482582,42,20123
59904.0,0.02626415528357029,0.9925714731216431,10000.0,0.48225170373916626,0.8774999976158142,0.009999999776482582,43,20591
59904.0,0.025842973962426186,0.9931890964508057,10000.0,0.5178627371788025,0.8547000288963318,0.009999999776482582,44,21059
59904.0,0.025673992931842804,0.9928385615348816,10000.0,0.5906843543052673,0.8478999733924866,0.009999999776482582,45,21527
59904.0,0.025247620418667793,0.9927550554275513,10000.0,0.5308014750480652,0.8657000064849854,0.009999999776482582,46,21995
59904.0,0.024100523442029953,0.9935062527656555,10000.0,0.5973856449127197,0.8486999869346619,0.009999999776482582,47,22463
59904.0,0.022247925400733948,0.9944911599159241,10000.0,0.4718039035797119,0.8712999820709229,0.009999999776482582,48,22931
59904.0,0.02388950251042843,0.9937065839767456,10000.0,0.8738238215446472,0.7770000100135803,0.009999999776482582,49,23399
59904.0,0.02210303395986557,0.9944244027137756,10000.0,0.5604586005210876,0.8439000248908997,0.009999999776482582,50,23867
59904.0,0.023843975737690926,0.9936732053756714,10000.0,0.4075838327407837,0.8896999955177307,0.009999999776482582,51,24335
59904.0,0.024330521002411842,0.9933393597602844,10000.0,0.37013083696365356,0.8949999809265137,0.009999999776482582,52,24803
59904.0,0.022809721529483795,0.994140625,10000.0,0.42088407278060913,0.8916000127792358,0.009999999776482582,53,25271
59904.0,0.0225811954587698,0.9940738677978516,10000.0,0.47556307911872864,0.8734999895095825,0.009999999776482582,54,25739
59904.0,0.02392924204468727,0.9935897588729858,10000.0,0.5774044990539551,0.8616999983787537,0.009999999776482582,55,26207
59904.0,0.02397851087152958,0.9933059811592102,10000.0,0.3914329707622528,0.8892999887466431,0.009999999776482582,56,26675
59904.0,0.023327713832259178,0.9943743348121643,10000.0,0.2898828983306885,0.9193999767303467,0.009999999776482582,57,27143
59904.0,0.02277197502553463,0.9944577813148499,10000.0,0.4789888560771942,0.8726999759674072,0.009999999776482582,58,27611
59904.0,0.02056848257780075,0.9950754642486572,10000.0,0.5868101716041565,0.854200005531311,0.009999999776482582,59,28079
59904.0,0.023077430203557014,0.9941072463989258,10000.0,0.5008604526519775,0.8646000027656555,0.009999999776482582,60,28547
59904.0,0.022178996354341507,0.9946247339248657,10000.0,0.39262261986732483,0.895799994468689,0.009999999776482582,61,29015
59904.0,0.022331755608320236,0.9942741990089417,10000.0,0.3629661798477173,0.8963000178337097,0.009999999776482582,62,29483
59904.0,0.022633135318756104,0.9944577813148499,10000.0,0.5160377025604248,0.8644999861717224,0.009999999776482582,63,29951
59904.0,0.02154264971613884,0.9948083758354187,10000.0,0.5553992390632629,0.8537999987602234,0.009999999776482582,64,30419
59904.0,0.0220656618475914,0.9940404891967773,10000.0,1.2200682163238525,0.741100013256073,0.009999999776482582,65,30887
59904.0,0.02190350741147995,0.9948417544364929,10000.0,0.41404902935028076,0.8804000020027161,0.009999999776482582,66,31355
59904.0,0.02038162387907505,0.9952757954597473,10000.0,0.7892397046089172,0.7972999811172485,0.009999999776482582,67,31823
59904.0,0.021949615329504013,0.9944911599159241,10000.0,0.4611330032348633,0.8787999749183655,0.009999999776482582,68,32291
59904.0,0.0214302409440279,0.9948751330375671,10000.0,0.42298611998558044,0.8862000107765198,0.009999999776482582,69,32759
59904.0,0.020047815516591072,0.9954760670661926,10000.0,0.32176870107650757,0.9082000255584717,0.009999999776482582,70,33227
59904.0,0.021980585530400276,0.9941906929016113,10000.0,0.463169127702713,0.873199999332428,0.009999999776482582,71,33695
59904.0,0.020112846046686172,0.9952089786529541,10000.0,0.5013178586959839,0.8697999715805054,0.009999999776482582,72,34163
59904.0,0.020637724548578262,0.9950087070465088,10000.0,0.5109913349151611,0.8572999835014343,0.009999999776482582,73,34631
59904.0,0.01908528245985508,0.995726466178894,10000.0,0.4345099627971649,0.8813999891281128,0.009999999776482582,74,35099
59904.0,0.02065875008702278,0.9953091740608215,10000.0,0.38229766488075256,0.8895999789237976,0.009999999776482582,75,35567
59904.0,0.022845635190606117,0.9943409562110901,10000.0,0.46001923084259033,0.8618999719619751,0.009999999776482582,76,36035
59904.0,0.02049604058265686,0.9947415590286255,10000.0,0.5035263895988464,0.867900013923645,0.009999999776482582,77,36503
59904.0,0.02050579898059368,0.9949752688407898,10000.0,0.5170043110847473,0.8658000230789185,0.009999999776482582,78,36971
59904.0,0.01975296437740326,0.9954093098640442,10000.0,0.4598350524902344,0.8723999857902527,0.009999999776482582,79,37439
59904.0,0.020729614421725273,0.995042085647583,10000.0,0.5153636932373047,0.8698999881744385,0.009999999776482582,80,37907
59904.0,0.020879080519080162,0.9947583079338074,10000.0,0.45865580439567566,0.8705999851226807,0.009999999776482582,81,38375
59904.0,0.019711928442120552,0.9956763982772827,10000.0,0.6010157465934753,0.8468999862670898,0.009999999776482582,82,38843
59904.0,0.026532817631959915,0.99342280626297,10000.0,0.7482418417930603,0.8101000189781189,0.009999999776482582,83,39311
59904.0,0.022029701620340347,0.9940738677978516,10000.0,0.742010235786438,0.8234999775886536,0.009999999776482582,84,39779
59904.0,0.018737303093075752,0.995726466178894,10000.0,0.47481635212898254,0.8730000257492065,0.009999999776482582,85,40247
59904.0,0.0200850460678339,0.9952089786529541,10000.0,0.47578057646751404,0.8715999722480774,0.009999999776482582,86,40715
59904.0,0.02052973210811615,0.9951756000518799,10000.0,0.4314350485801697,0.8805999755859375,0.009999999776482582,87,41183
59904.0,0.018710535019636154,0.995759904384613,10000.0,0.33848392963409424,0.9036999940872192,0.009999999776482582,88,41651
59904.0,0.020429762080311775,0.9949085116386414,10000.0,0.3603156805038452,0.9020000100135803,0.009999999776482582,89,42119
59904.0,0.020831795409321785,0.9952591061592102,10000.0,0.47930142283439636,0.8719000220298767,0.009999999776482582,90,42587
59904.0,0.01840180903673172,0.995726466178894,10000.0,0.6964443922042847,0.8299000263214111,0.009999999776482582,91,43055
59904.0,0.01942433789372444,0.995559573173523,10000.0,0.3494613766670227,0.8996000289916992,0.009999999776482582,92,43523
59904.0,0.019588813185691833,0.9955762624740601,10000.0,0.34186142683029175,0.9031000137329102,0.009999999776482582,93,43991
59904.0,0.019416898488998413,0.9955929517745972,10000.0,0.6185513734817505,0.8421000242233276,0.009999999776482582,94,44459
59904.0,0.019565172493457794,0.9952424168586731,10000.0,0.4007484018802643,0.8863999843597412,0.009999999776482582,95,44927
59904.0,0.01900957152247429,0.9958767294883728,10000.0,0.5361294746398926,0.8511000275611877,0.009999999776482582,96,45395
59904.0,0.01788758486509323,0.9963942170143127,10000.0,0.5222307443618774,0.8600000143051147,0.009999999776482582,97,45863
59904.0,0.021212568506598473,0.9949752688407898,10000.0,0.42947617173194885,0.878600001335144,0.009999999776482582,98,46331
59904.0,0.017310546711087227,0.9966779947280884,10000.0,0.4776652753353119,0.8734999895095825,0.009999999776482582,99,46799


==> MNIST_natural_rand_SCFE.csv <==
training_count,training_loss,training_acc,val_count,val_loss,val_acc,lr,epoch,step
59904.0,2.232609987258911,0.15945513546466827,10000.0,2.292057514190674,0.18369999527931213,0.009999999776482582,0,467
59904.0,0.9650687575340271,0.6676515936851501,10000.0,0.7520172595977783,0.7330999970436096,0.009999999776482582,1,935
59904.0,0.264808714389801,0.9143462777137756,10000.0,0.2636397182941437,0.9197999835014343,0.009999999776482582,2,1403
59904.0,0.1532185971736908,0.9501368999481201,10000.0,0.16021320223808289,0.9563999772071838,0.009999999776482582,3,1871
59904.0,0.11209680885076523,0.9653111696243286,10000.0,0.13206277787685394,0.9605000019073486,0.009999999776482582,4,2339
59904.0,0.09109167009592056,0.9718549847602844,10000.0,0.1485844850540161,0.9577999711036682,0.009999999776482582,5,2807
59904.0,0.07813633978366852,0.9767127633094788,10000.0,0.16770055890083313,0.9466000199317932,0.009999999776482582,6,3275
59904.0,0.06841428577899933,0.9799178838729858,10000.0,0.205183207988739,0.9217000007629395,0.009999999776482582,7,3743
59904.0,0.06220829859375954,0.98170405626297,10000.0,0.1600360870361328,0.9496999979019165,0.009999999776482582,8,4211
59904.0,0.0567396879196167,0.98365718126297,10000.0,0.10705175995826721,0.9696000218391418,0.009999999776482582,9,4679
59904.0,0.052393194288015366,0.9853599071502686,10000.0,0.09130427241325378,0.9783999919891357,0.009999999776482582,10,5147
59904.0,0.04844977706670761,0.9864950776100159,10000.0,0.1505301594734192,0.9431999921798706,0.009999999776482582,11,5615
59904.0,0.04638579487800598,0.9872629642486572,10000.0,0.11233764886856079,0.9678000211715698,0.009999999776482582,12,6083
59904.0,0.044337574392557144,0.9878138303756714,10000.0,0.11202538758516312,0.9672999978065491,0.009999999776482582,13,6551
59904.0,0.04151712730526924,0.9888989329338074,10000.0,0.13087321817874908,0.9509000182151794,0.009999999776482582,14,7019
59904.0,0.040306657552719116,0.9892494678497314,10000.0,0.08358007669448853,0.9749000072479248,0.009999999776482582,15,7487
59904.0,0.03786259517073631,0.9897669553756714,10000.0,0.103863425552845,0.9672999978065491,0.009999999776482582,16,7955
59904.0,0.0371411107480526,0.9899172186851501,10000.0,0.12000224739313126,0.9645000100135803,0.009999999776482582,17,8423
59904.0,0.03564879298210144,0.9903846383094788,10000.0,0.1527303159236908,0.9451000094413757,0.009999999776482582,18,8891
59904.0,0.035145048052072525,0.9907518625259399,10000.0,0.16668181121349335,0.9369000196456909,0.009999999776482582,19,9359
59904.0,0.03319314867258072,0.9913027286529541,10000.0,0.1086459681391716,0.9610999822616577,0.009999999776482582,20,9827
59904.0,0.03192717581987381,0.9918035268783569,10000.0,0.14844611287117004,0.9442999958992004,0.009999999776482582,21,10295
59904.0,0.031496498733758926,0.991653323173523,10000.0,0.0968286469578743,0.9686999917030334,0.009999999776482582,22,10763
59904.0,0.031007394194602966,0.9922542572021484,10000.0,0.11992038786411285,0.9564999938011169,0.009999999776482582,23,11231
59904.0,0.02983805537223816,0.9924879670143127,10000.0,0.09938709437847137,0.9695000052452087,0.009999999776482582,24,11699
59904.0,0.029510710388422012,0.9920706748962402,10000.0,0.1368822157382965,0.9484000205993652,0.009999999776482582,25,12167
59904.0,0.027572982013225555,0.9930555820465088,10000.0,0.24672111868858337,0.900600016117096,0.009999999776482582,26,12635
59904.0,0.028002239763736725,0.9928886294364929,10000.0,0.1526026576757431,0.9390000104904175,0.009999999776482582,27,13103
59904.0,0.027239110320806503,0.9930054545402527,10000.0,0.09834908694028854,0.9635999798774719,0.009999999776482582,28,13571
59904.0,0.027049681171774864,0.993088960647583,10000.0,0.1548178493976593,0.9417999982833862,0.009999999776482582,29,14039
59904.0,0.026150299236178398,0.9936565160751343,10000.0,0.11308940500020981,0.9593999981880188,0.009999999776482582,30,14507
59904.0,0.025669297203421593,0.9937065839767456,10000.0,0.15469828248023987,0.9430000185966492,0.009999999776482582,31,14975
59904.0,0.025951048359274864,0.9933727383613586,10000.0,0.19594894349575043,0.9210000038146973,0.009999999776482582,32,15443
59904.0,0.025742677971720695,0.99342280626297,10000.0,0.07904726266860962,0.9753999710083008,0.009999999776482582,33,15911
59904.0,0.02454221434891224,0.9944410920143127,10000.0,0.12442880868911743,0.9528999924659729,0.009999999776482582,34,16379
59904.0,0.024263547733426094,0.993956983089447,10000.0,0.1287180483341217,0.9562000036239624,0.009999999776482582,35,16847
59904.0,0.02374248020350933,0.9939236044883728,10000.0,0.12432154268026352,0.9524999856948853,0.009999999776482582,36,17315
59904.0,0.02389431744813919,0.9939736723899841,10000.0,0.18267036974430084,0.9330000281333923,0.009999999776482582,37,17783
59904.0,0.02316770888864994,0.9942073822021484,10000.0,0.15905427932739258,0.9419000148773193,0.009999999776482582,38,18251
59904.0,0.022633029147982597,0.9943576455116272,10000.0,0.11439621448516846,0.9599000215530396,0.009999999776482582,39,18719
59904.0,0.02279089018702507,0.9947081804275513,10000.0,0.10906460136175156,0.961899995803833,0.009999999776482582,40,19187
59904.0,0.02247544564306736,0.9946914911270142,10000.0,0.09617011994123459,0.970300018787384,0.009999999776482582,41,19655
59904.0,0.023242948576807976,0.9944410920143127,10000.0,0.13218818604946136,0.953499972820282,0.009999999776482582,42,20123
59904.0,0.022072909399867058,0.9948751330375671,10000.0,0.11774490773677826,0.9588000178337097,0.009999999776482582,43,20591
59904.0,0.02127053774893284,0.9951756000518799,10000.0,0.15245863795280457,0.9488000273704529,0.009999999776482582,44,21059
59904.0,0.021618850529193878,0.9944577813148499,10000.0,0.15376438200473785,0.9430000185966492,0.009999999776482582,45,21527
59904.0,0.021765880286693573,0.9947583079338074,10000.0,0.14229673147201538,0.9465000033378601,0.009999999776482582,46,21995
59904.0,0.021160583943128586,0.9954259991645813,10000.0,0.17951227724552155,0.9289000034332275,0.009999999776482582,47,22463
59904.0,0.02036607638001442,0.9953592419624329,10000.0,0.20377393066883087,0.921999990940094,0.009999999776482582,48,22931
59904.0,0.021445348858833313,0.99485844373703,10000.0,0.09656031429767609,0.9707000255584717,0.009999999776482582,49,23399
59904.0,0.02087368443608284,0.9951088428497314,10000.0,0.18311984837055206,0.9359999895095825,0.009999999776482582,50,23867
59904.0,0.020890839397907257,0.9949919581413269,10000.0,0.14201952517032623,0.9505000114440918,0.009999999776482582,51,24335
59904.0,0.020575743168592453,0.9953258633613586,10000.0,0.153932124376297,0.9412999749183655,0.009999999776482582,52,24803
59904.0,0.0196552574634552,0.9953258633613586,10000.0,0.15924741327762604,0.9419000148773193,0.009999999776482582,53,25271
59904.0,0.01992093212902546,0.9952256679534912,10000.0,0.11364400386810303,0.9588000178337097,0.009999999776482582,54,25739
59904.0,0.020140264183282852,0.9954426884651184,10000.0,0.2178041785955429,0.9190000295639038,0.009999999776482582,55,26207
59904.0,0.020282819867134094,0.9952424168586731,10000.0,0.15942737460136414,0.9404000043869019,0.009999999776482582,56,26675
59904.0,0.018608691170811653,0.9957932829856873,10000.0,0.1126159206032753,0.9613000154495239,0.009999999776482582,57,27143
59904.0,0.01948728784918785,0.9954093098640442,10000.0,0.12448827922344208,0.9542999863624573,0.009999999776482582,58,27611
59904.0,0.018894245848059654,0.9959601759910583,10000.0,0.16715173423290253,0.9391000270843506,0.009999999776482582,59,28079
59904.0,0.01978430151939392,0.9954093098640442,10000.0,0.23111604154109955,0.9129999876022339,0.009999999776482582,60,28547
59904.0,0.01951911300420761,0.9955095052719116,10000.0,0.10518979281187057,0.9621999859809875,0.009999999776482582,61,29015
59904.0,0.018655387684702873,0.9961438179016113,10000.0,0.1962376832962036,0.9240999817848206,0.009999999776482582,62,29483
59904.0,0.01869458332657814,0.995759904384613,10000.0,0.10677680373191833,0.9653000235557556,0.009999999776482582,63,29951
59904.0,0.019013207405805588,0.9956263303756714,10000.0,0.09423428028821945,0.9718999862670898,0.009999999776482582,64,30419
59904.0,0.019828680902719498,0.9954093098640442,10000.0,0.4346008896827698,0.8546000123023987,0.009999999776482582,65,30887
59904.0,0.018991535529494286,0.9956763982772827,10000.0,0.16122275590896606,0.9398999810218811,0.009999999776482582,66,31355
59904.0,0.018459739163517952,0.9959601759910583,10000.0,0.12907962501049042,0.9526000022888184,0.009999999776482582,67,31823
59904.0,0.018298299983143806,0.9959601759910583,10000.0,0.1569322794675827,0.9437000155448914,0.009999999776482582,68,32291
59904.0,0.017896044999361038,0.9961271286010742,10000.0,0.2879459857940674,0.8921999931335449,0.009999999776482582,69,32759
59904.0,0.01840834505856037,0.9958099722862244,10000.0,0.09854768961668015,0.9681000113487244,0.009999999776482582,70,33227
59904.0,0.018509265035390854,0.995910108089447,10000.0,0.21687251329421997,0.9174000024795532,0.009999999776482582,71,33695
59904.0,0.017722606658935547,0.9960103034973145,10000.0,0.34360450506210327,0.873199999332428,0.009999999776482582,72,34163
59904.0,0.017507003620266914,0.9959267973899841,10000.0,0.1587204784154892,0.9508000016212463,0.009999999776482582,73,34631
59904.0,0.01784682646393776,0.9961605072021484,10000.0,0.1792340874671936,0.9301000237464905,0.009999999776482582,74,35099
59904.0,0.018086373805999756,0.995759904384613,10000.0,0.25301864743232727,0.8942999839782715,0.009999999776482582,75,35567
59904.0,0.017090627923607826,0.9965611696243286,10000.0,0.20226669311523438,0.9246000051498413,0.009999999776482582,76,36035
59904.0,0.018003616482019424,0.9957932829856873,10000.0,0.1623854786157608,0.9401999711990356,0.009999999776482582,77,36503
59904.0,0.017843756824731827,0.9958767294883728,10000.0,0.09816717356443405,0.9675999879837036,0.009999999776482582,78,36971
59904.0,0.01732509769499302,0.9964109063148499,10000.0,0.13614585995674133,0.953499972820282,0.009999999776482582,79,37439
59904.0,0.018382050096988678,0.9958934187889099,10000.0,0.27987655997276306,0.8985000252723694,0.009999999776482582,80,37907
59904.0,0.016697535291314125,0.9965277910232544,10000.0,0.29310575127601624,0.8859999775886536,0.009999999776482582,81,38375
59904.0,0.016478165984153748,0.9965444803237915,10000.0,0.3924989402294159,0.8672000169754028,0.009999999776482582,82,38843
59904.0,0.017934149131178856,0.9960603713989258,10000.0,0.2985544800758362,0.8885999917984009,0.009999999776482582,83,39311
59904.0,0.01647445745766163,0.9965277910232544,10000.0,0.249262273311615,0.9047999978065491,0.009999999776482582,84,39779
59904.0,0.01596166379749775,0.996995210647583,10000.0,0.1284431517124176,0.9537000060081482,0.009999999776482582,85,40247
59904.0,0.01712631992995739,0.996277391910553,10000.0,0.1989733874797821,0.9200999736785889,0.009999999776482582,86,40715
59904.0,0.01723792403936386,0.9961104393005371,10000.0,0.14979711174964905,0.9458000063896179,0.009999999776482582,87,41183
59904.0,0.016582854092121124,0.9964442849159241,10000.0,0.13853596150875092,0.9491999745368958,0.009999999776482582,88,41651
59904.0,0.017297804355621338,0.9960436820983887,10000.0,0.23828032612800598,0.9049999713897705,0.009999999776482582,89,42119
59904.0,0.016912106424570084,0.996277391910553,10000.0,0.21182158589363098,0.9179999828338623,0.009999999776482582,90,42587
59904.0,0.017362050712108612,0.9961271286010742,10000.0,0.16165617108345032,0.9402999877929688,0.009999999776482582,91,43055
59904.0,0.0166745875030756,0.9963107705116272,10000.0,0.12256645411252975,0.9557999968528748,0.009999999776482582,92,43523
59904.0,0.016304854303598404,0.9963107705116272,10000.0,0.15089133381843567,0.9466000199317932,0.009999999776482582,93,43991
59904.0,0.0158634502440691,0.9968950152397156,10000.0,0.12088510394096375,0.9599999785423279,0.009999999776482582,94,44459
59904.0,0.01678914576768875,0.996277391910553,10000.0,0.19912837445735931,0.9233999848365784,0.009999999776482582,95,44927
59904.0,0.016319086775183678,0.9965611696243286,10000.0,0.1693667620420456,0.9337999820709229,0.009999999776482582,96,45395
59904.0,0.01632651500403881,0.9964944124221802,10000.0,0.3987579643726349,0.8605999946594238,0.009999999776482582,97,45863
59904.0,0.01672310009598732,0.9964777231216431,10000.0,0.08635487407445908,0.9722999930381775,0.009999999776482582,98,46331
59904.0,0.016043026000261307,0.9966613054275513,10000.0,0.221235454082489,0.9176999926567078,0.009999999776482582,99,46799


==> SCFE_gauss_inp_dims_vs_acc.csv <==
inp_dims,adv_acc_for_natural,noise_acc_for_natural
100,0.815000057220459,0.5130000114440918
500,0.8300000429153442,0.48500001430511475
1000,0.9000000357627869,0.5160000324249268
2500,0.9690000414848328,0.5049999952316284
5000,0.9820000529289246,0.5080000162124634
7500,0.9780000448226929,0.492000013589859
10000,0.9730000495910645,0.5090000033378601


==> SCFE_gauss_modified_pixel_ratio_vs_acc.csv <==
perturbation_constraints, adv_acc_for_natural, noise_acc_for_natural
0.0001,0.9970000386238098,0.503000020980835
0.0004,0.4970000088214874,0.503000020980835
0.0008,0.5080000162124634,0.5090000033378601
0.001,0.5080000162124634,0.5090000033378601
0.002,0.5080000162124634,0.5090000033378601
0.004,0.9860000610351562,0.5090000033378601
0.006,0.9970000386238098,0.5090000033378601
0.008,0.9910000562667847,0.5090000033378601
0.01,0.9970000386238098,0.5090000033378601
0.02,0.9970000386238098,0.5090000033378601
0.03,0.9650000333786011,0.5090000033378601
0.04,0.9610000252723694,0.5090000033378601
0.05,0.9730000495910645,0.5090000033378601


==> SCFE_gauss_n_noise_samples_vs_acc.csv <==
noise_samples, adv_acc_for_natural, noise_acc_for_natural
1,0.5010000467300415,0.5120000243186951
10,0.5170000195503235,0.5110000371932983
100,0.6360000371932983,0.51500004529953
500,0.6480000019073486,0.5040000081062317
1000,0.781000018119812,0.4910000264644623
1500,0.7630000114440918,0.4870000183582306
2500,0.843000054359436,0.484000027179718
5000,0.8950000405311584,0.48900002241134644
7500,0.9470000267028809,0.51500004529953
10000,0.9730000495910645,0.5090000033378601


==> SCFE_gauss_n_samples_vs_acc.csv <==
natural_samples, adv_acc_for_natural, noise_acc_for_natural
1000,0.9730000495910645,0.5090000033378601
2000,0.9195000529289246,0.48900002241134644
3000,0.8606666326522827,0.4973333179950714
5000,0.7960000038146973,0.49300000071525574
7000,0.7622857093811035,0.49228569865226746
10000,0.7195000052452087,0.5030999779701233


==> SCFE_uniform_inp_dims_vs_acc.csv <==
inp_dims,adv_acc_for_natural,noise_acc_for_natural
100,0.7970000505447388,0.4830000102519989
500,0.8100000619888306,0.48900002241134644
1000,0.9280000329017639,0.5120000243186951
2500,0.9650000333786011,0.534000039100647
5000,0.9720000624656677,0.5060000419616699
7500,0.9690000414848328,0.49800002574920654
10000,0.9700000286102295,0.5100000500679016


==> SCFE_uniform_modified_pixel_ratio_vs_acc.csv <==
perturbation_constraints, adv_acc_for_natural, noise_acc_for_natural
0.0001,0.984000027179718,0.5100000500679016
0.0004,0.5130000114440918,0.5100000500679016
0.0008,0.5130000114440918,0.5100000500679016
0.001,0.5130000114440918,0.5100000500679016
0.002,0.5130000114440918,0.5100000500679016
0.004,0.9790000319480896,0.5100000500679016
0.006,0.984000027179718,0.5100000500679016
0.008,0.9900000691413879,0.5100000500679016
0.01,0.9930000305175781,0.5100000500679016
0.02,0.999000072479248,0.5100000500679016
0.03,0.9490000605583191,0.5100000500679016
0.04,0.9570000171661377,0.5100000500679016
0.05,0.9700000286102295,0.5100000500679016


==> SCFE_uniform_n_noise_samples_vs_acc.csv <==
noise_samples, adv_acc_for_natural, noise_acc_for_natural
1,0.5100000500679016,0.492000013589859
10,0.9480000734329224,0.49800002574920654
100,0.5380000472068787,0.44700002670288086
500,0.7660000324249268,0.5190000534057617
1000,0.8260000348091125,0.48000001907348633
1500,0.8020000457763672,0.51500004529953
2500,0.8270000219345093,0.4970000088214874
5000,0.9040000438690186,0.5010000467300415
7500,0.9280000329017639,0.48000001907348633
10000,0.9700000286102295,0.5100000500679016


==> SCFE_uniform_n_samples_vs_acc.csv <==
natural_samples, adv_acc_for_natural, noise_acc_for_natural
1000,0.9700000286102295,0.5100000500679016
2000,0.9355000257492065,0.499500036239624
3000,0.8913333415985107,0.4829999804496765
5000,0.8169999718666077,0.48819997906684875
7000,0.7778571248054504,0.5038571357727051
10000,0.7407999634742737,0.5002999901771545

